Measuring Approximate Functional Dependencies: a Comparative Study

Approximate functional dependencies (AFDs) are functional dependencies (FDs) that "almost" hold in a relation. While various measures have been proposed to quantify the level to which an FD holds approximately, they are difficult to compare and it is unclear which measure is preferable when one needs to discover FDs in real-world data, i.e., data that only approximately satisfies the FD. In response, this paper formally and qualitatively compares AFD measures. We obtain a formal comparison through a novel presentation of measures in terms of Shannon and logical entropy. Qualitatively, we perform a sensitivity analysis w.r.t. structural properties of input relations and quantitatively study the effectiveness of AFD measures for ranking AFDs on real world data. Based on this analysis, we give clear recommendations for the AFD measures to use in practice.

==> plotdata/rwd_fraction_of_information.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
3.835449356377488e-07	0.01471861471861472	1.0
3.835484308418235e-07	0.014731369150779897	1.0
4.032855264945727e-07	0.014744145706851692	1.0
4.032893742939536e-07	0.014756944444444444	1.0
7.000029902836846e-07	0.014769765421372719	1.0
1.2224877533904046e-06	0.014782608695652174	1.0
3.899385951248156e-06	0.014795474325500435	1.0
4.458536952171619e-06	0.014808362369337979	1.0
4.928834509367099e-06	0.014821272885789015	1.0
6.993647472921917e-06	0.014834205933682374	1.0
9.081431272852296e-06	0.014847161572052401	1.0
9.722065894347544e-06	0.01486013986013986	1.0
1.026969293160106e-05	0.014873140857392825	1.0
1.14547950991512e-05	0.0148861646234676	1.0
1.788859155334501e-05	0.014899211218229623	1.0
1.8998765797760515e-05	0.014912280701754385	1.0
1.9761154419592943e-05	0.014925373134328358	1.0
2.806421426569039e-05	0.014938488576449912	1.0
5.170812713027796e-05	0.014951627088830254	1.0
5.847391222257526e-05	0.014964788732394365	1.0
6.507839860087124e-05	0.014977973568281937	1.0
8.600214308802127e-05	0.014991181657848324	1.0
0.0001452214773316	0.015017667844522967	1.0
0.0001510489070825	0.015030946065428824	1.0
0.0001949565826989	0.01504424778761062	1.0
0.0002020248440203	0.015057573073516387	1.0
0.0002030832877821	0.015070921985815602	1.0
0.0002163287518846	0.015097690941385435	1.0
0.0003148428864995	0.015111111111111112	1.0
0.000314848953785	0.015124555160142349	1.0
0.0003491896714864	0.015151515151515152	1.0
0.000349194609088	0.015165031222123104	1.0
0.0003491946090882	0.015178571428571428	1.0
0.000357843183127	0.01519213583556747	1.0
0.0004770500660628	0.01521933751119069	1.0
0.0004873717940115	0.015232974910394265	1.0
0.0004883933573798	0.015246636771300448	1.0
0.0004974463821348	0.01526032315978456	1.0
0.0007283819940326	0.015274034141958671	1.0
0.0007283826799824	0.015287769784172662	1.0
0.0008040719198853	0.015315315315315315	1.0
0.0008057573075682	0.015329125338142471	1.0
0.0008405824042967	0.015342960288808664	1.0
0.0011247316772287	0.015356820234869015	1.0
0.0011392171871326	0.015370705244122965	1.0
0.0011475655314151	0.015384615384615385	1.0
0.0011623451203672	0.015398550724637682	1.0
0.0011674563350565	0.015412511332728921	1.0
0.001547073084945	0.015440508628519528	1.0
0.0015917410995242	0.015454545454545455	1.0
0.0016124270881206	0.015468607825295723	1.0
0.0017377959558738	0.015482695810564663	1.0
0.0017474628227961	0.015496809480401094	1.0
0.0017908251056991	0.01551094890510949	1.0
0.0018183330099952	0.015525114155251141	1.0
0.0018321728170562	0.015539305301645339	1.0
0.0018633755381142	0.01555352241537054	1.0
0.0018922140994441	0.015567765567765568	1.0
0.0019291758755339	0.015582034830430797	1.0
0.0020131934073628	0.015596330275229359	1.0
0.0021320927268274	0.015610651974288337	1.0
0.0021641504896731	0.015625	1.0
0.0021914952845659	0.015639374425023	1.0
0.0022580304575795	0.01566820276497696	1.0
0.0022799387291852	0.015682656826568265	1.0
0.0023374256092846	0.01569713758079409	1.0
0.0024749017502612	0.01572617946345976	1.0
0.0027424359671375	0.015755329008341055	1.0
0.0028467514381267	0.015769944341372914	1.0
0.002929768582465	0.015799256505576207	1.0
0.0031219842256227	0.01581395348837209	1.0
0.0032121992826335	0.015828677839851025	1.0
0.0035502386629283	0.015843429636533086	1.0
0.0035514383075648	0.01585820895522388	1.0
0.003645742705599	0.01588785046728972	1.0
0.0036590226320469	0.015902712815715623	1.0
0.0039253336357986	0.015917602996254682	1.0
0.0041031760378177	0.015932521087160263	1.0
0.0043804363325995	0.01596244131455399	1.0
0.0046663592485428	0.015977443609022556	1.0
0.0047379495917573	0.0160075329566855	1.0
0.0047433114044433	0.016037735849056604	1.0
0.005084507552908	0.01606805293005671	1.0
0.0051478044978238	0.016098484848484848	1.0
0.0052077112387373	0.016113744075829384	1.0
0.0053302783436329	0.016129032258064516	1.0
0.0055545553767503	0.016144349477682812	1.0
0.0058703756141623	0.016159695817490494	1.0
0.0058703765014815	0.016175071360608945	1.0
0.00588839454442	0.016205910390848427	1.0
0.0061332630596593	0.016221374045801526	1.0
0.0062216198429185	0.01623686723973257	1.0
0.0062229639269266	0.016252390057361378	1.0
0.0066847938637233	0.016267942583732056	1.0
0.0069276576603199	0.016283524904214558	1.0
0.0070086837891421	0.016299137104506232	1.0
0.0071708928469098	0.01633045148895293	1.0
0.0071862059903404	0.016346153846153847	1.0
0.0072104578643994	0.016361886429258902	1.0
0.0072290515579952	0.016377649325626204	1.0
0.0072881700567044	0.01639344262295082	1.0
0.0073017510562846	0.016409266409266408	1.0
0.0074823029896269	0.01642512077294686	1.0
0.0077145977216743	0.016456921587608905	1.0
0.0078535540359376	0.016472868217054265	1.0
0.0079255380534195	0.016488845780795344	1.0
0.007947745227379	0.01650485436893204	1.0
0.0081620129640439	0.01652089407191448	1.0
0.0081846143565662	0.016536964980544747	1.0
0.0083348616293674	0.016553067185978577	1.0
0.0084841546856472	0.016569200779727095	1.0
0.0084997670237402	0.016585365853658537	1.0
0.0087956964548669	0.0166015625	1.0
0.0088167183688618	0.016617790811339198	1.0
0.008919052436787	0.016634050880626222	1.0
0.0092131640964806	0.01665034280117532	1.0
0.0093665683195021	0.016666666666666666	1.0
0.0094194753431728	0.016683022571148183	1.0
0.0094988783812921	0.01669941060903733	1.0
0.0096345060954028	0.01671583087512291	1.0
0.0097998543652784	0.01673228346456693	1.0
0.0100877188874491	0.016748768472906402	1.0
0.0101148523585406	0.016765285996055226	1.0
0.0104337419657046	0.01678183613030602	1.0
0.0104889444626049	0.016798418972332016	1.0
0.0105199838266243	0.016815034619188922	1.0
0.0105598105969987	0.016831683168316833	1.0
0.0106268951600215	0.01684836471754212	1.0
0.0109185298925985	0.016865079365079364	1.0
0.0109337540338219	0.016881827209533268	1.0
0.0109430228232246	0.016898608349900597	1.0
0.0111111935341221	0.01691542288557214	1.0
0.0111121167668903	0.01693227091633466	1.0
0.0111237888062018	0.01694915254237288	1.0
0.0111859357167275	0.016966067864271458	1.0
0.011313084305845	0.016983016983016984	1.0
0.011428056716142	0.017	1.0
0.0115196459879947	0.01701701701701702	1.0
0.0116756557460099	0.017034068136272545	1.0
0.0117716451257597	0.017051153460381142	1.0
0.0118568258613468	0.017085427135678392	1.0
0.0119207632896276	0.01710261569416499	1.0
0.0119207632896277	0.017119838872104734	1.0
0.0119620226478249	0.017137096774193547	1.0
0.0119688715212942	0.017154389505549948	1.0
0.0123524193140195	0.01717171717171717	1.0
0.0124338207652159	0.017189079878665317	1.0
0.0125136118348882	0.01720647773279352	1.0
0.0125414103175979	0.017223910840932118	1.0
0.0126542651858731	0.017241379310344827	1.0
0.0130897404193135	0.017258883248730966	1.0
0.0132609946193259	0.017276422764227643	1.0
0.0134050249534107	0.017293997965412006	1.0
0.013437236232776	0.017311608961303463	1.0
0.0134599379413001	0.017329255861365953	1.0
0.0136467294033951	0.017346938775510204	1.0
0.0139941533218296	0.017364657814096015	1.0
0.0140139939334449	0.017382413087934562	1.0
0.014291291759785	0.017400204708290685	1.0
0.0143007922431206	0.017418032786885244	1.0
0.0143673514327294	0.017435897435897435	1.0
0.0147672268588457	0.017453798767967144	1.0
0.0150978338409857	0.01748971193415638	1.0
0.0157690469975945	0.017507723995880537	1.0
0.0160816260011332	0.01752577319587629	1.0
0.0163775883234572	0.01756198347107438	1.0
0.0163816301649433	0.017580144777662874	1.0
0.016460589876951	0.017598343685300208	1.0
0.0165364928867034	0.017616580310880828	1.0
0.0165755298859199	0.017634854771784232	1.0
0.0165961215119908	0.017653167185877467	1.0
0.0170883394766168	0.017671517671517672	1.0
0.0171401881428741	0.01768990634755463	1.0
0.0171566072916683	0.017708333333333333	1.0
0.0172089762033682	0.017726798748696558	1.0
0.0174577052133402	0.017745302713987474	1.0
0.0175314849287372	0.017763845350052248	1.0
0.0177988172618569	0.01778242677824268	1.0
0.0181941926088095	0.01780104712041885	1.0
0.0181978018710412	0.01781970649895178	1.0
0.0185420550508964	0.017838405036726127	1.0
0.0186535622080828	0.017875920084121977	1.0
0.0186599689914193	0.017894736842105262	1.0
0.0188186593226997	0.017932489451476793	1.0
0.0190136294490402	0.017970401691331923	1.0
0.0194026163556262	0.01798941798941799	1.0
0.0198498550917479	0.018008474576271187	1.0
0.0203559650011385	0.018046709129511677	1.0
0.0203559650011386	0.018065887353878853	1.0
0.0205661594210441	0.018085106382978722	1.0
0.021127156948465	0.01810436634717785	1.0
0.0211624976033672	0.01812366737739872	1.0
0.0211889146475543	0.01814300960512273	1.0
0.0214106553362702	0.018162393162393164	1.0
0.0219958835007436	0.01818181818181818	1.0
0.0220714060460242	0.018201284796573874	1.0
0.0221134407083488	0.01822079314040729	1.0
0.0223960017983001	0.018240343347639486	1.0
0.0226016311860948	0.018259935553168637	1.0
0.0229051540779056	0.01827956989247312	1.0
0.0229298653955814	0.01829924650161464	1.0
0.0232204188785441	0.018318965517241378	1.0
0.023543792869718	0.018338727076591153	1.0
0.0242467379729155	0.0183585313174946	1.0
0.0242548550929903	0.0183982683982684	1.0
0.0244559156204549	0.018418201516793065	1.0
0.024627769725869	0.01843817787418655	1.0
0.0251901482294756	0.018458197611292075	1.0
0.0252286805567104	0.01847826086956522	1.0
0.0256104882574496	0.018518518518518517	1.0
0.0256516941146519	0.018538713195201745	1.0
0.0260273908206067	0.018558951965065504	1.0
0.0260899932898479	0.018579234972677595	1.0
0.0263493627106187	0.018599562363238512	1.0
0.0264216790326371	0.018619934282584884	1.0
0.0264829984210934	0.01864035087719298	1.0
0.026586232002432	0.018660812294182216	1.0
0.0270005355111229	0.0187018701870187	1.0
0.0270869221525757	0.018722466960352423	1.0
0.0275076032709419	0.018743109151047408	1.0
0.0277264843104156	0.018763796909492272	1.0
0.0280077564018468	0.01878453038674033	1.0
0.0281961335505432	0.018805309734513276	1.0
0.0285920554512891	0.018826135105204873	1.0
0.028598090888043	0.018847006651884702	1.0
0.0286053087453072	0.018867924528301886	1.0
0.0287813028354882	0.018909899888765295	1.0
0.0288797884054262	0.0189520624303233	1.0
0.0288797884054264	0.018973214285714284	1.0
0.0291211376114242	0.01899441340782123	1.0
0.0292791876557671	0.01901565995525727	1.0
0.0292991691082478	0.01905829596412556	1.0
0.0302430402943474	0.019079685746352413	1.0
0.0304597093683178	0.019101123595505618	1.0
0.0305145080548059	0.019122609673790775	1.0
0.0307881293132787	0.019144144144144143	1.0
0.0309202724027079	0.019165727170236752	1.0
0.0309928991214195	0.019187358916478554	1.0
0.0310224417688269	0.0192090395480226	1.0
0.0313956928644744	0.019230769230769232	1.0
0.0314631335134758	0.01925254813137033	1.0
0.031498917402765	0.01927437641723356	1.0
0.0316419448287964	0.019296254256526674	1.0
0.0317577132415196	0.019318181818181818	1.0
0.0319094759840241	0.019340159271899887	1.0
0.031927546155848	0.0193621867881549	1.0
0.0320381294286825	0.019406392694063926	1.0
0.0320502448169937	0.019428571428571427	1.0
0.0322814141081802	0.019450800915331808	1.0
0.0323965505525261	0.019473081328751432	1.0
0.0324291792161737	0.0194954128440367	1.0
0.0345074511060035	0.01951779563719862	1.0
0.0346156580902538	0.01954022988505747	1.0
0.0349293759017268	0.019562715765247412	1.0
0.0352463252218127	0.019585253456221197	1.0
0.035361633442636	0.0196078431372549	1.0
0.0353992229063743	0.019630484988452657	1.0
0.0357353770538411	0.019653179190751446	1.0
0.0364009498866045	0.019675925925925927	1.0
0.0370105159665803	0.019698725376593278	1.0
0.0382975304351143	0.019721577726218097	1.0
0.0401184342705793	0.019744483159117306	1.0
0.0405918135891729	0.019767441860465116	1.0
0.0407382702726794	0.01979045401629802	1.0
0.0420126927010976	0.019813519813519812	1.0
0.0420622531178663	0.019836639439906652	1.0
0.0420661539897724	0.01985981308411215	1.0
0.0423325186973303	0.019883040935672516	1.0
0.0424990422221448	0.01990632318501171	1.0
0.0439082246805422	0.01992966002344666	1.0
0.0440392293831603	0.01995305164319249	1.0
0.0443342481279879	0.0199764982373678	1.0
0.0446000905645552	0.02	1.0
0.0447197724942376	0.020023557126030624	1.0
0.0451172114382623	0.020047169811320754	1.0
0.0461349182531931	0.020070838252656435	1.0
0.0466752088556115	0.02009456264775414	1.0
0.0481002479129332	0.020118343195266272	1.0
0.050862016861474	0.02014218009478673	1.0
0.0510723835338682	0.020166073546856466	1.0
0.0516204262154919	0.020190023752969122	1.0
0.0521370377750716	0.020214030915576695	1.0
0.0525417968206106	0.02023809523809524	1.0
0.052821536047242	0.02026221692491061	1.0
0.0539648721028103	0.02028639618138425	1.0
0.0540743951049517	0.02031063321385902	1.0
0.0543821991760696	0.02033492822966507	1.0
0.0545918060451794	0.02035928143712575	1.0
0.0549267278119115	0.02038369304556355	1.0
0.055411519468079	0.02040816326530612	1.0
0.0561158217614505	0.020432692307692308	1.0
0.0561158217614507	0.02045728038507822	1.0
0.056330310123096	0.020481927710843374	1.0
0.0564913835762773	0.020506634499396863	1.0
0.0567667015352817	0.020531400966183576	1.0
0.0574196602351451	0.020581113801452784	1.0
0.0586261798750633	0.020606060606060607	1.0
0.0587159240833701	0.02063106796116505	1.0
0.0607459816170627	0.020656136087484813	1.0
0.062456172813896	0.02068126520681265	1.0
0.0625355512404749	0.020706455542021926	1.0
0.0625842996069948	0.020731707317073172	1.0
0.0625928033193631	0.020757020757020756	1.0
0.0629828115199509	0.0208078335373317	1.0
0.0654512710316814	0.020833333333333332	1.0
0.0667599538998346	0.020858895705521473	1.0
0.0669922607860781	0.020884520884520884	1.0
0.067557484273826	0.020910209102091022	1.0
0.0678780186077016	0.020935960591133004	1.0
0.0679945609805535	0.02096177558569667	1.0
0.0685390067550569	0.021013597033374538	1.0
0.0686617061590872	0.02103960396039604	1.0
0.0688917064043821	0.02111801242236025	1.0
0.0690549356332224	0.021170610211706103	1.0
0.0691723181954252	0.02119700748129676	1.0
0.069595862370652	0.02127659574468085	1.0
0.0719311854725616	0.021303258145363407	1.0
0.0722634726092591	0.02132998745294856	1.0
0.0736064494304113	0.02135678391959799	1.0
0.0743078174468434	0.021383647798742137	1.0
0.0744435437380641	0.021410579345088162	1.0
0.0747533409739855	0.021437578814627996	1.0
0.0748349953431034	0.021464646464646464	1.0
0.0754307609008373	0.021491782553729456	1.0
0.0756622145977421	0.021518987341772152	1.0
0.0759462646323469	0.021546261089987327	1.0
0.0760154745411526	0.021573604060913704	1.0
0.0765986542734735	0.02165605095541401	1.0
0.0767563737135828	0.021683673469387755	1.0
0.0767792303211845	0.021711366538952746	1.0
0.0769156418521771	0.021739130434782608	1.0
0.0778579635129842	0.021822849807445442	1.0
0.077909526367942	0.021850899742930592	1.0
0.0794522194848376	0.021879021879021878	1.0
0.0816777295269701	0.02190721649484536	1.0
0.0821064049564164	0.02193548387096774	1.0
0.0825746490286715	0.021963824289405683	1.0
0.0844365004390459	0.022020725388601035	1.0
0.0847921281699752	0.02204928664072633	1.0
0.0851218567175668	0.02207792207792208	1.0
0.0853641208959317	0.022106631989596878	1.0
0.0859826584322763	0.022135416666666668	1.0
0.0863331851605412	0.02216427640156454	1.0
0.0865373524659953	0.022193211488250653	1.0
0.0867920248011015	0.022222222222222223	1.0
0.0872848272496537	0.02225130890052356	1.0
0.0878917955169329	0.022280471821756225	1.0
0.0891223427188795	0.02230971128608924	1.0
0.0893488727599778	0.022339027595269383	1.0
0.0904587044982128	0.02236842105263158	1.0
0.0907600792498523	0.022397891963109356	1.0
0.0917504087840678	0.022427440633245383	1.0
0.0924315445825926	0.022486772486772486	1.0
0.0953284491075097	0.022516556291390728	1.0
0.0984349693499076	0.022546419098143235	1.0
0.0992907307641976	0.02257636122177955	1.0
0.1033444552373851	0.022606382978723406	1.0
0.1038124490734736	0.02266666666666667	1.0
0.1045617430234441	0.022696929238985315	1.0
0.1051778666651252	0.022757697456492636	1.0
0.1064406405702663	0.022788203753351208	1.0
0.1098504632288346	0.022818791946308724	1.0
0.1100780169474709	0.0228494623655914	1.0
0.1118239306595143	0.022911051212938006	1.0
0.1166805073708149	0.022941970310391364	1.0
0.1173238905486803	0.022972972972972974	1.0
0.1175197471988878	0.023004059539918808	1.0
0.1182015024925073	0.023066485753052916	1.0
0.1196426130656691	0.02309782608695652	1.0
0.1237892841413661	0.02312925170068027	1.0
0.124585385348388	0.02316076294277929	1.0
0.1260162789425493	0.023192360163710776	1.0
0.1260251487163193	0.023224043715846996	1.0
0.1279092414071571	0.023255813953488372	1.0
0.1287771380590256	0.023287671232876714	1.0
0.12892201201317	0.023319615912208505	1.0
0.1292397146133331	0.023351648351648352	1.0
0.129582187905122	0.023383768913342505	1.0
0.1339821176255995	0.023415977961432508	1.0
0.1341729245109766	0.023448275862068966	1.0
0.1362949441641123	0.023480662983425413	1.0
0.138885281306868	0.02351313969571231	1.0
0.1409068166588306	0.023545706371191136	1.0
0.1425484554599902	0.023578363384188627	1.0
0.1425484554599904	0.02361111111111111	1.0
0.1469515617817556	0.02364394993045897	1.0
0.1498874624605601	0.023676880222841225	1.0
0.1502945045032591	0.023709902370990237	1.0
0.1509153192370403	0.023743016759776536	1.0
0.1510519316395505	0.023776223776223775	1.0
0.1529262511702352	0.023809523809523808	1.0
0.1529262511702353	0.023842917251051893	1.0
0.1564561600658913	0.023876404494382022	1.0
0.1605637691576157	0.02390998593530239	1.0
0.1634034347176928	0.023943661971830985	1.0
0.1644183113500583	0.023977433004231313	1.0
0.1651352796674002	0.02401129943502825	1.0
0.165704044831963	0.024045261669024046	1.0
0.1668866815018422	0.024113475177304965	1.0
0.1670651109279118	0.024147727272727272	1.0
0.1690418490582853	0.024216524216524215	1.0
0.1692076263134307	0.024251069900142655	1.0
0.174176399997831	0.024285714285714285	1.0
0.1771076750345366	0.024320457796852647	1.0
0.1784565807857369	0.024355300859598854	1.0
0.1829110524819398	0.024390243902439025	1.0
0.1850685128735416	0.02442528735632184	1.0
0.1897306040531078	0.02446043165467626	1.0
0.1938264931921687	0.024495677233429394	1.0
0.1938436150292753	0.024531024531024532	1.0
0.1943203202872929	0.024566473988439308	1.0
0.1951031003264828	0.024602026049204053	1.0
0.1965482404601147	0.02463768115942029	1.0
0.2000770450820901	0.02467343976777939	1.0
0.2011572059946446	0.024709302325581394	1.0
0.2028530326021506	0.024745269286754003	1.0
0.2031675798437283	0.02478134110787172	1.0
0.2041071253469208	0.024817518248175182	1.0
0.2043114402084976	0.024853801169590642	1.0
0.2055525640981836	0.024890190336749635	1.0
0.2060572400260693	0.024926686217008796	1.0
0.2061275812954098	0.024963289280469897	1.0
0.2064956007998343	0.025	1.0
0.2076457679803786	0.025036818851251842	1.0
0.2089641183879051	0.025073746312684365	1.0
0.2090580841444887	0.025110782865583457	1.0
0.2098775406575308	0.02514792899408284	1.0
0.2111123635638921	0.025185185185185185	1.0
0.2145999564731283	0.025222551928783383	1.0
0.2174714219660831	0.02526002971768202	1.0
0.2182747104221955	0.025297619047619048	1.0
0.2186935386032364	0.02533532041728763	1.0
0.2190203953378054	0.025373134328358207	1.0
0.2226719927108845	0.025411061285500747	1.0
0.2226719927108847	0.025449101796407185	1.0
0.22324465462374	0.025487256371814093	1.0
0.2311274833670228	0.025525525525525526	1.0
0.2333670835871947	0.02556390977443609	1.0
0.2348356171579664	0.025602409638554216	1.0
0.2401019684010295	0.02564102564102564	1.0
0.2412831445464042	0.0256797583081571	1.0
0.2421580522421313	0.025718608169440244	1.0
0.2429436627220022	0.025757575757575757	1.0
0.2461068927723496	0.025796661608497723	1.0
0.2466426060581281	0.025835866261398176	1.0
0.2483998636215522	0.0258751902587519	1.0
0.251666295633943	0.025914634146341462	1.0
0.2522639714095705	0.025954198473282442	1.0
0.2543483823359339	0.02599388379204893	1.0
0.2544241080746474	0.026033690658499236	1.0
0.2545395527233467	0.02607361963190184	1.0
0.2552529217130851	0.026113671274961597	1.0
0.2653364626699458	0.026153846153846153	1.0
0.2676563707589243	0.026194144838212634	1.0
0.2693349752925398	0.026234567901234566	1.0
0.2699269381450357	0.02631578947368421	1.0
0.2699290203644656	0.02635658914728682	1.0
0.2727334224934844	0.026397515527950312	1.0
0.2766558843271814	0.026438569206842923	1.0
0.2821109308618336	0.0264797507788162	1.0
0.285927619603649	0.0265210608424337	1.0
0.2886898211584561	0.0265625	1.0
0.2922861222093162	0.026604068857589983	1.0
0.294370134322597	0.02664576802507837	1.0
0.2973669248045198	0.026687598116169546	1.0
0.2981702828963072	0.026729559748427674	1.0
0.2983749107052	0.026771653543307086	1.0
0.3007507982082431	0.02689873417721519	1.0
0.3009551353980368	0.02694136291600634	1.0
0.300955135398037	0.02702702702702703	1.0
0.3068568423802855	0.027070063694267517	1.0
0.3097718427434234	0.02711323763955343	1.0
0.3128519193501931	0.027156549520766772	1.0
0.3136982033766231	0.0272	1.0
0.3140786566451382	0.027243589743589744	1.0
0.3151516336212844	0.027287319422150885	1.0
0.3170746574078965	0.027331189710610933	1.0
0.3173994655619505	0.027375201288244767	1.0
0.3173994655619506	0.027419354838709678	1.0
0.3186420877305791	0.02750809061488673	1.0
0.3187663776919223	0.027552674230145867	1.0
0.3187663776919224	0.027642276422764227	1.0
0.3201070304547462	0.02768729641693811	1.0
0.3335527693540955	0.02773246329526917	1.0
0.3463291221459508	0.027777777777777776	1.0
0.3547131739855788	0.027823240589198037	1.0
0.3566400575572435	0.027868852459016394	1.0
0.3579946640412119	0.027914614121510674	1.0
0.3583723882642787	0.027960526315789474	1.0
0.358927369643399	0.02800658978583196	1.0
0.3616636781037716	0.028052805280528052	1.0
0.3658789398916947	0.02809917355371901	1.0
0.3739524597010118	0.028145695364238412	1.0
0.3752490757705242	0.028192371475953566	1.0
0.3802200899719071	0.02823920265780731	1.0
0.3831422550575358	0.028286189683860232	1.0
0.3862650016238135	0.028333333333333332	1.0
0.3921014885654187	0.028428093645484948	1.0
0.3948197891668816	0.02847571189279732	1.0
0.3949580724266901	0.028523489932885907	1.0
0.4063873012267838	0.02857142857142857	1.0
0.4065787099387309	0.02861952861952862	1.0
0.407251802301485	0.02866779089376054	1.0
0.4149556997155039	0.028716216216216218	1.0
0.4200038036584192	0.0288135593220339	1.0
0.4214561820618596	0.028862478777589132	1.0
0.4223848372213545	0.02891156462585034	1.0
0.4224167982497767	0.028960817717206135	1.0
0.4257004256734168	0.02901023890784983	1.0
0.4270780670988407	0.02910958904109589	1.0
0.4303291540058332	0.029159519725557463	1.0
0.432882911955965	0.029209621993127148	1.0
0.4329438948286508	0.029259896729776247	1.0
0.4336346677766326	0.029310344827586206	1.0
0.4347090376847057	0.02936096718480138	1.0
0.4380676202311379	0.029411764705882353	1.0
0.4382859660341618	0.029462738301559793	1.0
0.4383237951369807	0.029513888888888888	1.0
0.4390694163504716	0.029565217391304348	1.0
0.4406353258268446	0.029616724738675958	1.0
0.4421772392722913	0.02972027972027972	1.0
0.4449759692134886	0.0297723292469352	1.0
0.4461170704915375	0.02982456140350877	1.0
0.4475705480176499	0.029876977152899824	1.0
0.4481957772512882	0.02992957746478873	1.0
0.4506053209573412	0.029982363315696647	1.0
0.4511098782498179	0.03019538188277087	1.0
0.4514031992132637	0.030249110320284697	1.0
0.4578916527024902	0.030303030303030304	1.0
0.4623349687360579	0.030357142857142857	1.0
0.4644426027134583	0.03041144901610018	1.0
0.4688060585356934	0.03046594982078853	1.0
0.4688264707371528	0.03052064631956912	1.0
0.4693284909149189	0.030575539568345324	1.0
0.4721846086319246	0.03063063063063063	1.0
0.474885040337586	0.030685920577617327	1.0
0.475359560545863	0.03074141048824593	1.0
0.4792795949183272	0.030797101449275364	1.0
0.4807224847124202	0.030852994555353903	1.0
0.4832739680658357	0.03090909090909091	1.0
0.4835097781598022	0.030965391621129327	1.0
0.4838546502192256	0.03102189781021898	1.0
0.4839896930000438	0.031078610603290677	1.0
0.4858270278249573	0.031135531135531136	1.0
0.4860134268175144	0.031192660550458717	1.0
0.4952567117837395	0.03125	1.0
0.5037764672461729	0.03130755064456722	1.0
0.5101276900203899	0.03153988868274583	1.0
0.5109299458795518	0.031598513011152414	1.0
0.5127152521580577	0.03165735567970205	1.0
0.5130535509128654	0.03171641791044776	1.0
0.5176608875056449	0.03177570093457944	1.0
0.5200169153430081	0.031835205992509365	1.0
0.5212251297213092	0.03189493433395872	1.0
0.5219696098906894	0.03195488721804511	1.0
0.5220672297911546	0.032015065913371	1.0
0.5239297676222634	0.03207547169811321	1.0
0.5244944134069937	0.03213610586011342	1.0
0.525078532781321	0.032196969696969696	1.0
0.5251016648028922	0.03225806451612903	1.0
0.5316519075721854	0.03231939163498099	1.0
0.5337992208796187	0.03238095238095238	1.0
0.5340963720686689	0.03244274809160305	1.0
0.534098882048811	0.032504780114722756	1.0
0.5408520829727551	0.032567049808429116	1.0
0.5502747884060043	0.03262955854126679	1.0
0.5509276903202134	0.032692307692307694	1.0
0.5541146525675654	0.03275529865125241	1.0
0.5546299057168964	0.032818532818532815	1.0
0.5624061234152041	0.03288201160541586	1.0
0.5625530835943542	0.03294573643410853	1.0
0.5684132698651128	0.03300970873786408	1.0
0.5708165015458128	0.033073929961089495	1.0
0.5734456617761466	0.03313840155945419	1.0
0.579380164285695	0.033203125	1.0
0.5831663229616133	0.03339882121807466	1.0
0.5837579209191318	0.03346456692913386	1.0
0.5914582019372925	0.03359683794466403	1.0
0.594207651541812	0.033663366336633666	1.0
0.5951196386224947	0.03373015873015873	1.0
0.6208457054288177	0.033797216699801194	1.0
0.6252877375382954	0.033932135728542916	1.0
0.634775985136641	0.034	1.0
0.6352363317735542	0.03406813627254509	1.0
0.6370533918855021	0.03413654618473896	1.0
0.6410459824683925	0.03420523138832998	1.0
0.6412648128381108	0.034274193548387094	1.0
0.6474555867265863	0.03434343434343434	1.0
0.6593645538195542	0.03441295546558704	1.0
0.6605225253088749	0.034482758620689655	1.0
0.6607914474273816	0.034552845528455285	1.0
0.6686071718441545	0.034623217922606926	1.0
0.6690198481504172	0.03469387755102041	1.0
0.6690520559151049	0.034764826175869123	1.0
0.6699946853323178	0.03483606557377049	1.0
0.6717089940687723	0.03490759753593429	1.0
0.671953378132906	0.03505154639175258	1.0
0.6738633554664909	0.03512396694214876	1.0
0.6743182412062636	0.035196687370600416	1.0
0.6757916982982697	0.035269709543568464	1.0
0.6795824505959662	0.035343035343035345	1.0
0.6873154469110461	0.035416666666666666	1.0
0.6900575882971138	0.03549060542797495	1.0
0.6907047821391701	0.03563941299790356	1.0
0.6944868235597927	0.03571428571428571	1.0
0.6959521889634518	0.035789473684210524	1.0
0.6962538563322646	0.035864978902953586	1.0
0.6963437087357346	0.035940803382663845	1.0
0.6965386885751988	0.036170212765957444	1.0
0.7045764156025668	0.03624733475479744	1.0
0.7077773409106595	0.03632478632478633	1.0
0.7078885426261382	0.03640256959314775	1.0
0.7079246221305888	0.036637931034482756	1.0
0.7085564343869063	0.0367170626349892	1.0
0.7100019018292096	0.0367965367965368	1.0
0.7102156005054322	0.0368763557483731	1.0
0.7114296418779537	0.03695652173913044	1.0
0.7132362731247628	0.037037037037037035	1.0
0.7151894078518599	0.03711790393013101	1.0
0.7152884132504759	0.037199124726477024	1.0
0.7157831330089105	0.037444933920704845	1.0
0.7176807532219498	0.037527593818984545	1.0
0.718501246350035	0.03761061946902655	1.0
0.7192556778444362	0.037694013303769404	1.0
0.7210620559967625	0.03777777777777778	1.0
0.7219322477634589	0.0378619153674833	1.0
0.7228735147663979	0.038202247191011236	1.0
0.7247260401422778	0.038288288288288286	1.0
0.7255849378237625	0.03837471783295711	1.0
0.7259419353170682	0.038461538461538464	1.0
0.7270559447563306	0.03854875283446712	1.0
0.7270657840549494	0.038636363636363635	1.0
0.7276065499367028	0.038901601830663615	1.0
0.7292617915858368	0.0389908256880734	1.0
0.7308302713647183	0.03908045977011494	1.0
0.7338488391172693	0.03926096997690531	1.0
0.7382412283659316	0.03935185185185185	1.0
0.7385394272473668	0.0397196261682243	1.0
0.7425616812666801	0.03981264637002342	1.0
0.7465350562451062	0.03990610328638498	1.0
0.7466833288921533	0.04	1.0
0.7467262081056865	0.04009433962264151	1.0
0.7472000505838733	0.040380047505938245	1.0
0.7504311756151762	0.04047619047619048	1.0
0.7505010633701684	0.0405727923627685	1.0
0.7545418938027927	0.04066985645933014	1.0
0.7552550458575159	0.0407673860911271	1.0
0.7568273213921561	0.040865384615384616	1.0
0.7572946931910662	0.04096385542168675	1.0
0.7579383300753675	0.04106280193236715	1.0
0.7607265829848535	0.04116222760290557	1.0
0.7610009206963738	0.04156479217603912	1.0
0.7614035869477499	0.041666666666666664	1.0
0.7623482893504662	0.04176904176904177	1.0
0.7629219488960665	0.04187192118226601	1.0
0.7635324515117561	0.04197530864197531	1.0
0.764838964525625	0.04239401496259352	1.0
0.7661267326531798	0.0425	1.0
0.7681360955942504	0.042606516290726815	1.0
0.7684636904715467	0.04271356783919598	1.0
0.7686517546585832	0.042821158690176324	1.0
0.7704425859206638	0.04336734693877551	1.0
0.7733901638509397	0.043478260869565216	1.0
0.7785901011570463	0.04358974358974359	1.0
0.7789122245602345	0.043701799485861184	1.0
0.7798529887861704	0.04381443298969072	1.0
0.7819491180966551	0.04392764857881137	1.0
0.7843644144578029	0.04404145077720207	1.0
0.784937653989167	0.04415584415584416	1.0
0.7858279088143921	0.04461942257217848	1.0
0.7863096589540258	0.044854881266490766	1.0
0.7863099956771136	0.04497354497354497	1.0
0.7869184186573589	0.04509283819628647	1.0
0.7876899833341644	0.04521276595744681	1.0
0.7880162585884456	0.04533333333333334	1.0
0.7933957113424748	0.045454545454545456	1.0
0.7941106708141934	0.045576407506702415	1.0
0.7941305534823685	0.0456989247311828	1.0
0.7962441801449174	0.04582210242587601	1.0
0.7962649035785561	0.04594594594594595	1.0
0.796453035938273	0.04607046070460705	1.0
0.7974355179412602	0.04722222222222222	1.0
0.7974677380124077	0.04735376044568245	1.0
0.797626399379862	0.047752808988764044	1.0
0.798580488988905	0.04788732394366197	1.0
0.7991952874389513	0.0480225988700565	1.0
0.8003450244148244	0.04815864022662889	1.0
0.8004197656803751	0.04843304843304843	1.0
0.8004724884014695	0.04857142857142857	1.0
0.8006765104752018	0.04871060171919771	1.0
0.8006946013537928	0.04885057471264368	1.0
0.8012313209746165	0.04927536231884058	1.0
0.802764801739891	0.04941860465116279	1.0
0.8032687700450607	0.04956268221574344	1.0
0.8088466177374131	0.049707602339181284	1.0
0.8093891860208677	0.05029585798816568	1.0
0.8098174769750023	0.050445103857566766	1.0
0.8110632045850488	0.050595238095238096	1.0
0.811095494272058	0.050746268656716415	1.0
0.8117617334332171	0.05089820359281437	1.0
0.8118191590754831	0.05105105105105105	1.0
0.8144557573800112	0.05120481927710843	1.0
0.8178785401794114	0.0513595166163142	1.0
0.8184269581720867	0.051515151515151514	1.0
0.818793806795129	0.05167173252279635	1.0
0.8191043602718963	0.051829268292682924	1.0
0.8191456634295217	0.052307692307692305	1.0
0.8197939971371258	0.05246913580246913	1.0
0.8199630601079886	0.05263157894736842	1.0
0.8199900122121944	0.052795031055900624	1.0
0.8218700193282148	0.05329153605015674	1.0
0.8239855452567991	0.05345911949685535	1.0
0.8255120327245168	0.054140127388535034	1.0
0.8276149370469135	0.054313099041533544	1.0
0.8281470569152262	0.05448717948717949	1.0
0.8292300329784436	0.05466237942122187	1.0
0.8295743615368317	0.054838709677419356	1.0
0.8346888106880379	0.05501618122977346	1.0
0.8363920735449207	0.05519480519480519	1.0
0.8366555540894097	0.05537459283387622	1.0
0.8366695026144692	0.05555555555555555	1.0
0.8368591416992619	0.05573770491803279	1.0
0.8404670519082611	0.05592105263157895	1.0
0.8425982023528468	0.056105610561056105	1.0
0.8427376943576226	0.056291390728476824	1.0
0.8470295724607617	0.05647840531561462	1.0
0.8522094571449439	0.056666666666666664	1.0
0.8528020717313494	0.056856187290969896	1.0
0.8546537990552308	0.05704697986577181	1.0
0.8575126036440781	0.05723905723905724	1.0
0.8588638173675951	0.057432432432432436	1.0
0.8644350844717479	0.0576271186440678	1.0
0.8657411483701791	0.05782312925170068	1.0
0.8693512241512801	0.05862068965517241	1.0
0.8714398545343691	0.058823529411764705	1.0
0.8722165935233486	0.059027777777777776	1.0
0.8727961666939064	0.059233449477351915	1.0
0.8737980717554475	0.05944055944055944	1.0
0.8744444742374183	0.05964912280701754	1.0
0.8746948198280501	0.05985915492957746	1.0
0.8755351036579905	0.06007067137809187	1.0
0.8808257173407211	0.06028368794326241	1.0
0.882	0.060498220640569395	1.0
0.8835679270192945	0.06093189964157706	1.0
0.8845503924138602	0.06115107913669065	1.0
0.8866461862233406	0.06159420289855073	1.0
0.8879354641552973	0.06181818181818182	1.0
0.8899090455461113	0.06204379562043796	1.0
0.8927791594368902	0.06273062730627306	1.0
0.8933646496361265	0.06296296296296296	1.0
0.8954395775751242	0.06319702602230483	1.0
0.897010535816589	0.06343283582089553	1.0
0.8971167475157181	0.06367041198501873	1.0
0.8982528761859391	0.06390977443609022	1.0
0.8985781273027895	0.06415094339622641	1.0
0.8987003386998125	0.06439393939393939	1.0
0.8989193725680741	0.06463878326996197	1.0
0.8992159722285018	0.0648854961832061	1.0
0.8993716470240524	0.06513409961685823	1.0
0.9000957610678256	0.06538461538461539	1.0
0.9021554308684254	0.06589147286821706	1.0
0.9025191946443998	0.06614785992217899	1.0
0.9041717220024702	0.06640625	1.0
0.9048355349035192	0.06666666666666667	1.0
0.9069814003508612	0.06692913385826772	1.0
0.9080667655852004	0.06719367588932806	1.0
0.9108159825436004	0.06746031746031746	1.0
0.9114180697660336	0.06772908366533864	1.0
0.9122947334166318	0.068	1.0
0.9128188939520984	0.06827309236947791	1.0
0.9134807930785428	0.06910569105691057	1.0
0.9136079657594184	0.06938775510204082	1.0
0.915483792772271	0.06967213114754098	1.0
0.9158029123979586	0.06995884773662552	1.0
0.9162768355511132	0.07024793388429752	1.0
0.9173039537381408	0.07053941908713693	1.0
0.918180739328728	0.07083333333333333	1.0
0.9218004675367	0.07112970711297072	1.0
0.9223515478888564	0.07142857142857142	1.0
0.9223686294862696	0.07172995780590717	1.0
0.9274126159918558	0.07203389830508475	1.0
0.9274460146971196	0.07234042553191489	1.0
0.9278169888629592	0.07264957264957266	1.0
0.9306488437961468	0.07296137339055794	1.0
0.9327065740585632	0.0735930735930736	1.0
0.9343882337827196	0.07391304347826087	1.0
0.935514799632774	0.07423580786026202	1.0
0.9360874663174304	0.07456140350877193	1.0
0.9363099157463236	0.07488986784140969	1.0
0.9371342481381896	0.0752212389380531	1.0
0.9378148267398386	0.07623318385650224	1.0
0.9399712602046982	0.07657657657657657	1.0
0.9418663684240522	0.07692307692307693	1.0
0.9439156198907902	0.07727272727272727	1.0
0.945958775238326	0.0776255707762557	1.0
0.9460223876694516	0.0779816513761468	1.0
0.946982673910312	0.07834101382488479	1.0
0.9470732107895352	0.0787037037037037	1.0
0.9474961772146618	0.07981220657276995	1.0
0.9487960154279784	0.08018867924528301	1.0
0.9500405870466392	0.08056872037914692	1.0
0.9528055846970772	0.08095238095238096	1.0
0.9530704609392414	0.08133971291866028	1.0
0.953409273755169	0.0821256038647343	1.0
0.9571206869510468	0.0825242718446602	1.0
0.9574895016286544	0.08333333333333333	1.0
0.9596377231192654	0.08374384236453201	1.0
0.9612490224995672	0.08415841584158416	1.0
0.961796543902656	0.0845771144278607	1.0
0.9618980449991346	0.085	1.0
0.9632490224995672	0.08542713567839195	1.0
0.9635151738944208	0.08585858585858586	1.0
0.9638490224995672	0.08629441624365482	1.0
0.964889389734752	0.08673469387755102	1.0
0.9653448604613716	0.08717948717948718	1.0
0.9656438978002306	0.08762886597938144	1.0
0.9665177864266284	0.08808290155440414	1.0
0.9676841391387372	0.08854166666666667	1.0
0.9678644403591684	0.08900523560209424	1.0
0.968818413133214	0.08947368421052632	1.0
0.96881859345558	0.08994708994708994	1.0
0.9702853259185538	0.0913978494623656	1.0
0.9703224999535977	0.0918918918918919	1.0
0.971512862128028	0.09239130434782608	1.0
0.9715230967441464	0.09289617486338798	1.0
0.9715519737833592	0.09340659340659341	1.0
0.9718770952333972	0.09392265193370165	1.0
0.972015453811563	0.09444444444444444	1.0
0.9720225562489184	0.09497206703910614	1.0
0.9720275288993792	0.09550561797752809	1.0
0.972636727193926	0.09714285714285714	1.0
0.9728754887502165	0.09770114942528736	1.0
0.97339953280657	0.09826589595375723	1.0
0.9734	0.09883720930232558	1.0
0.9739245112497836	0.10059171597633136	1.0
0.974	0.10240963855421686	1.0
0.9742	0.10303030303030303	1.0
0.9747442549509656	0.10493827160493827	1.0
0.9749921558094584	0.10559006211180125	1.0
0.9753245112497836	0.10625	1.0
0.975807045166042	0.10828025477707007	1.0
0.976561156622592	0.10897435897435898	1.0
0.9765648347246798	0.1111111111111111	1.0
0.9768826253288804	0.1118421052631579	1.0
0.9769913044444668	0.11258278145695365	1.0
0.9769951969061714	0.11888111888111888	1.0
0.97727603701888	0.12056737588652482	1.0
0.9773413325874802	0.12142857142857143	1.0
0.9774628799643528	0.1223021582733813	1.0
0.9777100508244426	0.12318840579710146	1.0
0.9779224467896792	0.1259259259259259	1.0
0.9787919525210202	0.12686567164179105	1.0
0.9788268470597252	0.12781954887218044	1.0
0.9789065355981272	0.12878787878787878	1.0
0.9790265663042254	0.13076923076923078	1.0
0.9791415131033824	0.13385826771653545	1.0
0.979215775904639	0.13709677419354838	1.0
0.979535148079032	0.13821138211382114	1.0
0.9795496310776474	0.13934426229508196	1.0
0.979558455233628	0.14049586776859505	1.0
0.9798069346874878	0.1440677966101695	1.0
0.9800340880921666	0.1452991452991453	1.0
0.9800427032091672	0.14782608695652175	1.0
0.9801371708683224	0.1574074074074074	1.0
0.98044953883368	0.1588785046728972	1.0
0.9805857023230832	0.16037735849056603	1.0
0.980625794379548	0.1619047619047619	1.0
0.980886774102354	0.1650485436893204	1.0
0.98377623069302	0.16666666666666666	1.0
0.9844174752531494	0.16831683168316833	1.0
0.9850798372627596	0.17	1.0
0.9856951626047534	0.1717171717171717	1.0
0.9858307129961066	0.17894736842105263	1.0
0.9861838139954548	0.18085106382978725	1.0
0.9864042333545971	0.1827956989247312	1.0
0.986407417174608	0.18888888888888888	1.0
0.9891063315996064	0.19540229885057472	1.0
0.9897093273531284	0.19767441860465115	1.0
0.9898264735008596	0.2	1.0
0.9898722249796552	0.20238095238095238	1.0
0.9899640796673324	0.20481927710843373	1.0
0.9900522907584448	0.2073170731707317	1.0
0.9901264719433952	0.20987654320987653	1.0
0.99025362218607	0.2125	1.0
0.9907511147961224	0.21518987341772153	1.0
0.9908411300343588	0.2236842105263158	1.0
0.9910451798040838	0.22666666666666666	1.0
0.99109248683252	0.2361111111111111	1.0
0.9912669049597624	0.2463768115942029	1.0
0.991282502196969	0.25	1.0
0.9913000706038004	0.2537313432835821	1.0
0.9913946553260392	0.25757575757575757	1.0
0.9914166304885496	0.26153846153846155	1.0
0.9915949228916592	0.265625	1.0
0.9926701094097884	0.2698412698412698	1.0
0.9927208616921486	0.27419354838709675	1.0
0.9936460959848687	0.2786885245901639	1.0
0.993833270713856	0.2833333333333333	1.0
0.9941111921040908	0.2711864406779661	0.9411764705882353
0.9941780399612636	0.27586206896551724	0.9411764705882353
0.994202039217266	0.2807017543859649	0.9411764705882353
0.9949611100874342	0.2857142857142857	0.9411764705882353
0.9954447535058693	0.2909090909090909	0.9411764705882353
0.9956973276630195	0.2962962962962963	0.9411764705882353
0.9964385178669268	0.32	0.9411764705882353
0.9965033758373444	0.32653061224489793	0.9411764705882353
0.9971886879465788	0.3333333333333333	0.9411764705882353
0.997325244995494	0.3404255319148936	0.9411764705882353
0.9975074819635767	0.34782608695652173	0.9411764705882353
0.997571163707955	0.36363636363636365	0.9411764705882353
0.9976327358225248	0.38095238095238093	0.9411764705882353
0.9977292708475894	0.36585365853658536	0.8823529411764706
0.9983389226719952	0.375	0.8823529411764706
0.9983514660173192	0.358974358974359	0.8235294117647058
0.9983783627468178	0.34210526315789475	0.7647058823529411
0.9984790766710352	0.3333333333333333	0.7058823529411765
0.9986584302630988	0.34285714285714286	0.7058823529411765
0.9987239723530854	0.35294117647058826	0.7058823529411765
0.9989424275231809	0.36363636363636365	0.7058823529411765
0.9991500803202712	0.375	0.7058823529411765
0.9991550900622423	0.3548387096774194	0.6470588235294118
0.9991787677001244	0.36666666666666664	0.6470588235294118
0.9992191489839866	0.3793103448275862	0.6470588235294118
0.9993103400456184	0.39285714285714285	0.6470588235294118
0.9993331806010014	0.37037037037037035	0.5882352941176471
0.9993499717452754	0.34615384615384615	0.5294117647058824
0.9993608176418538	0.32	0.47058823529411764
0.999394165256561	0.3333333333333333	0.47058823529411764
0.9993968162526586	0.34782608695652173	0.47058823529411764
0.9994095059201404	0.36363636363636365	0.47058823529411764
0.9994739536132182	0.3333333333333333	0.4117647058823529
0.9994907677799816	0.3684210526315789	0.4117647058823529
0.9994925487757904	0.3888888888888889	0.4117647058823529
0.9994971217321842	0.35294117647058826	0.35294117647058826
0.9995019087964612	0.3125	0.29411764705882354
0.9995315098712276	0.38461538461538464	0.29411764705882354
0.9995685087142414	0.3333333333333333	0.23529411764705882
0.999572481225306	0.4444444444444444	0.23529411764705882
0.9996826009375104	0.5714285714285714	0.23529411764705882
0.999711253916504	0.5	0.17647058823529413
0.9997390548463112	0.6	0.17647058823529413
0.999774034400838	0.5	0.11764705882352941
0.999792140782408	0.3333333333333333	0.058823529411764705
0.9998174329105316	0.5	0.058823529411764705
0.9999892965338364	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_fraction_of_information_prime.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
1.0104056946453891e-16	0.016536964980544747	1.0
9.979333170992273e-14	0.0166015625	1.0
1.5170870960455834e-12	0.016617790811339198	1.0
3.835449356377488e-07	0.01665034280117532	1.0
3.835484308418235e-07	0.016666666666666666	1.0
4.032855264945727e-07	0.016683022571148183	1.0
4.032893742939536e-07	0.01669941060903733	1.0
1.909607736633324e-06	0.01671583087512291	1.0
3.899385951248156e-06	0.01673228346456693	1.0
4.45853695217162e-06	0.016748768472906402	1.0
4.928834509367099e-06	0.016765285996055226	1.0
6.993647472921917e-06	0.01678183613030602	1.0
9.081431272852298e-06	0.016798418972332016	1.0
9.722065894347544e-06	0.016815034619188922	1.0
1.026969293160106e-05	0.016831683168316833	1.0
1.14547950991512e-05	0.01684836471754212	1.0
1.6877973444770258e-05	0.016865079365079364	1.0
1.788859155334501e-05	0.016881827209533268	1.0
1.899876579776052e-05	0.016898608349900597	1.0
1.9761154419592947e-05	0.01691542288557214	1.0
2.8064214265690396e-05	0.01693227091633466	1.0
3.871242098033821e-05	0.01694915254237288	1.0
5.170812713027796e-05	0.016966067864271458	1.0
5.23894405481743e-05	0.016983016983016984	1.0
5.379036003327664e-05	0.017	1.0
5.41365979232172e-05	0.017034068136272545	1.0
5.847391222257527e-05	0.017051153460381142	1.0
6.507839860087124e-05	0.01706827309236948	1.0
0.0001038078691891	0.017085427135678392	1.0
0.0001157549942183	0.01710261569416499	1.0
0.0001313432622621	0.017119838872104734	1.0
0.0001452214773316	0.017137096774193547	1.0
0.0001510489070825	0.017154389505549948	1.0
0.0001550566853763	0.01717171717171717	1.0
0.0001834454718042	0.017189079878665317	1.0
0.0001943447560231	0.01720647773279352	1.0
0.0001992741020856	0.017223910840932118	1.0
0.0002109064297008	0.017241379310344827	1.0
0.0002224380420955	0.017258883248730966	1.0
0.0002229044107202	0.017276422764227643	1.0
0.0002424144573832	0.017293997965412006	1.0
0.0002572771259195	0.017311608961303463	1.0
0.0002685664410465	0.017329255861365953	1.0
0.0002825373647612	0.017346938775510204	1.0
0.0003091509576416	0.017364657814096015	1.0
0.0003150440355313	0.017382413087934562	1.0
0.0003279492221422	0.017400204708290685	1.0
0.0003470096337198	0.017418032786885244	1.0
0.0003788909260468	0.017435897435897435	1.0
0.0003954954618603	0.017453798767967144	1.0
0.0004139205442339	0.017471736896197326	1.0
0.0004304069392495	0.01748971193415638	1.0
0.0004556793007659	0.017507723995880537	1.0
0.0004755925974158	0.017543859649122806	1.0
0.0004882783137829	0.01756198347107438	1.0
0.0004974463821348	0.017580144777662874	1.0
0.0005392221134345	0.017598343685300208	1.0
0.0005403526586999	0.017616580310880828	1.0
0.0006002416305487	0.017634854771784232	1.0
0.0006126822134915	0.017653167185877467	1.0
0.0006719768845619	0.01768990634755463	1.0
0.0006898912617989	0.017708333333333333	1.0
0.0006912657495455	0.017726798748696558	1.0
0.0007184695971569	0.01778242677824268	1.0
0.0007564101019915	0.01780104712041885	1.0
0.0008146638076487	0.01781970649895178	1.0
0.0008184521566858	0.017838405036726127	1.0
0.0008855467653331	0.017857142857142856	1.0
0.000907966532392	0.017875920084121977	1.0
0.0009326631607564	0.017894736842105262	1.0
0.0009648547683449	0.01791359325605901	1.0
0.0009772832252142	0.017932489451476793	1.0
0.0009876922772479	0.01795142555438226	1.0
0.0010004149079182	0.017970401691331923	1.0
0.0010392366160436	0.01798941798941799	1.0
0.0010826207276593	0.018008474576271187	1.0
0.0010898457615092	0.018027571580063628	1.0
0.0011347775686784	0.018065887353878853	1.0
0.0011415348293341	0.01812366737739872	1.0
0.0011662150860714	0.01814300960512273	1.0
0.0012093252002656	0.018162393162393164	1.0
0.0012172724009864	0.01818181818181818	1.0
0.0012877514544154	0.018240343347639486	1.0
0.0013000640302626	0.018259935553168637	1.0
0.0013443697894344	0.01827956989247312	1.0
0.0013500968360168	0.018338727076591153	1.0
0.0013873617819823	0.0183585313174946	1.0
0.0013873617819824	0.0183982683982684	1.0
0.001492368339218	0.018418201516793065	1.0
0.001492499304583	0.01843817787418655	1.0
0.0015175640976695	0.018458197611292075	1.0
0.0015518973129005	0.01847826086956522	1.0
0.0015725841443245	0.018498367791077257	1.0
0.00157864347762	0.018518518518518517	1.0
0.0015961686104337	0.018538713195201745	1.0
0.0016194606698831	0.018558951965065504	1.0
0.001800740803665	0.018579234972677595	1.0
0.0018193654651229	0.018599562363238512	1.0
0.0018400165249476	0.018619934282584884	1.0
0.0019760825762946	0.01864035087719298	1.0
0.0020077720446027	0.018660812294182216	1.0
0.0020560416124966	0.01868131868131868	1.0
0.0020975088392821	0.0187018701870187	1.0
0.0021079225386982	0.018722466960352423	1.0
0.0021662011045025	0.018743109151047408	1.0
0.0022533815102167	0.018763796909492272	1.0
0.0022642282743347	0.018805309734513276	1.0
0.0022740393333758	0.018826135105204873	1.0
0.0024622953820414	0.018847006651884702	1.0
0.0024689617175222	0.018867924528301886	1.0
0.0025179892508731	0.018909899888765295	1.0
0.0025682496973645	0.018973214285714284	1.0
0.0026470241678263	0.01899441340782123	1.0
0.0026692744810781	0.01901565995525727	1.0
0.0026702116584654	0.019036954087346025	1.0
0.0027215054808331	0.01905829596412556	1.0
0.0027977441642844	0.019079685746352413	1.0
0.0028226320802784	0.019101123595505618	1.0
0.0028424933991524	0.019122609673790775	1.0
0.0028813371416428	0.019144144144144143	1.0
0.0029043612394748	0.019165727170236752	1.0
0.0029193282012038	0.019187358916478554	1.0
0.0030765749217546	0.0192090395480226	1.0
0.003129145150723	0.019230769230769232	1.0
0.0031572063906457	0.01925254813137033	1.0
0.003193103717702	0.01927437641723356	1.0
0.0032196366226673	0.019296254256526674	1.0
0.003314903450983	0.019384264538198404	1.0
0.0033182362353397	0.019406392694063926	1.0
0.0033766532907983	0.019428571428571427	1.0
0.0033786271906413	0.019450800915331808	1.0
0.0034291358282529	0.019473081328751432	1.0
0.0034510776445987	0.0194954128440367	1.0
0.0035557337682803	0.01954022988505747	1.0
0.0036246221906542	0.019562715765247412	1.0
0.0038031179339269	0.019585253456221197	1.0
0.0038726763117683	0.0196078431372549	1.0
0.0038790127085673	0.019630484988452657	1.0
0.0039976453373342	0.019653179190751446	1.0
0.004116451655819	0.019721577726218097	1.0
0.0043168020884603	0.019744483159117306	1.0
0.0043332918738504	0.019767441860465116	1.0
0.0043863478291377	0.01979045401629802	1.0
0.0044500125328823	0.019813519813519812	1.0
0.0044547369802758	0.019836639439906652	1.0
0.0044820745839589	0.01985981308411215	1.0
0.0044953417515018	0.019883040935672516	1.0
0.0044975857607724	0.01990632318501171	1.0
0.0045081457795545	0.01992966002344666	1.0
0.004546359070106	0.01995305164319249	1.0
0.0045880150252221	0.0199764982373678	1.0
0.0045983617726615	0.02	1.0
0.0046441820220255	0.020070838252656435	1.0
0.0047412205263323	0.020118343195266272	1.0
0.0048130658711304	0.02014218009478673	1.0
0.0048700817826213	0.020166073546856466	1.0
0.0049297901862052	0.020190023752969122	1.0
0.0050153928106089	0.020214030915576695	1.0
0.0050289975300889	0.02023809523809524	1.0
0.0050517389937908	0.02026221692491061	1.0
0.0050554050441151	0.02028639618138425	1.0
0.0052103596797256	0.02035928143712575	1.0
0.0052185534643562	0.02038369304556355	1.0
0.005242556842433	0.02040816326530612	1.0
0.0053670557693218	0.020432692307692308	1.0
0.005367055769322	0.02045728038507822	1.0
0.0054725959875575	0.020481927710843374	1.0
0.005481839402757	0.020506634499396863	1.0
0.0055042163785602	0.020556227327690448	1.0
0.0055371839040355	0.020581113801452784	1.0
0.0055556146546792	0.020606060606060607	1.0
0.0055764114069289	0.02063106796116505	1.0
0.0056096114582955	0.020656136087484813	1.0
0.0056645913238281	0.020731707317073172	1.0
0.0057331810214188	0.020757020757020756	1.0
0.0057426422213596	0.02078239608801956	1.0
0.0057471573230203	0.0208078335373317	1.0
0.0057506780035811	0.020833333333333332	1.0
0.0058257119050593	0.020858895705521473	1.0
0.0060283989729333	0.020884520884520884	1.0
0.0061134498536147	0.020910209102091022	1.0
0.0061151858073511	0.020935960591133004	1.0
0.0062296212236676	0.02096177558569667	1.0
0.0062956663738413	0.020987654320987655	1.0
0.0064576790304247	0.021013597033374538	1.0
0.00655913040961	0.02103960396039604	1.0
0.0066529025070869	0.021065675340768277	1.0
0.0066902409881111	0.02109181141439206	1.0
0.0069036403079767	0.02111801242236025	1.0
0.0069151075243535	0.021170610211706103	1.0
0.0069826986188696	0.02119700748129676	1.0
0.006985491227742	0.02122347066167291	1.0
0.0069919384595987	0.02125	1.0
0.0071294965644149	0.021303258145363407	1.0
0.0071400581936915	0.02132998745294856	1.0
0.007181828417396	0.02135678391959799	1.0
0.0072146082529842	0.021383647798742137	1.0
0.0072694006946444	0.021437578814627996	1.0
0.0073097724595207	0.021464646464646464	1.0
0.0073105784754682	0.021491782553729456	1.0
0.0075981845804196	0.021518987341772152	1.0
0.0076534017868353	0.021546261089987327	1.0
0.0078276841457533	0.021573604060913704	1.0
0.0078480847086413	0.021601016518424398	1.0
0.0079586010018543	0.021628498727735368	1.0
0.0080627044526948	0.02165605095541401	1.0
0.0082387607266233	0.021683673469387755	1.0
0.008240938626928	0.021711366538952746	1.0
0.0082441450939424	0.021739130434782608	1.0
0.0083003394967381	0.02176696542893726	1.0
0.0083601852004521	0.021794871794871794	1.0
0.0083664594599369	0.021822849807445442	1.0
0.0084848173397632	0.021850899742930592	1.0
0.008487607083851	0.021879021879021878	1.0
0.0085131134731898	0.02190721649484536	1.0
0.008557687170394	0.02193548387096774	1.0
0.0085714124402833	0.021963824289405683	1.0
0.0087306315633428	0.02204928664072633	1.0
0.0087600963656157	0.02207792207792208	1.0
0.0088518044865871	0.022106631989596878	1.0
0.0089142171595684	0.022135416666666668	1.0
0.0089142171595685	0.02216427640156454	1.0
0.0092034912096772	0.022193211488250653	1.0
0.0093152443733423	0.022222222222222223	1.0
0.0093268735261225	0.02225130890052356	1.0
0.0094601574354467	0.022280471821756225	1.0
0.009460157435447	0.02230971128608924	1.0
0.0094815647611727	0.022339027595269383	1.0
0.0095176872048273	0.02236842105263158	1.0
0.009556265280418	0.022397891963109356	1.0
0.0096863359192205	0.022427440633245383	1.0
0.0097256236327964	0.022457067371202115	1.0
0.0097440975577918	0.022486772486772486	1.0
0.0097719135645648	0.022516556291390728	1.0
0.0098502457987535	0.022546419098143235	1.0
0.0099296287518088	0.02257636122177955	1.0
0.0100781400725097	0.022606382978723406	1.0
0.0101388713488963	0.022696929238985315	1.0
0.0101554435191682	0.022727272727272728	1.0
0.0101686900992947	0.022757697456492636	1.0
0.0102697037065968	0.022788203753351208	1.0
0.0103706687745473	0.0228494623655914	1.0
0.0104142085866894	0.02288021534320323	1.0
0.0104450291234162	0.022911051212938006	1.0
0.0106932712123067	0.022941970310391364	1.0
0.0109205918774596	0.022972972972972974	1.0
0.0109765468209708	0.023004059539918808	1.0
0.010988138187711	0.023035230352303523	1.0
0.0110588108754903	0.02309782608695652	1.0
0.0111063022989855	0.02312925170068027	1.0
0.0111283132559132	0.02316076294277929	1.0
0.0111414370428437	0.023192360163710776	1.0
0.0111468166088277	0.023255813953488372	1.0
0.0111665545086138	0.023287671232876714	1.0
0.011166554508614	0.023319615912208505	1.0
0.0112013308577578	0.023351648351648352	1.0
0.0113732645080585	0.023383768913342505	1.0
0.0114040921926578	0.023415977961432508	1.0
0.0116221292650963	0.023448275862068966	1.0
0.0117450186986071	0.023480662983425413	1.0
0.0118461093957245	0.02351313969571231	1.0
0.0118697664909919	0.023545706371191136	1.0
0.0118898218250191	0.023578363384188627	1.0
0.0119144480072172	0.02361111111111111	1.0
0.0123839928911792	0.02364394993045897	1.0
0.0124771108612241	0.023676880222841225	1.0
0.0125929528048442	0.023709902370990237	1.0
0.0127489491981137	0.023743016759776536	1.0
0.0129403114825796	0.023776223776223775	1.0
0.0130024909571261	0.023809523809523808	1.0
0.0130313030729748	0.023842917251051893	1.0
0.0130825061408556	0.023876404494382022	1.0
0.0132043073268473	0.02390998593530239	1.0
0.0133833545411383	0.023943661971830985	1.0
0.0138695874550613	0.023977433004231313	1.0
0.0139187561609649	0.02401129943502825	1.0
0.0140216245003655	0.024045261669024046	1.0
0.0143690920076092	0.024079320113314446	1.0
0.014412361092605	0.024113475177304965	1.0
0.0146630485511709	0.024147727272727272	1.0
0.0147553677840206	0.02418207681365576	1.0
0.0148271175286517	0.024216524216524215	1.0
0.0151586275387258	0.024251069900142655	1.0
0.0152650646904651	0.024285714285714285	1.0
0.015358662095164	0.024355300859598854	1.0
0.0154607379349202	0.024390243902439025	1.0
0.0155702431811549	0.02442528735632184	1.0
0.0159770993983799	0.02446043165467626	1.0
0.0160049225659026	0.024495677233429394	1.0
0.0164960976212663	0.024531024531024532	1.0
0.0165842669672489	0.024566473988439308	1.0
0.0165998672926018	0.024602026049204053	1.0
0.0166524808897543	0.02463768115942029	1.0
0.0167853449272093	0.02467343976777939	1.0
0.0168067501606709	0.024709302325581394	1.0
0.0169344238049259	0.02478134110787172	1.0
0.0170136178531798	0.024817518248175182	1.0
0.0170641534047938	0.024853801169590642	1.0
0.0172069393943798	0.024926686217008796	1.0
0.0175362407328044	0.024963289280469897	1.0
0.0178090527147954	0.025	1.0
0.0178179837754149	0.025036818851251842	1.0
0.0180313488187713	0.025110782865583457	1.0
0.0184189782061541	0.025185185185185185	1.0
0.0184711568524906	0.025222551928783383	1.0
0.0190093093923425	0.02526002971768202	1.0
0.0190722383212332	0.025297619047619048	1.0
0.0190952763669905	0.02533532041728763	1.0
0.0194830882235424	0.025373134328358207	1.0
0.0198789927040183	0.025411061285500747	1.0
0.019963447159284	0.025449101796407185	1.0
0.0199783957992276	0.025487256371814093	1.0
0.0200536453316749	0.02556390977443609	1.0
0.0201895713992793	0.025602409638554216	1.0
0.0203718633218068	0.02564102564102564	1.0
0.0204684614181145	0.0256797583081571	1.0
0.0206488780133109	0.025718608169440244	1.0
0.0209259005168308	0.025757575757575757	1.0
0.0209744271599321	0.025796661608497723	1.0
0.0209744271599322	0.025835866261398176	1.0
0.0212379118982634	0.0258751902587519	1.0
0.0214680579727966	0.025914634146341462	1.0
0.0216138671803728	0.025954198473282442	1.0
0.0219786475592878	0.02599388379204893	1.0
0.0220452224829069	0.026033690658499236	1.0
0.0221934671387454	0.02607361963190184	1.0
0.0222275041551432	0.026153846153846153	1.0
0.0226208027369621	0.026194144838212634	1.0
0.0229510493936001	0.026234567901234566	1.0
0.0230089525814034	0.02627511591962906	1.0
0.0234484843685318	0.02631578947368421	1.0
0.0235604071586443	0.02635658914728682	1.0
0.0239182874218923	0.0264797507788162	1.0
0.0240391860250096	0.0265210608424337	1.0
0.0241314946718339	0.0265625	1.0
0.0245384083618655	0.026604068857589983	1.0
0.0246188707703349	0.026687598116169546	1.0
0.0246963070621575	0.026729559748427674	1.0
0.0252437406435651	0.026771653543307086	1.0
0.0252560005684421	0.026813880126182965	1.0
0.0252760791358279	0.026856240126382307	1.0
0.0253661808719155	0.02694136291600634	1.0
0.0254409900128906	0.026984126984126985	1.0
0.0254409900128907	0.02702702702702703	1.0
0.0258785065527851	0.02711323763955343	1.0
0.0262422078949802	0.027156549520766772	1.0
0.0262999042468607	0.0272	1.0
0.0263671831035895	0.027243589743589744	1.0
0.0263773060006922	0.027287319422150885	1.0
0.0263899694361566	0.027331189710610933	1.0
0.0264986094442659	0.027375201288244767	1.0
0.0266874035358854	0.027419354838709678	1.0
0.0269089185386911	0.027463651050080775	1.0
0.0269471951876338	0.02750809061488673	1.0
0.0271704045370692	0.027552674230145867	1.0
0.0278780529795702	0.027642276422764227	1.0
0.0284069142146794	0.02768729641693811	1.0
0.0284274826965929	0.02773246329526917	1.0
0.0285644468594769	0.027777777777777776	1.0
0.029430368440816	0.027823240589198037	1.0
0.0296811747070898	0.027868852459016394	1.0
0.0296811747070899	0.027960526315789474	1.0
0.0297384594543901	0.02800658978583196	1.0
0.0298019055378463	0.028052805280528052	1.0
0.0298345489666075	0.02809917355371901	1.0
0.0298545527798258	0.028145695364238412	1.0
0.0299228578722239	0.028192371475953566	1.0
0.0300256535947551	0.02823920265780731	1.0
0.0303651542320523	0.028286189683860232	1.0
0.0304053866079728	0.028333333333333332	1.0
0.0308779593220822	0.028380634390651086	1.0
0.0315173965229388	0.028428093645484948	1.0
0.03159890098272	0.02847571189279732	1.0
0.0316991663842766	0.02857142857142857	1.0
0.0317735105495653	0.02861952861952862	1.0
0.0317751301019387	0.02866779089376054	1.0
0.0318451361769555	0.0288135593220339	1.0
0.0319242310659641	0.02891156462585034	1.0
0.0319277382757024	0.028960817717206135	1.0
0.032257456265515	0.02901023890784983	1.0
0.0325401380734573	0.02905982905982906	1.0
0.0328328680742736	0.02910958904109589	1.0
0.033725542189389	0.029159519725557463	1.0
0.0338302808949243	0.029209621993127148	1.0
0.0341407664416405	0.029259896729776247	1.0
0.0348694725674936	0.029310344827586206	1.0
0.0353559133463412	0.02936096718480138	1.0
0.0354213122006434	0.029411764705882353	1.0
0.035607076021902	0.029462738301559793	1.0
0.0357934483841601	0.029513888888888888	1.0
0.0361909602910577	0.029565217391304348	1.0
0.0365224162627245	0.029616724738675958	1.0
0.0370705951390464	0.029668411867364748	1.0
0.0376464181497873	0.02972027972027972	1.0
0.0378204099529533	0.0297723292469352	1.0
0.0380180877724351	0.029876977152899824	1.0
0.0381646265724867	0.02992957746478873	1.0
0.0386561112823276	0.029982363315696647	1.0
0.0388234734484271	0.03008849557522124	1.0
0.0388539348731301	0.030141843971631204	1.0
0.0390453576247067	0.03019538188277087	1.0
0.0390575557514199	0.030249110320284697	1.0
0.0393346322008286	0.030303030303030304	1.0
0.0397773916583285	0.030357142857142857	1.0
0.0400646094733013	0.03052064631956912	1.0
0.0404423028180702	0.030575539568345324	1.0
0.0405918135891729	0.03063063063063063	1.0
0.0406831983551526	0.030685920577617327	1.0
0.0407014522920789	0.03074141048824593	1.0
0.0407041075488203	0.030797101449275364	1.0
0.0407159291132531	0.030852994555353903	1.0
0.0409712200639252	0.03090909090909091	1.0
0.0411518234787135	0.031078610603290677	1.0
0.0414727804235595	0.031135531135531136	1.0
0.0421654378664567	0.031192660550458717	1.0
0.0424010964189051	0.03125	1.0
0.0424708988099309	0.03130755064456722	1.0
0.0425599449088977	0.03136531365313653	1.0
0.0432387245074109	0.031423290203327174	1.0
0.043591032943477	0.03148148148148148	1.0
0.0440966269657092	0.03153988868274583	1.0
0.0441009561330357	0.031598513011152414	1.0
0.0445777047493634	0.03165735567970205	1.0
0.0452857640020088	0.03171641791044776	1.0
0.0456655036614426	0.03177570093457944	1.0
0.0460641011276816	0.03195488721804511	1.0
0.0462932181607799	0.032015065913371	1.0
0.0466752088556115	0.03207547169811321	1.0
0.0467366972687801	0.03213610586011342	1.0
0.0468053289723987	0.032196969696969696	1.0
0.0470309992032986	0.03225806451612903	1.0
0.0476186640162742	0.03231939163498099	1.0
0.0480587041569719	0.03238095238095238	1.0
0.0487107845684345	0.03244274809160305	1.0
0.0487107845684346	0.032504780114722756	1.0
0.0491959077255954	0.032567049808429116	1.0
0.0495187351107213	0.032692307692307694	1.0
0.0501228130057736	0.03275529865125241	1.0
0.0501383057179962	0.032818532818532815	1.0
0.0512752470170492	0.03288201160541586	1.0
0.051713495514788	0.03294573643410853	1.0
0.0526418018405882	0.03300970873786408	1.0
0.053410876129397	0.033073929961089495	1.0
0.0539541820090523	0.03313840155945419	1.0
0.0545121716624601	0.033203125	1.0
0.054591314502627	0.033268101761252444	1.0
0.0556884403445502	0.03346456692913386	1.0
0.055745119430268	0.03353057199211045	1.0
0.0573347730569255	0.03359683794466403	1.0
0.0573440344195171	0.03373015873015873	1.0
0.0574158473826485	0.033797216699801194	1.0
0.0576253112267788	0.03386454183266932	1.0
0.0578230433280653	0.033932135728542916	1.0
0.0599348364869629	0.034	1.0
0.0600240819712592	0.03406813627254509	1.0
0.060812533278901	0.03413654618473896	1.0
0.0610360537800869	0.03420523138832998	1.0
0.061514913692591	0.034274193548387094	1.0
0.0621333774609009	0.034482758620689655	1.0
0.0623141895321971	0.034552845528455285	1.0
0.0631936174628682	0.034623217922606926	1.0
0.0637369930453815	0.03469387755102041	1.0
0.0643285942441763	0.034764826175869123	1.0
0.0648741476400711	0.03483606557377049	1.0
0.0650051459891972	0.03490759753593429	1.0
0.065328016423977	0.03497942386831276	1.0
0.0663933834988206	0.03512396694214876	1.0
0.0671929104217989	0.035196687370600416	1.0
0.0672743195834832	0.035269709543568464	1.0
0.0695839462850391	0.035343035343035345	1.0
0.0695924520748199	0.035416666666666666	1.0
0.0702741102246527	0.03556485355648536	1.0
0.0709893723775668	0.03563941299790356	1.0
0.0710976100301771	0.03571428571428571	1.0
0.0713309300718644	0.035789473684210524	1.0
0.0731445619107691	0.035864978902953586	1.0
0.0741417783190435	0.036170212765957444	1.0
0.0750466249090496	0.03624733475479744	1.0
0.0755291918705796	0.03632478632478633	1.0
0.0767425125266248	0.03640256959314775	1.0
0.0783413938440816	0.03648068669527897	1.0
0.0787509685278228	0.0367170626349892	1.0
0.0788241432107922	0.0367965367965368	1.0
0.0788478615500572	0.0368763557483731	1.0
0.0788915939472643	0.037199124726477024	1.0
0.0791414438510428	0.03728070175438596	1.0
0.0798463910183002	0.03736263736263736	1.0
0.0807371421140386	0.037527593818984545	1.0
0.0809767040471498	0.03761061946902655	1.0
0.0809864398282842	0.037694013303769404	1.0
0.0821528909259177	0.03777777777777778	1.0
0.0836117889942229	0.0378619153674833	1.0
0.0842644173544614	0.03811659192825112	1.0
0.0847988988122539	0.038202247191011236	1.0
0.085325438456376	0.038288288288288286	1.0
0.0856488634313067	0.03837471783295711	1.0
0.0865898949426131	0.038461538461538464	1.0
0.0865898949426132	0.03854875283446712	1.0
0.0872484132891956	0.038636363636363635	1.0
0.087473877138221	0.0387243735763098	1.0
0.0877296358147315	0.03881278538812785	1.0
0.0882178319955264	0.038901601830663615	1.0
0.0890858706748305	0.0389908256880734	1.0
0.0901264419878644	0.03908045977011494	1.0
0.0906150919548098	0.03917050691244239	1.0
0.0911995341248033	0.03935185185185185	1.0
0.091875632212741	0.03944315545243619	1.0
0.0943472565156949	0.03953488372093023	1.0
0.0949660096771787	0.039627039627039624	1.0
0.0953169935395417	0.0397196261682243	1.0
0.0953794115725117	0.03981264637002342	1.0
0.0958503334105151	0.03990610328638498	1.0
0.0973368287379384	0.04	1.0
0.0988125014529918	0.04009433962264151	1.0
0.0988551000006693	0.040380047505938245	1.0
0.0990630849649886	0.04047619047619048	1.0
0.0991127690298911	0.0405727923627685	1.0
0.0993857744387298	0.04066985645933014	1.0
0.0997955811688583	0.0407673860911271	1.0
0.0998414451711358	0.040865384615384616	1.0
0.1000834418652164	0.04096385542168675	1.0
0.1003840748520791	0.04106280193236715	1.0
0.1016972774370373	0.0413625304136253	1.0
0.1025700345487553	0.041463414634146344	1.0
0.102583533279333	0.04156479217603912	1.0
0.1026587581872593	0.041666666666666664	1.0
0.1046319664897009	0.04207920792079208	1.0
0.1047566190926821	0.04218362282878412	1.0
0.1059537481727174	0.04228855721393035	1.0
0.1059537481727176	0.04239401496259352	1.0
0.1064143964010828	0.0425	1.0
0.106950225563892	0.042606516290726815	1.0
0.1071358029696059	0.04271356783919598	1.0
0.1076695263567904	0.042821158690176324	1.0
0.108413164812089	0.04292929292929293	1.0
0.1087430674277788	0.043037974683544304	1.0
0.1091978101348584	0.043256997455470736	1.0
0.1094903971968127	0.04336734693877551	1.0
0.1095775048498001	0.043478260869565216	1.0
0.1098014930346604	0.04358974358974359	1.0
0.1105715277469169	0.043701799485861184	1.0
0.110766065877553	0.04381443298969072	1.0
0.1111634840190079	0.04415584415584416	1.0
0.1120707097925502	0.04450261780104712	1.0
0.1129568610907253	0.04461942257217848	1.0
0.1158227809651809	0.04473684210526316	1.0
0.1165026910812805	0.044854881266490766	1.0
0.1172431668204972	0.04497354497354497	1.0
0.1187704584875925	0.04521276595744681	1.0
0.1195282138132752	0.04533333333333334	1.0
0.1207006211715363	0.045454545454545456	1.0
0.1207028025153131	0.045576407506702415	1.0
0.1210093714183901	0.04594594594594595	1.0
0.1215063583505017	0.04607046070460705	1.0
0.1229884346000482	0.04619565217391304	1.0
0.124700814287374	0.04632152588555858	1.0
0.1247996394245782	0.04644808743169399	1.0
0.1250000000000004	0.04657534246575343	1.0
0.1258692171823384	0.046703296703296704	1.0
0.1263281116360765	0.046831955922865015	1.0
0.127095290790237	0.04696132596685083	1.0
0.1275179022331699	0.04709141274238227	1.0
0.1298636482893498	0.04748603351955307	1.0
0.1309037344802512	0.047619047619047616	1.0
0.1309329009291217	0.047752808988764044	1.0
0.131243934684961	0.04788732394366197	1.0
0.1329521253695891	0.0480225988700565	1.0
0.1333479457515347	0.04815864022662889	1.0
0.1334028904135427	0.048295454545454544	1.0
0.134419732718218	0.04843304843304843	1.0
0.1347832804431923	0.04857142857142857	1.0
0.1359621819670642	0.049132947976878616	1.0
0.1361524441640547	0.04927536231884058	1.0
0.136313114021692	0.04985337243401759	1.0
0.1379614491792385	0.05	1.0
0.1383403060496112	0.05014749262536873	1.0
0.1443447724804255	0.05029585798816568	1.0
0.1458587764936753	0.050445103857566766	1.0
0.14668724217435	0.050595238095238096	1.0
0.1470252897712934	0.050746268656716415	1.0
0.1471939801898522	0.05089820359281437	1.0
0.1472437257730703	0.05105105105105105	1.0
0.147916748515158	0.05120481927710843	1.0
0.1497508258092462	0.0513595166163142	1.0
0.1517225577088563	0.051515151515151514	1.0
0.1544774758000779	0.05167173252279635	1.0
0.1552187914464224	0.051829268292682924	1.0
0.156340773021737	0.05198776758409786	1.0
0.156924594491873	0.05214723926380368	1.0
0.1577710012103106	0.052307692307692305	1.0
0.1594318623780926	0.05246913580246913	1.0
0.1595424079383151	0.0529595015576324	1.0
0.1605458654823065	0.053125	1.0
0.1625927812942005	0.05329153605015674	1.0
0.1644183113500583	0.05345911949685535	1.0
0.1649490632794768	0.05362776025236593	1.0
0.1651352796674002	0.05379746835443038	1.0
0.1690418490582853	0.05396825396825397	1.0
0.172517148927784	0.054140127388535034	1.0
0.1734448553187875	0.054313099041533544	1.0
0.174152279114936	0.05448717948717949	1.0
0.1760213972264459	0.05466237942122187	1.0
0.1774930105381312	0.054838709677419356	1.0
0.1777391464929808	0.05501618122977346	1.0
0.177969120655466	0.05519480519480519	1.0
0.1783907098276764	0.05537459283387622	1.0
0.1794278596121636	0.05555555555555555	1.0
0.1829002408652236	0.05573770491803279	1.0
0.1845706498409342	0.05592105263157895	1.0
0.184751717977553	0.056105610561056105	1.0
0.1849902866332976	0.056291390728476824	1.0
0.186469712927083	0.056666666666666664	1.0
0.1898162890526458	0.056856187290969896	1.0
0.1915132441832732	0.05704697986577181	1.0
0.1920329965747126	0.05723905723905724	1.0
0.1932816416235949	0.057432432432432436	1.0
0.1964699978842165	0.0576271186440678	1.0
0.1995375640878889	0.05782312925170068	1.0
0.2027444829390146	0.05802047781569966	1.0
0.2031675798437283	0.05821917808219178	1.0
0.2034097798852043	0.058419243986254296	1.0
0.2041071253469208	0.05862068965517241	1.0
0.2045383625590776	0.058823529411764705	1.0
0.2055872378769916	0.059027777777777776	1.0
0.2070280524222811	0.06007067137809187	1.0
0.2073425775933233	0.060498220640569395	1.0
0.2076135852238673	0.060714285714285714	1.0
0.2089637760444214	0.06093189964157706	1.0
0.2090580841444887	0.06115107913669065	1.0
0.209291244054218	0.061371841155234655	1.0
0.2126351174544536	0.06159420289855073	1.0
0.21331709521188	0.06181818181818182	1.0
0.219389116339856	0.06204379562043796	1.0
0.2224853981880452	0.06227106227106227	1.0
0.2426546876421416	0.0625	1.0
0.2438532458626215	0.06273062730627306	1.0
0.2442830897620699	0.06319702602230483	1.0
0.244416483442896	0.06343283582089553	1.0
0.244969953195526	0.06367041198501873	1.0
0.2449717195212158	0.06390977443609022	1.0
0.2469573430398445	0.06415094339622641	1.0
0.2473552977160562	0.06439393939393939	1.0
0.2488230661232145	0.06463878326996197	1.0
0.2551660243168364	0.0648854961832061	1.0
0.2566707659650147	0.06513409961685823	1.0
0.2582388700311039	0.06538461538461539	1.0
0.2596485395843824	0.06563706563706563	1.0
0.2631353325354186	0.06589147286821706	1.0
0.2663195633487889	0.06614785992217899	1.0
0.2716755286541429	0.06640625	1.0
0.2849076126172973	0.06666666666666667	1.0
0.285337225663495	0.06692913385826772	1.0
0.3003115221894589	0.06719367588932806	1.0
0.3015454277047582	0.06746031746031746	1.0
0.3040956836024531	0.06772908366533864	1.0
0.3087223388126908	0.068	1.0
0.318920952230434	0.06854838709677419	1.0
0.3198068257651804	0.06882591093117409	1.0
0.3269097733159967	0.06938775510204082	1.0
0.3276131896935116	0.06967213114754098	1.0
0.3368055063424736	0.06995884773662552	1.0
0.3414809257660081	0.07024793388429752	1.0
0.3441897888540312	0.07142857142857142	1.0
0.3452888328816497	0.07172995780590717	1.0
0.3539299411485435	0.07203389830508475	1.0
0.3775583099599446	0.07234042553191489	1.0
0.3782789249804759	0.07264957264957266	1.0
0.398216871123018	0.07296137339055794	1.0
0.3996522388528628	0.07327586206896551	1.0
0.4009127295240079	0.0735930735930736	1.0
0.403991814229762	0.07391304347826087	1.0
0.4061515291081347	0.07423580786026202	1.0
0.4063090660099311	0.07456140350877193	1.0
0.4069119055816573	0.0752212389380531	1.0
0.4166666666666664	0.07555555555555556	1.0
0.4214561820618596	0.07692307692307693	1.0
0.4223848372213545	0.07727272727272727	1.0
0.4224167982497767	0.0776255707762557	1.0
0.4256723180532711	0.0779816513761468	1.0
0.4264252738004824	0.0787037037037037	1.0
0.4303114197122596	0.07906976744186046	1.0
0.4355315561340361	0.0794392523364486	1.0
0.4369009986206633	0.07981220657276995	1.0
0.4537703997917142	0.08018867924528301	1.0
0.454691546534029	0.08056872037914692	1.0
0.4820088784716407	0.08095238095238096	1.0
0.485697840303636	0.08173076923076923	1.0
0.4974315317279499	0.0821256038647343	1.0
0.4984571505453606	0.0825242718446602	1.0
0.5132487069501378	0.08292682926829269	1.0
0.5212251297213093	0.08333333333333333	1.0
0.5213697661765724	0.08374384236453201	1.0
0.5219696098906894	0.08415841584158416	1.0
0.5220672297911546	0.0845771144278607	1.0
0.527072785188005	0.085	1.0
0.5393317284953496	0.08542713567839195	1.0
0.547170952851298	0.08585858585858586	1.0
0.5521864378012004	0.08629441624365482	1.0
0.5706028786125124	0.08673469387755102	1.0
0.5706897981443869	0.08717948717948718	1.0
0.5719032354952783	0.08762886597938144	1.0
0.5774556414413133	0.08808290155440414	1.0
0.588335816614896	0.08854166666666667	1.0
0.5952477028699638	0.08947368421052632	1.0
0.5985728316644623	0.08994708994708994	1.0
0.6403269564647037	0.09042553191489362	1.0
0.6438058309586486	0.09090909090909091	1.0
0.6450515942577734	0.0913978494623656	1.0
0.645579414876266	0.0918918918918919	1.0
0.6468417751369585	0.09239130434782608	1.0
0.6513625108059091	0.09289617486338798	1.0
0.6551631684200081	0.09340659340659341	1.0
0.6552536451648906	0.09392265193370165	1.0
0.6565660509171061	0.09444444444444444	1.0
0.658161449833136	0.09497206703910614	1.0
0.6641158569480133	0.09550561797752809	1.0
0.6730888433333135	0.096045197740113	1.0
0.6738636280994236	0.09659090909090909	1.0
0.6753860864236358	0.09714285714285714	1.0
0.677283788541153	0.09770114942528736	1.0
0.6774383504975933	0.09826589595375723	1.0
0.6787631133369649	0.09883720930232558	1.0
0.6790692016224465	0.09941520467836257	1.0
0.6875182326564901	0.1	1.0
0.6884587932903308	0.10059171597633136	1.0
0.6907174611081962	0.10119047619047619	1.0
0.6928520732768775	0.10303030303030303	1.0
0.6962418689819224	0.10365853658536585	1.0
0.6980747976938032	0.10429447852760736	1.0
0.6997813394317884	0.10493827160493827	1.0
0.7093275349236361	0.10559006211180125	1.0
0.7095632871724729	0.10625	1.0
0.7173087703343679	0.1069182389937107	1.0
0.7204542752500491	0.10759493670886076	1.0
0.7274932185948026	0.10967741935483871	1.0
0.7311774732528764	0.11038961038961038	1.0
0.7389911751039001	0.1111111111111111	1.0
0.741255701997349	0.1118421052631579	1.0
0.7413922308143288	0.11258278145695365	1.0
0.7415415726915545	0.11333333333333333	1.0
0.7435869704643808	0.11486486486486487	1.0
0.7440330937365265	0.11564625850340136	1.0
0.7448453608247604	0.11643835616438356	1.0
0.7455892925767509	0.11724137931034483	1.0
0.7461192186264843	0.11805555555555555	1.0
0.7505988163306352	0.11971830985915492	1.0
0.7543018149112501	0.12056737588652482	1.0
0.7556169980032276	0.12142857142857143	1.0
0.7560737611477187	0.1223021582733813	1.0
0.7562378861143123	0.12318840579710146	1.0
0.7582140838982924	0.12408759124087591	1.0
0.7587154207795789	0.12686567164179105	1.0
0.7629817317567352	0.12781954887218044	1.0
0.7668287147931815	0.13076923076923078	1.0
0.775373777645609	0.13178294573643412	1.0
0.7819384869944929	0.1328125	1.0
0.7822303461551516	0.13385826771653545	1.0
0.7846478325728129	0.1349206349206349	1.0
0.7863096589540259	0.136	1.0
0.7863099956771136	0.13709677419354838	1.0
0.7889354036379586	0.13821138211382114	1.0
0.7891354254970859	0.13934426229508196	1.0
0.7895410999073487	0.14049586776859505	1.0
0.7900974696595306	0.14166666666666666	1.0
0.7904942033236949	0.14285714285714285	1.0
0.7911366693220827	0.1440677966101695	1.0
0.7923812645763707	0.1452991452991453	1.0
0.7953440755481597	0.14655172413793102	1.0
0.7969864561195088	0.14782608695652175	1.0
0.7982306451984014	0.14912280701754385	1.0
0.8037178023210593	0.1504424778761062	1.0
0.8054028663489787	0.15454545454545454	1.0
0.8119144408637381	0.1559633027522936	1.0
0.8122729007482777	0.1574074074074074	1.0
0.8134196375391648	0.1619047619047619	1.0
0.8225971435436419	0.16346153846153846	1.0
0.8233472335111924	0.1650485436893204	1.0
0.8238269671059572	0.16666666666666666	1.0
0.8302808136204106	0.16831683168316833	1.0
0.847705847346208	0.17	1.0
0.852478857443063	0.1717171717171717	1.0
0.8532859646297312	0.17346938775510204	1.0
0.8596412914812682	0.17525773195876287	1.0
0.8614327957338281	0.17708333333333334	1.0
0.8624897173486138	0.17894736842105263	1.0
0.8625598159667828	0.18085106382978725	1.0
0.8644597133283294	0.1827956989247312	1.0
0.8649772738143662	0.18478260869565216	1.0
0.8676531196582203	0.18681318681318682	1.0
0.8761322414448862	0.18888888888888888	1.0
0.8809629955154652	0.19101123595505617	1.0
0.8829109586051956	0.19318181818181818	1.0
0.8874299339696082	0.19540229885057472	1.0
0.8888722695145973	0.2	1.0
0.8901530141707241	0.20238095238095238	1.0
0.8903826736182185	0.20481927710843373	1.0
0.890760394856174	0.2073170731707317	1.0
0.8908932469714204	0.20987654320987653	1.0
0.8968422859100958	0.21518987341772153	1.0
0.8974963233615398	0.21794871794871795	1.0
0.901644019408374	0.22077922077922077	1.0
0.9027761733814916	0.2236842105263158	1.0
0.9045274802677044	0.22666666666666666	1.0
0.9049239648234644	0.22972972972972974	1.0
0.9051807445859952	0.2328767123287671	1.0
0.9059786977911694	0.23943661971830985	1.0
0.9084523363358198	0.24285714285714285	1.0
0.9110435736460036	0.2463768115942029	1.0
0.9273189352627712	0.25	1.0
0.9372292615813732	0.2537313432835821	1.0
0.937792751025858	0.26153846153846155	1.0
0.9379030149821748	0.265625	1.0
0.9410226028543508	0.2698412698412698	1.0
0.9422552243197104	0.27419354838709675	1.0
0.9489706091215648	0.2786885245901639	1.0
0.9503581267018242	0.2833333333333333	1.0
0.9525677431190016	0.288135593220339	1.0
0.9531502603739616	0.29310344827586204	1.0
0.9568139327409536	0.2982456140350877	1.0
0.959187335258178	0.30357142857142855	1.0
0.9595641733070288	0.3090909090909091	1.0
0.9608376085122496	0.3148148148148148	1.0
0.9627810044852324	0.32075471698113206	1.0
0.9629727055956716	0.3269230769230769	1.0
0.9698678265439724	0.3333333333333333	1.0
0.9706731472266202	0.34	1.0
0.9731922199934964	0.3469387755102041	1.0
0.97329655094718	0.3541666666666667	1.0
0.9735455151925064	0.3617021276595745	1.0
0.9742690058644056	0.3695652173913043	1.0
0.974726144218494	0.37777777777777777	1.0
0.9750882292761784	0.38636363636363635	1.0
0.9754994871213366	0.3953488372093023	1.0
0.9755742158115124	0.40476190476190477	1.0
0.97584130168535	0.4358974358974359	1.0
0.9762472629500084	0.4473684210526316	1.0
0.9769252986725842	0.4722222222222222	1.0
0.9774896220374228	0.4857142857142857	1.0
0.9778786088482874	0.5	1.0
0.9785423827714362	0.5151515151515151	1.0
0.9792019617650732	0.53125	1.0
0.9811831790554172	0.5483870967741935	1.0
0.9816470835667664	0.5666666666666667	1.0
0.9829548440311108	0.6296296296296297	1.0
0.9833064597103408	0.6538461538461539	1.0
0.9855455348930638	0.7083333333333334	1.0
0.985965719525371	0.7391304347826086	1.0
0.9876636688331248	0.7727272727272727	1.0
0.9893356646197128	0.8095238095238095	1.0
0.9912378990384184	0.85	1.0
0.9938329739302132	0.8947368421052632	1.0
0.9939780312201152	0.8888888888888888	0.9411764705882353
0.9951572577373412	0.9411764705882353	0.9411764705882353
0.9974907962312916	0.9375	0.8823529411764706
0.9975397217205856	0.9333333333333333	0.8235294117647058
0.9976060382647254	0.9285714285714286	0.7647058823529411
0.9982186671008072	0.9230769230769231	0.7058823529411765
0.9983611907366328	0.9166666666666666	0.6470588235294118
0.998654339586208	1.0	0.5882352941176471
0.9986840528263328	1.0	0.5294117647058824
0.9986843120204204	1.0	0.47058823529411764
0.9992063745228066	1.0	0.4117647058823529
0.9992858787263204	1.0	0.35294117647058826
0.9994963192662988	1.0	0.29411764705882354
0.9995263853081616	1.0	0.23529411764705882
0.9996825855722672	1.0	0.17647058823529413
0.9997361095496888	1.0	0.11764705882352941
0.9999855420148844	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_g1.dat <==
threshold	precision	recall
7.261636772892821e-06	0.013832384052074858	1.0
1.0990097921825814e-05	0.013854930725346373	1.0
1.3720596652722072e-05	0.013888888888888888	1.0
1.3748161183491092e-05	0.013911620294599018	1.0
1.4767691565831242e-05	0.013923013923013924	1.0
0.0001903521329621	0.013934426229508197	1.0
0.0001914421523812	0.013968775677896467	1.0
0.002140122482014	0.01400329489291598	1.0
0.004174975476566	0.014037985136251032	1.0
0.0042060863044777	0.014049586776859505	1.0
0.0046987693030023	0.014061207609594707	1.0
0.006028104679045	0.014107883817427386	1.0
0.0073467410249842	0.014119601328903655	1.0
0.0092527037565354	0.014131338320864505	1.0
0.010411435759371	0.014143094841930116	1.0
0.012769982959489	0.014154870940882597	1.0
0.0180658554896633	0.014178482068390326	1.0
0.0204010297430278	0.014190317195325543	1.0
0.023153450708389	0.014202172096908938	1.0
0.0268472785955303	0.014214046822742474	1.0
0.0268888066377817	0.014225941422594143	1.0
0.0336132601556128	0.014261744966442953	1.0
0.0351100319882837	0.014285714285714285	1.0
0.0357142857142857	0.01430976430976431	1.0
0.036653413077617	0.01433389544688027	1.0
0.0366837270034015	0.014345991561181435	1.0
0.0420075211757113	0.014382402707275803	1.0
0.0471572382381864	0.014394580863674851	1.0
0.0760290346370496	0.01441899915182358	1.0
0.0776722406797144	0.014431239388794566	1.0
0.0805456588375621	0.014443500424808835	1.0
0.0816350011565044	0.01445578231292517	1.0
0.0890319180546106	0.01446808510638298	1.0
0.0910769288330648	0.014480408858603067	1.0
0.0967841477660957	0.014492753623188406	1.0
0.1040280385169932	0.014505119453924915	1.0
0.110468097459675	0.014517506404782237	1.0
0.1138503207413368	0.01452991452991453	1.0
0.1343235127018911	0.01454234388366125	1.0
0.1483035007795928	0.014592274678111588	1.0
0.1551551288633867	0.014604810996563574	1.0
0.1555489881552304	0.014617368873602751	1.0
0.1593751436879221	0.014629948364888123	1.0
0.1775206863188374	0.014642549526270457	1.0
0.1779760193521965	0.014655172413793103	1.0
0.1787714565360896	0.014667817083692839	1.0
0.1966147822813251	0.01468048359240069	1.0
0.2135977327266983	0.014693171996542784	1.0
0.2401728209060741	0.014705882352941176	1.0
0.2476026742003181	0.01471861471861472	1.0
0.2537457790576777	0.014731369150779897	1.0
0.2599002635419414	0.014756944444444444	1.0
0.2654911118099375	0.014769765421372719	1.0
0.2751527012509713	0.014795474325500435	1.0
0.2754723673663559	0.014808362369337979	1.0
0.3081167730106512	0.014821272885789015	1.0
0.3226054645379158	0.014834205933682374	1.0
0.3284560962129544	0.01486013986013986	1.0
0.331240239437349	0.014873140857392825	1.0
0.3323525453998494	0.0148861646234676	1.0
0.3329893841782105	0.014912280701754385	1.0
0.3333333333333333	0.014925373134328358	1.0
0.357028529587717	0.014951627088830254	1.0
0.3620083529915333	0.014977973568281937	1.0
0.3656960864021567	0.014991181657848324	1.0
0.3713480542030412	0.01500441306266549	1.0
0.3787016217005661	0.015017667844522967	1.0
0.3802039003987744	0.015030946065428824	1.0
0.3825724248836387	0.01504424778761062	1.0
0.3970833042854749	0.015057573073516387	1.0
0.4007063038834983	0.015070921985815602	1.0
0.4019571262776443	0.015097690941385435	1.0
0.403899297158622	0.015111111111111112	1.0
0.4145659950103824	0.015138023152270703	1.0
0.4262407879253868	0.015151515151515152	1.0
0.4271286575404661	0.015165031222123104	1.0
0.4294459774965622	0.015178571428571428	1.0
0.4309638722340955	0.01519213583556747	1.0
0.4321246524274028	0.01520572450805009	1.0
0.4396884942385393	0.01521933751119069	1.0
0.4406093717706427	0.015232974910394265	1.0
0.4428060302096853	0.015246636771300448	1.0
0.4478126811458717	0.01526032315978456	1.0
0.4547747473702646	0.015274034141958671	1.0
0.4628373799999999	0.015287769784172662	1.0
0.4628380199999999	0.015329125338142471	1.0
0.4628529999999999	0.015342960288808664	1.0
0.4628537	0.015384615384615385	1.0
0.4628573	0.015398550724637682	1.0
0.4628662799999999	0.015412511332728921	1.0
0.4632252799999999	0.015426497277676952	1.0
0.4632278199999999	0.015440508628519528	1.0
0.469411717735552	0.015454545454545455	1.0
0.4698759974075198	0.015468607825295723	1.0
0.46998636	0.015482695810564663	1.0
0.46998684	0.015525114155251141	1.0
0.46999946	0.015539305301645339	1.0
0.47000252	0.01555352241537054	1.0
0.4700035	0.015596330275229359	1.0
0.47001788	0.015610651974288337	1.0
0.47034944	0.015625	1.0
0.47035214	0.015639374425023	1.0
0.4965979779185582	0.01565377532228361	1.0
0.4971653947997019	0.015682656826568265	1.0
0.49928163319857	0.01569713758079409	1.0
0.5	0.015711645101663587	1.0
0.50013666	0.015799256505576207	1.0
0.50015778	0.01581395348837209	1.0
0.50016588	0.015828677839851025	1.0
0.5006277034273565	0.015843429636533086	1.0
0.5006961211565637	0.01585820895522388	1.0
0.50071486	0.015873015873015872	1.0
0.5007351051907065	0.01588785046728972	1.0
0.5007498279034135	0.015902712815715623	1.0
0.5008503755848904	0.015917602996254682	1.0
0.5014490207597879	0.015932521087160263	1.0
0.5021565901094311	0.01594746716697936	1.0
0.5023570718551162	0.01596244131455399	1.0
0.5023833254165074	0.015977443609022556	1.0
0.5024034696188959	0.01599247412982126	1.0
0.50249288946	0.0160075329566855	1.0
0.502497957408	0.016022620169651274	1.0
0.502498272836	0.016037735849056604	1.0
0.5026065716638792	0.016052880075542966	1.0
0.5027124214567869	0.01606805293005671	1.0
0.50334546	0.01608325449385052	1.0
0.5033971377465277	0.016098484848484848	1.0
0.5034305228043601	0.016113744075829384	1.0
0.5038518094636604	0.016129032258064516	1.0
0.5043133799999999	0.016144349477682812	1.0
0.504454648224	0.016159695817490494	1.0
0.5055495036525464	0.016175071360608945	1.0
0.5056163161629925	0.01623686723973257	1.0
0.5075553816812558	0.016252390057361378	1.0
0.5087332493914716	0.016267942583732056	1.0
0.509695086362	0.016283524904214558	1.0
0.509701733758	0.016299137104506232	1.0
0.509701929804	0.016314779270633396	1.0
0.5101695399999999	0.01633045148895293	1.0
0.51055994	0.016346153846153847	1.0
0.514988507995501	0.016361886429258902	1.0
0.5162599638124113	0.016377649325626204	1.0
0.5187944802699722	0.01639344262295082	1.0
0.5196842180642838	0.016409266409266408	1.0
0.5203982759196766	0.01642512077294686	1.0
0.5222736252739684	0.01644100580270793	1.0
0.5289714905066013	0.016456921587608905	1.0
0.5370916130050112	0.016472868217054265	1.0
0.53740156	0.016488845780795344	1.0
0.53742932	0.01650485436893204	1.0
0.53796172	0.01652089407191448	1.0
0.5379818599999999	0.016536964980544747	1.0
0.5417311257144911	0.016553067185978577	1.0
0.5485151954791789	0.016569200779727095	1.0
0.5510130612002275	0.0166015625	1.0
0.5528220764742975	0.016617790811339198	1.0
0.5542445000836766	0.016634050880626222	1.0
0.5651811727225418	0.01665034280117532	1.0
0.5780903495289251	0.016683022571148183	1.0
0.5877503091175844	0.01669941060903733	1.0
0.5878949754934577	0.01671583087512291	1.0
0.5937977839197202	0.01673228346456693	1.0
0.5949697175739646	0.016748768472906402	1.0
0.597753320562239	0.016765285996055226	1.0
0.6015625	0.016798418972332016	1.0
0.6227845008973389	0.016815034619188922	1.0
0.6258499910038846	0.016831683168316833	1.0
0.6275541582329784	0.01684836471754212	1.0
0.6326530612244898	0.016865079365079364	1.0
0.6328755168246081	0.016881827209533268	1.0
0.6437230219404888	0.016898608349900597	1.0
0.6484375	0.01691542288557214	1.0
0.6496604583423328	0.01694915254237288	1.0
0.6601603113929546	0.016966067864271458	1.0
0.6618358562261231	0.016983016983016984	1.0
0.663911285899064	0.017	1.0
0.6665818769295246	0.01701701701701702	1.0
0.6701553169423802	0.017034068136272545	1.0
0.6734693877551021	0.017051153460381142	1.0
0.6780590294820874	0.01706827309236948	1.0
0.6784721527101468	0.017085427135678392	1.0
0.6803460198473519	0.01710261569416499	1.0
0.6822886001463089	0.017119838872104734	1.0
0.684545459553651	0.017137096774193547	1.0
0.6875	0.017154389505549948	1.0
0.6960926838793295	0.01717171717171717	1.0
0.6965224367133205	0.017189079878665317	1.0
0.7021913085045401	0.01720647773279352	1.0
0.7062763198040001	0.017223910840932118	1.0
0.7072438538420001	0.017241379310344827	1.0
0.70750978805	0.017258883248730966	1.0
0.7114514751150107	0.017276422764227643	1.0
0.7142857142857143	0.017293997965412006	1.0
0.71875	0.017329255861365953	1.0
0.7196792754992298	0.017418032786885244	1.0
0.7205413957220625	0.017435897435897435	1.0
0.7245933068182447	0.017453798767967144	1.0
0.7247978004719651	0.017471736896197326	1.0
0.7258987516584323	0.017507723995880537	1.0
0.7315170200000001	0.01752577319587629	1.0
0.73155006	0.017543859649122806	1.0
0.732171993971044	0.01756198347107438	1.0
0.7346076315625967	0.017580144777662874	1.0
0.7349587399999999	0.017598343685300208	1.0
0.73505938	0.017616580310880828	1.0
0.7393665547243247	0.017634854771784232	1.0
0.7421376150176469	0.017653167185877467	1.0
0.7463568244834027	0.017671517671517672	1.0
0.749996836996	0.01768990634755463	1.0
0.7499969786680001	0.017708333333333333	1.0
0.75	0.017726798748696558	1.0
0.750003295132	0.017857142857142856	1.0
0.750003450286	0.017875920084121977	1.0
0.75600986	0.017894736842105262	1.0
0.7616449483540104	0.01791359325605901	1.0
0.7620591609983465	0.017932489451476793	1.0
0.7624895910510903	0.01795142555438226	1.0
0.76316032	0.017970401691331923	1.0
0.7650955	0.01798941798941799	1.0
0.76519614	0.018008474576271187	1.0
0.765625	0.018027571580063628	1.0
0.766697590372	0.018065887353878853	1.0
0.7679744725050937	0.018085106382978722	1.0
0.768239110528	0.01810436634717785	1.0
0.76880424	0.01812366737739872	1.0
0.7688372800000001	0.01814300960512273	1.0
0.768912965424	0.018162393162393164	1.0
0.77491677398894	0.01818181818181818	1.0
0.775879687782	0.018201284796573874	1.0
0.7774858566239999	0.01822079314040729	1.0
0.7776007880924789	0.018240343347639486	1.0
0.7777777777777778	0.018259935553168637	1.0
0.7778375400362022	0.018338727076591153	1.0
0.778113129966	0.018378378378378378	1.0
0.7833462478540785	0.0183982683982684	1.0
0.7856868349219865	0.01843817787418655	1.0
0.7868803035406879	0.018458197611292075	1.0
0.7885498496116444	0.01847826086956522	1.0
0.792489279894	0.018498367791077257	1.0
0.7927538720639999	0.018518518518518517	1.0
0.793721225916	0.018538713195201745	1.0
0.7972302360455858	0.018558951965065504	1.0
0.7980709076726442	0.018579234972677595	1.0
0.8035714285714286	0.018599562363238512	1.0
0.8046875	0.018660812294182216	1.0
0.8096192964696762	0.01868131868131868	1.0
0.8098339678109797	0.018722466960352423	1.0
0.8114979786326562	0.01878453038674033	1.0
0.8141584843793755	0.018826135105204873	1.0
0.8204015093976067	0.018867924528301886	1.0
0.8240818330164159	0.01888888888888889	1.0
0.8254869091299512	0.018909899888765295	1.0
0.8255815216717112	0.01893095768374165	1.0
0.8256673904938489	0.018973214285714284	1.0
0.8261871165901741	0.01899441340782123	1.0
0.8272145123538879	0.01901565995525727	1.0
0.8275664366428406	0.019036954087346025	1.0
0.8283974010302352	0.01905829596412556	1.0
0.8295760804623634	0.019079685746352413	1.0
0.8327191790834261	0.019101123595505618	1.0
0.832733951506974	0.019122609673790775	1.0
0.84375	0.019165727170236752	1.0
0.8444779678626331	0.019187358916478554	1.0
0.8484578975850776	0.0192090395480226	1.0
0.8515625	0.019230769230769232	1.0
0.85374251546	0.01925254813137033	1.0
0.8538861408039999	0.01927437641723356	1.0
0.8540936869176267	0.019296254256526674	1.0
0.85413618002	0.019318181818181818	1.0
0.8541436999773084	0.019340159271899887	1.0
0.855126801179621	0.0193621867881549	1.0
0.8586288762580716	0.019384264538198404	1.0
0.8608036388370848	0.019428571428571427	1.0
0.8625622212532125	0.019473081328751432	1.0
0.862989558382	0.0194954128440367	1.0
0.8630860085200001	0.01951779563719862	1.0
0.863317980604	0.01954022988505747	1.0
0.8645621489011501	0.019562715765247412	1.0
0.8651946082736639	0.019585253456221197	1.0
0.8659054918038847	0.0196078431372549	1.0
0.8699584177593483	0.019630484988452657	1.0
0.8701569032188406	0.019653179190751446	1.0
0.8712795055427058	0.019675925925925927	1.0
0.8742690509423668	0.019698725376593278	1.0
0.8746854963071179	0.019744483159117306	1.0
0.8761420059851971	0.019767441860465116	1.0
0.8771836984918212	0.01979045401629802	1.0
0.8781205901758454	0.019836639439906652	1.0
0.8822182654139343	0.01985981308411215	1.0
0.8828125	0.019883040935672516	1.0
0.8841082568835631	0.01990632318501171	1.0
0.8873623964238602	0.01992966002344666	1.0
0.8899095934752882	0.01995305164319249	1.0
0.8905125549639799	0.0199764982373678	1.0
0.8909517686893103	0.02	1.0
0.8911845473817095	0.020023557126030624	1.0
0.892237117419421	0.020047169811320754	1.0
0.8943597337213969	0.020070838252656435	1.0
0.8947044789583054	0.02009456264775414	1.0
0.8954286112818036	0.020118343195266272	1.0
0.8969142745366522	0.02014218009478673	1.0
0.8978002841736276	0.020166073546856466	1.0
0.9006092708369199	0.020190023752969122	1.0
0.9023889695451676	0.020214030915576695	1.0
0.9028950819667708	0.02023809523809524	1.0
0.9035734287887563	0.02026221692491061	1.0
0.9037540013644828	0.02028639618138425	1.0
0.9051938981937672	0.02031063321385902	1.0
0.9062103111080604	0.02033492822966507	1.0
0.9072317685420008	0.02035928143712575	1.0
0.9091182465167564	0.02038369304556355	1.0
0.9095353294306162	0.02040816326530612	1.0
0.9102187745654796	0.020432692307692308	1.0
0.9108679421212812	0.020481927710843374	1.0
0.9112254235523234	0.020506634499396863	1.0
0.9131277813394268	0.020556227327690448	1.0
0.9131812893562564	0.020581113801452784	1.0
0.9140625	0.020606060606060607	1.0
0.9153560277492968	0.020706455542021926	1.0
0.9167586138105932	0.020757020757020756	1.0
0.9183673469387756	0.02078239608801956	1.0
0.9190819344153044	0.021170610211706103	1.0
0.919959807991355	0.02119700748129676	1.0
0.9200939967264392	0.02122347066167291	1.0
0.9216587608196	0.02125	1.0
0.9217146979106092	0.02127659574468085	1.0
0.9218390531748434	0.021303258145363407	1.0
0.923027981663846	0.02132998745294856	1.0
0.9234187577266196	0.02135678391959799	1.0
0.92442946	0.021383647798742137	1.0
0.9244297	0.021464646464646464	1.0
0.92443384	0.021491782553729456	1.0
0.92446516	0.021518987341772152	1.0
0.92446556	0.021601016518424398	1.0
0.92447122	0.021628498727735368	1.0
0.92453566	0.02165605095541401	1.0
0.9245388	0.021683673469387755	1.0
0.9255774762281151	0.021711366538952746	1.0
0.92559168	0.021739130434782608	1.0
0.92559182	0.021822849807445442	1.0
0.9255952	0.021850899742930592	1.0
0.92562684	0.021879021879021878	1.0
0.92562686	0.021963824289405683	1.0
0.92563254	0.02199223803363519	1.0
0.9256961639710568	0.022020725388601035	1.0
0.9256962	0.02204928664072633	1.0
0.9256991	0.02207792207792208	1.0
0.9259414642990444	0.022106631989596878	1.0
0.9260129835039952	0.022135416666666668	1.0
0.9265266845270876	0.022193211488250653	1.0
0.9272902331631248	0.022222222222222223	1.0
0.9284318166794228	0.02225130890052356	1.0
0.9285920920178058	0.022280471821756225	1.0
0.9296103912957634	0.02230971128608924	1.0
0.9297446003125236	0.022339027595269383	1.0
0.9304654666628924	0.02236842105263158	1.0
0.93080796	0.022397891963109356	1.0
0.9308308527694203	0.022427440633245383	1.0
0.9309207425323326	0.022457067371202115	1.0
0.931761651809454	0.022486772486772486	1.0
0.9319421480836274	0.022516556291390728	1.0
0.93197058	0.022546419098143235	1.0
0.9321783452493668	0.02257636122177955	1.0
0.9327955839783744	0.022606382978723406	1.0
0.9334321507420354	0.022636484687083888	1.0
0.934610115128608	0.02266666666666667	1.0
0.9368153675618166	0.022696929238985315	1.0
0.9390605540013292	0.022757697456492636	1.0
0.9392228927177924	0.022788203753351208	1.0
0.9392727191807436	0.022818791946308724	1.0
0.940483886248977	0.0228494623655914	1.0
0.94053718468531	0.02288021534320323	1.0
0.940828402366864	0.022941970310391364	1.0
0.9414538738594432	0.022972972972972974	1.0
0.9414630701745292	0.023004059539918808	1.0
0.9417011671500186	0.023035230352303523	1.0
0.9441157133464826	0.023066485753052916	1.0
0.9452444248211216	0.02309782608695652	1.0
0.9466962440102016	0.02312925170068027	1.0
0.9473203029304564	0.02316076294277929	1.0
0.9481558654725925	0.023192360163710776	1.0
0.9484689310631405	0.023224043715846996	1.0
0.9501360078322934	0.023255813953488372	1.0
0.9504531442809714	0.023287671232876714	1.0
0.9512192975132344	0.023351648351648352	1.0
0.9515108731983992	0.023383768913342505	1.0
0.9537273242630384	0.023415977961432508	1.0
0.9540992888680492	0.023448275862068966	1.0
0.9546413229128928	0.023480662983425413	1.0
0.9549741717869552	0.023545706371191136	1.0
0.957114965903342	0.023578363384188627	1.0
0.958522376439636	0.02361111111111111	1.0
0.9591836734693876	0.02364394993045897	1.0
0.9599889860839383	0.023842917251051893	1.0
0.9605112740418196	0.023876404494382022	1.0
0.9615655646607152	0.02390998593530239	1.0
0.96228666	0.023977433004231313	1.0
0.9623068	0.02401129943502825	1.0
0.96288912	0.024045261669024046	1.0
0.96291688	0.024079320113314446	1.0
0.9635503870714994	0.024113475177304965	1.0
0.96398891966759	0.024147727272727272	1.0
0.96502164	0.02418207681365576	1.0
0.9651440978469574	0.024216524216524215	1.0
0.96579386	0.024251069900142655	1.0
0.96592554	0.024285714285714285	1.0
0.96612024	0.024320457796852647	1.0
0.9661794125214282	0.024355300859598854	1.0
0.966238347190728	0.024390243902439025	1.0
0.9666642162603352	0.02442528735632184	1.0
0.9667279637269848	0.02446043165467626	1.0
0.9667889933340816	0.024495677233429394	1.0
0.967229485828	0.024531024531024532	1.0
0.967229782654	0.024566473988439308	1.0
0.9672461577223482	0.024602026049204053	1.0
0.9675253247536107	0.02463768115942029	1.0
0.9678514859459314	0.024709302325581394	1.0
0.9680464261684176	0.024745269286754003	1.0
0.9681564101236996	0.024817518248175182	1.0
0.9684741974023972	0.024853801169590642	1.0
0.9687738662370758	0.024926686217008796	1.0
0.968773916389802	0.024963289280469897	1.0
0.9687739814831278	0.025	1.0
0.9691269337431924	0.025036818851251842	1.0
0.969172513454004	0.025222551928783383	1.0
0.9699508294219084	0.02526002971768202	1.0
0.9700559333926344	0.02533532041728763	1.0
0.9709090909090908	0.025411061285500747	1.0
0.9710815755251384	0.025449101796407185	1.0
0.9713989775802732	0.025525525525525526	1.0
0.9723502071606978	0.02556390977443609	1.0
0.9728721070187554	0.025602409638554216	1.0
0.9740719703297804	0.0256797583081571	1.0
0.9741387951485182	0.025914634146341462	1.0
0.9741774260724698	0.025954198473282442	1.0
0.9755987291747776	0.02599388379204893	1.0
0.9759964583369416	0.026033690658499236	1.0
0.9760152565727048	0.02607361963190184	1.0
0.9761904761904762	0.026113671274961597	1.0
0.9769045492083936	0.026153846153846153	1.0
0.977279561629189	0.026194144838212634	1.0
0.9786400854396582	0.026234567901234566	1.0
0.978686595933067	0.02627511591962906	1.0
0.9788223140495868	0.02631578947368421	1.0
0.9795532340915908	0.02635658914728682	1.0
0.9801457283974766	0.026397515527950312	1.0
0.9803413369846936	0.0265625	1.0
0.9808304498269896	0.026604068857589983	1.0
0.9809833012748695	0.02664576802507837	1.0
0.9814171842143872	0.026687598116169546	1.0
0.98145913705291	0.026729559748427674	1.0
0.9815188416437256	0.026771653543307086	1.0
0.9815365144140604	0.026813880126182965	1.0
0.9815563235731042	0.026856240126382307	1.0
0.981612792801604	0.02694136291600634	1.0
0.9816214331227197	0.026984126984126985	1.0
0.981808401388821	0.02702702702702703	1.0
0.982004009976038	0.0272	1.0
0.9821018142696464	0.027243589743589744	1.0
0.9821487603305784	0.027287319422150885	1.0
0.9830279265428746	0.027331189710610933	1.0
0.9832269194574994	0.027375201288244767	1.0
0.9836666829673822	0.027463651050080775	1.0
0.9837184953839352	0.02750809061488673	1.0
0.9839103130128902	0.027552674230145867	1.0
0.9840584705162928	0.027642276422764227	1.0
0.984173805208633	0.02773246329526917	1.0
0.9849399022448486	0.027777777777777776	1.0
0.9849739530545496	0.027868852459016394	1.0
0.984978175477254	0.027960526315789474	1.0
0.9850980654214976	0.02800658978583196	1.0
0.985207100591716	0.028052805280528052	1.0
0.985390796201607	0.02809917355371901	1.0
0.9856978319695586	0.028145695364238412	1.0
0.9857654382354324	0.028192371475953566	1.0
0.9858923807854548	0.028286189683860232	1.0
0.9869691603461526	0.028333333333333332	1.0
0.9873875159725796	0.028380634390651086	1.0
0.987503758896054	0.02847571189279732	1.0
0.9877464633953866	0.028523489932885907	1.0
0.9886950024909058	0.02861952861952862	1.0
0.9893393319966748	0.02866779089376054	1.0
0.990267138472836	0.028716216216216218	1.0
0.99029658116	0.028764805414551606	1.0
0.990296811312	0.0288135593220339	1.0
0.990296912092	0.028862478777589132	1.0
0.9905129835199764	0.02891156462585034	1.0
0.990610787813585	0.028960817717206135	1.0
0.990617847239466	0.02901023890784983	1.0
0.9906840147185064	0.02905982905982906	1.0
0.9907945703114718	0.02910958904109589	1.0
0.990883508106235	0.029159519725557463	1.0
0.9910039549999076	0.029259896729776247	1.0
0.9911305212706178	0.029310344827586206	1.0
0.991382996125064	0.029411764705882353	1.0
0.9915674603174603	0.029462738301559793	1.0
0.9921875	0.029513888888888888	1.0
0.9923445610648356	0.029616724738675958	1.0
0.9923875432525952	0.029668411867364748	1.0
0.9924718336095374	0.02972027972027972	1.0
0.9926953981008036	0.0297723292469352	1.0
0.9927200824532688	0.02982456140350877	1.0
0.99290571649175	0.029876977152899824	1.0
0.992936134922712	0.02992957746478873	1.0
0.9929362894153104	0.03008849557522124	1.0
0.9929446320156248	0.030141843971631204	1.0
0.9930609649422306	0.03019538188277087	1.0
0.9930615829126244	0.030357142857142857	1.0
0.9930720884093164	0.03041144901610018	1.0
0.993154741949468	0.03046594982078853	1.0
0.9931664833869476	0.03052064631956912	1.0
0.99321154224365	0.030575539568345324	1.0
0.9933361099541858	0.03063063063063063	1.0
0.9933726811744512	0.030685920577617327	1.0
0.993390628731428	0.03074141048824593	1.0
0.9934804123469247	0.030797101449275364	1.0
0.9935351520242244	0.030852994555353903	1.0
0.9939057304703588	0.03090909090909091	1.0
0.9939531368102796	0.030965391621129327	1.0
0.9941588757645904	0.03102189781021898	1.0
0.994164937759336	0.031135531135531136	1.0
0.994235702540638	0.031192660550458717	1.0
0.9942609719259272	0.03125	1.0
0.9942611360341332	0.031423290203327174	1.0
0.9942670439295512	0.03148148148148148	1.0
0.9942876428419528	0.03153988868274583	1.0
0.994381263240968	0.031598513011152414	1.0
0.9943819196737924	0.03177570093457944	1.0
0.9943904533005072	0.031835205992509365	1.0
0.9944449120444409	0.03189493433395872	1.0
0.9944562606911368	0.03195488721804511	1.0
0.9944700457804456	0.032015065913371	1.0
0.9946973356458368	0.03207547169811321	1.0
0.9949007554179896	0.03213610586011342	1.0
0.9950682183870044	0.032196969696969696	1.0
0.9950902106911408	0.03225806451612903	1.0
0.9951961233109612	0.03231939163498099	1.0
0.9952018287038704	0.03238095238095238	1.0
0.995246720879742	0.03244274809160305	1.0
0.9955272859686812	0.03262955854126679	1.0
0.995549937594	0.03275529865125241	1.0
0.99555659353	0.032818532818532815	1.0
0.995556672886	0.03288201160541586	1.0
0.9956935716097396	0.03294573643410853	1.0
0.9960558238746152	0.03300970873786408	1.0
0.9960833881437844	0.033073929961089495	1.0
0.996137638620187	0.03313840155945419	1.0
0.9961469003224346	0.03339882121807466	1.0
0.9961658397559942	0.03346456692913386	1.0
0.9961691849369004	0.03353057199211045	1.0
0.996178044320204	0.03359683794466403	1.0
0.9961794174937764	0.033663366336633666	1.0
0.9961847704943582	0.033932135728542916	1.0
0.99623979240165	0.034	1.0
0.9962500037425112	0.03406813627254509	1.0
0.996268923249547	0.03413654618473896	1.0
0.99627017518546	0.03441295546558704	1.0
0.9962726083675428	0.03469387755102041	1.0
0.9962777218666822	0.034764826175869123	1.0
0.9963275982826114	0.03483606557377049	1.0
0.9963400075112332	0.03490759753593429	1.0
0.9963696442614898	0.03497942386831276	1.0
0.996382147559524	0.03505154639175258	1.0
0.996440496283684	0.03512396694214876	1.0
0.9964728592529474	0.035196687370600416	1.0
0.9965046392237248	0.035269709543568464	1.0
0.9965064250920233	0.035343035343035345	1.0
0.99653488551017	0.035416666666666666	1.0
0.9965724484758296	0.03549060542797495	1.0
0.9965809243044976	0.03556485355648536	1.0
0.996601626312685	0.03563941299790356	1.0
0.9966084711141944	0.03571428571428571	1.0
0.9966648373192708	0.035789473684210524	1.0
0.9966900991592574	0.035864978902953586	1.0
0.9967727990611788	0.035940803382663845	1.0
0.9968557638778008	0.036016949152542374	1.0
0.996888280249506	0.036093418259023353	1.0
0.997062812226	0.036170212765957444	1.0
0.9971860314165218	0.03624733475479744	1.0
0.9972401922987136	0.03632478632478633	1.0
0.9972459360859256	0.03640256959314775	1.0
0.99724659251875	0.03648068669527897	1.0
0.9973269892611898	0.03655913978494624	1.0
0.9973656602514056	0.036637931034482756	1.0
0.997499970686	0.0367170626349892	1.0
0.997499989288	0.0367965367965368	1.0
0.997501219202	0.0368763557483731	1.0
0.9975714223540528	0.03695652173913044	1.0
0.9976111913944088	0.037037037037037035	1.0
0.9976218787158144	0.037199124726477024	1.0
0.9976309420408596	0.03728070175438596	1.0
0.9977562340282624	0.03736263736263736	1.0
0.9979131520863012	0.037444933920704845	1.0
0.9979484684421592	0.037527593818984545	1.0
0.9980204542290316	0.03761061946902655	1.0
0.9980230109440482	0.037694013303769404	1.0
0.9980355813709284	0.03777777777777778	1.0
0.9980958018288884	0.0378619153674833	1.0
0.998103891244154	0.03794642857142857	1.0
0.9981190846173944	0.03803131991051454	1.0
0.9981638592506036	0.038202247191011236	1.0
0.9981646507550348	0.038288288288288286	1.0
0.9981738495252008	0.03837471783295711	1.0
0.9981870217850288	0.038461538461538464	1.0
0.998223047125019	0.03854875283446712	1.0
0.998233621120392	0.038636363636363635	1.0
0.9982895951374212	0.0387243735763098	1.0
0.9983044138610172	0.03881278538812785	1.0
0.9983166400134668	0.038901601830663615	1.0
0.9983199337361718	0.0389908256880734	1.0
0.9983356341330588	0.03908045977011494	1.0
0.9983460213026266	0.03917050691244239	1.0
0.9983471074380166	0.03926096997690531	1.0
0.9983499426027794	0.03935185185185185	1.0
0.9983914233251404	0.03944315545243619	1.0
0.9984504132231404	0.03953488372093023	1.0
0.9984902672270516	0.039627039627039624	1.0
0.9985946591629774	0.0397196261682243	1.0
0.998600081437678	0.03981264637002342	1.0
0.998602296804095	0.03990610328638498	1.0
0.9986166947883128	0.04	1.0
0.9986348000022388	0.04009433962264151	1.0
0.9986348472377244	0.040380047505938245	1.0
0.998638531605582	0.04047619047619048	1.0
0.998650994484336	0.0405727923627685	1.0
0.9986510433277236	0.040865384615384616	1.0
0.998653632027254	0.04096385542168675	1.0
0.9986878468937836	0.04106280193236715	1.0
0.9986927579427708	0.04116222760290557	1.0
0.9986955920718922	0.04156479217603912	1.0
0.9987035011257546	0.041666666666666664	1.0
0.998703696499304	0.04197530864197531	1.0
0.998706089825285	0.04207920792079208	1.0
0.9987207783433178	0.04218362282878412	1.0
0.9987239093331424	0.04228855721393035	1.0
0.998729932269746	0.04239401496259352	1.0
0.998734516676732	0.0425	1.0
0.9987349864666792	0.042606516290726815	1.0
0.9987390591117572	0.04271356783919598	1.0
0.9987486847574324	0.042821158690176324	1.0
0.9987623085641434	0.04292929292929293	1.0
0.9987667569582942	0.043037974683544304	1.0
0.9987668175350918	0.04314720812182741	1.0
0.9987668326792912	0.043256997455470736	1.0
0.9987686648245346	0.04336734693877551	1.0
0.9988031608673452	0.043478260869565216	1.0
0.9988162434578322	0.04358974358974359	1.0
0.9988210965959464	0.043701799485861184	1.0
0.998840195025759	0.04381443298969072	1.0
0.998841263460878	0.04392764857881137	1.0
0.9988571134587176	0.04404145077720207	1.0
0.9989018870923804	0.04415584415584416	1.0
0.9989090964657016	0.044270833333333336	1.0
0.9989234619001968	0.044386422976501305	1.0
0.998926764249405	0.04450261780104712	1.0
0.9989308029001972	0.04461942257217848	1.0
0.9989998971693366	0.044854881266490766	1.0
0.9990472776584944	0.04497354497354497	1.0
0.9990618074181165	0.04509283819628647	1.0
0.999116202063021	0.04521276595744681	1.0
0.9991171282332458	0.04533333333333334	1.0
0.9991264250821016	0.045454545454545456	1.0
0.9991720061934104	0.045576407506702415	1.0
0.9991821335738754	0.0456989247311828	1.0
0.9992065066455068	0.04594594594594595	1.0
0.9992301123130272	0.04607046070460705	1.0
0.999231239313486	0.04619565217391304	1.0
0.9992916403532436	0.04632152588555858	1.0
0.9992957232753852	0.04644808743169399	1.0
0.9993068192523996	0.04657534246575343	1.0
0.9993074697847965	0.046703296703296704	1.0
0.999308992084726	0.04696132596685083	1.0
0.9993214052459996	0.04709141274238227	1.0
0.9993388429752066	0.04722222222222222	1.0
0.9993523964074392	0.04735376044568245	1.0
0.999355450066298	0.04748603351955307	1.0
0.999357153293756	0.047619047619047616	1.0
0.999365901735951	0.047752808988764044	1.0
0.9993667334895858	0.04788732394366197	1.0
0.9993673960483096	0.0480225988700565	1.0
0.9993682592676756	0.04815864022662889	1.0
0.999370775930732	0.048295454545454544	1.0
0.9993720986931618	0.04843304843304843	1.0
0.9993760257263984	0.04857142857142857	1.0
0.9993770025941456	0.04871060171919771	1.0
0.9993775398714068	0.04885057471264368	1.0
0.9993809167277612	0.04899135446685879	1.0
0.9993833522345033	0.046242774566473986	0.9411764705882353
0.9993892924098314	0.0463768115942029	0.9411764705882353
0.9993932500579252	0.046511627906976744	0.9411764705882353
0.9993965194390908	0.04664723032069971	0.9411764705882353
0.999396781142094	0.04678362573099415	0.9411764705882353
0.99940926	0.0469208211143695	0.9411764705882353
0.99941256	0.047058823529411764	0.9411764705882353
0.9994153515186898	0.047337278106508875	0.9411764705882353
0.9994186861100414	0.04747774480712166	0.9411764705882353
0.9994223781010086	0.047619047619047616	0.9411764705882353
0.99943354	0.04776119402985075	0.9411764705882353
0.99943846	0.04790419161676647	0.9411764705882353
0.9994435676553792	0.04804804804804805	0.9411764705882353
0.9994553861725138	0.04819277108433735	0.9411764705882353
0.9994561860535824	0.04833836858006042	0.9411764705882353
0.9994571130091728	0.048484848484848485	0.9411764705882353
0.99948156	0.0486322188449848	0.9411764705882353
0.99948406	0.04878048780487805	0.9411764705882353
0.99948488	0.04892966360856269	0.9411764705882353
0.99948678	0.049079754601226995	0.9411764705882353
0.9995040182426232	0.04923076923076923	0.9411764705882353
0.999504038676336	0.04938271604938271	0.9411764705882353
0.9995109785319576	0.04953560371517028	0.9411764705882353
0.9995247426352544	0.049689440993788817	0.9411764705882353
0.9995263074141622	0.04984423676012461	0.9411764705882353
0.9995273683665514	0.05	0.9411764705882353
0.999545728795713	0.050156739811912224	0.9411764705882353
0.999599051087574	0.050314465408805034	0.9411764705882353
0.9996032533227536	0.050473186119873815	0.9411764705882353
0.999608782825566	0.05063291139240506	0.9411764705882353
0.9996145989902494	0.050793650793650794	0.9411764705882353
0.9996306243995436	0.050955414012738856	0.9411764705882353
0.999634518294	0.051118210862619806	0.9411764705882353
0.999634518384	0.05128205128205128	0.9411764705882353
0.999634533958	0.05144694533762058	0.9411764705882353
0.9996439817966634	0.05161290322580645	0.9411764705882353
0.9996507467625028	0.05177993527508091	0.9411764705882353
0.999658095013485	0.05194805194805195	0.9411764705882353
0.999682642424	0.05211726384364821	0.9411764705882353
0.9997050299364808	0.05228758169934641	0.9411764705882353
0.9997100621657196	0.05245901639344262	0.9411764705882353
0.999732747392458	0.05263157894736842	0.9411764705882353
0.99973445605675	0.052805280528052806	0.9411764705882353
0.9997353414085208	0.052980132450331126	0.9411764705882353
0.9997363057168698	0.053156146179401995	0.9411764705882353
0.999743676853044	0.05333333333333334	0.9411764705882353
0.9997447810166225	0.05387205387205387	0.9411764705882353
0.99975246836368	0.05405405405405406	0.9411764705882353
0.9997539037308992	0.05423728813559322	0.9411764705882353
0.99975912	0.05460750853242321	0.9411764705882353
0.99976224	0.0547945205479452	0.9411764705882353
0.99977775936526	0.054982817869415807	0.9411764705882353
0.9997795515946888	0.05517241379310345	0.9411764705882353
0.9997832019338544	0.05536332179930796	0.9411764705882353
0.99978584	0.05555555555555555	0.9411764705882353
0.999787946488527	0.05574912891986063	0.9411764705882353
0.99978796	0.055944055944055944	0.9411764705882353
0.9997882551909828	0.056140350877192984	0.9411764705882353
0.9997889218146156	0.056338028169014086	0.9411764705882353
0.9997903870159076	0.05693950177935943	0.9411764705882353
0.999802957307178	0.05755395683453238	0.9411764705882353
0.9998055332820834	0.05776173285198556	0.9411764705882353
0.9998109632881912	0.057971014492753624	0.9411764705882353
0.9998156574149392	0.05818181818181818	0.9411764705882353
0.9998257546277458	0.058394160583941604	0.9411764705882353
0.9998378601435368	0.05860805860805861	0.9411764705882353
0.9998389861147622	0.058823529411764705	0.9411764705882353
0.999853194251198	0.05904059040590406	0.9411764705882353
0.9998566993439438	0.05925925925925926	0.9411764705882353
0.9998642045400498	0.05947955390334572	0.9411764705882353
0.9998663503625248	0.05970149253731343	0.9411764705882353
0.99987171504	0.06060606060606061	0.9411764705882353
0.9998850470988324	0.060836501901140684	0.9411764705882353
0.999900864458	0.061068702290076333	0.9411764705882353
0.999909929945642	0.06130268199233716	0.9411764705882353
0.999911300546	0.06153846153846154	0.9411764705882353
0.9999154012457272	0.06177606177606178	0.9411764705882353
0.9999175164181489	0.06201550387596899	0.9411764705882353
0.9999190532001876	0.0622568093385214	0.9411764705882353
0.9999231114461872	0.0625	0.9411764705882353
0.99992311688	0.06274509803921569	0.9411764705882353
0.999924276792	0.06299212598425197	0.9411764705882353
0.999924733906	0.06324110671936758	0.9411764705882353
0.99993144	0.06349206349206349	0.9411764705882353
0.99993404	0.06451612903225806	0.9411764705882353
0.999935840842	0.06477732793522267	0.9411764705882353
0.999935844562	0.06504065040650407	0.9411764705882353
0.999935855566	0.0653061224489796	0.9411764705882353
0.9999366989699736	0.06557377049180328	0.9411764705882353
0.999937213398858	0.06584362139917696	0.9411764705882353
0.99993912	0.06611570247933884	0.9411764705882353
0.9999395	0.06639004149377593	0.9411764705882353
0.99993952	0.06722689075630252	0.9411764705882353
0.9999397299765996	0.06751054852320675	0.9411764705882353
0.999941233754	0.06779661016949153	0.9411764705882353
0.999941252294	0.06808510638297872	0.9411764705882353
0.999941426314	0.06837606837606838	0.9411764705882353
0.999941450776	0.06866952789699571	0.9411764705882353
0.999941485864	0.06896551724137931	0.9411764705882353
0.999941492106	0.06926406926406926	0.9411764705882353
0.9999423	0.06956521739130435	0.9411764705882353
0.9999460820831536	0.06986899563318777	0.9411764705882353
0.99994612	0.07017543859649122	0.9411764705882353
0.999949980446	0.07048458149779736	0.9411764705882353
0.999949981874	0.07079646017699115	0.9411764705882353
0.999949990992	0.07111111111111111	0.9411764705882353
0.999949991448	0.07142857142857142	0.9411764705882353
0.9999503082694056	0.07174887892376682	0.9411764705882353
0.9999510168016856	0.07207207207207207	0.9411764705882353
0.999951381970896	0.0730593607305936	0.9411764705882353
0.9999525337759808	0.07339449541284404	0.9411764705882353
0.9999529077489856	0.07476635514018691	0.9411764705882353
0.9999530395858044	0.07511737089201878	0.9411764705882353
0.9999533932694794	0.07547169811320754	0.9411764705882353
0.9999540128586374	0.07582938388625593	0.9411764705882353
0.99995501603	0.07692307692307693	0.9411764705882353
0.9999559170358616	0.07729468599033816	0.9411764705882353
0.9999576527831536	0.07281553398058252	0.8823529411764706
0.9999581900604146	0.07317073170731707	0.8823529411764706
0.99995888	0.07425742574257425	0.8823529411764706
0.9999589	0.07537688442211055	0.8823529411764706
0.9999594	0.07575757575757576	0.8823529411764706
0.99995978	0.07731958762886598	0.8823529411764706
0.9999598	0.08064516129032258	0.8823529411764706
0.9999601	0.08152173913043478	0.8823529411764706
0.99996042	0.08196721311475409	0.8823529411764706
0.99996072	0.08241758241758242	0.8823529411764706
0.999961	0.08670520231213873	0.8823529411764706
0.9999616858355932	0.08823529411764706	0.8823529411764706
0.99996174	0.08875739644970414	0.8823529411764706
0.9999620056267756	0.08982035928143713	0.8823529411764706
0.9999626681854994	0.09036144578313253	0.8823529411764706
0.99996314	0.09090909090909091	0.8823529411764706
0.999963275406	0.09146341463414634	0.8823529411764706
0.999963361032622	0.09202453987730061	0.8823529411764706
0.9999633852541758	0.09259259259259259	0.8823529411764706
0.9999638986517008	0.09433962264150944	0.8823529411764706
0.9999639	0.0949367088607595	0.8823529411764706
0.99996414	0.0967741935483871	0.8823529411764706
0.9999649206549208	0.09740259740259741	0.8823529411764706
0.99996524	0.09803921568627451	0.8823529411764706
0.9999661787690508	0.1	0.8823529411764706
0.9999667409369698	0.10067114093959731	0.8823529411764706
0.9999674821814432	0.10204081632653061	0.8823529411764706
0.9999695	0.10273972602739725	0.8823529411764706
0.9999695930666368	0.1048951048951049	0.8823529411764706
0.9999698739433092	0.1056338028169014	0.8823529411764706
0.9999699	0.10638297872340426	0.8823529411764706
0.99997072868137	0.10714285714285714	0.8823529411764706
0.9999719208881994	0.10869565217391304	0.8823529411764706
0.9999723077510791	0.10948905109489052	0.8823529411764706
0.9999725939295884	0.11029411764705882	0.8823529411764706
0.9999747	0.1111111111111111	0.8823529411764706
0.99997474	0.11194029850746269	0.8823529411764706
0.9999750555526792	0.11278195488721804	0.8823529411764706
0.9999752	0.11538461538461539	0.8823529411764706
0.9999754564890438	0.11627906976744186	0.8823529411764706
0.9999757915059192	0.1171875	0.8823529411764706
0.9999761289556948	0.11811023622047244	0.8823529411764706
0.999977373362	0.11904761904761904	0.8823529411764706
0.999977388914	0.12	0.8823529411764706
0.999977391558	0.12096774193548387	0.8823529411764706
0.999977580885199	0.12195121951219512	0.8823529411764706
0.9999784606186776	0.12295081967213115	0.8823529411764706
0.9999787	0.12396694214876033	0.8823529411764706
0.99997924	0.1271186440677966	0.8823529411764706
0.9999800873401676	0.1282051282051282	0.8823529411764706
0.999980817165744	0.1206896551724138	0.8235294117647058
0.9999814369975848	0.12173913043478261	0.8235294117647058
0.9999819480973337	0.12280701754385964	0.8235294117647058
0.999982281014636	0.12389380530973451	0.8235294117647058
0.99998248	0.125	0.8235294117647058
0.9999829	0.12612612612612611	0.8235294117647058
0.99998299407505	0.12962962962962962	0.8235294117647058
0.99998462	0.1308411214953271	0.8235294117647058
0.99998476	0.1320754716981132	0.8235294117647058
0.99998486	0.13333333333333333	0.8235294117647058
0.99998532	0.1346153846153846	0.8235294117647058
0.999986067852	0.13861386138613863	0.8235294117647058
0.999986176744	0.1414141414141414	0.8235294117647058
0.999986392738	0.14285714285714285	0.8235294117647058
0.999986725380602	0.14432989690721648	0.8235294117647058
0.99998778	0.14583333333333334	0.8235294117647058
0.9999882	0.15053763440860216	0.8235294117647058
0.9999891309503788	0.15384615384615385	0.8235294117647058
0.9999895373170444	0.15555555555555556	0.8235294117647058
0.9999900389028442	0.14606741573033707	0.7647058823529411
0.9999903758612808	0.14772727272727273	0.7647058823529411
0.9999907318119602	0.14942528735632185	0.7647058823529411
0.99999198	0.1511627906976744	0.7647058823529411
0.9999932183804552	0.15294117647058825	0.7647058823529411
0.9999935410401204	0.15476190476190477	0.7647058823529411
0.999993618297936	0.16049382716049382	0.7647058823529411
0.999993665803465	0.1625	0.7647058823529411
0.9999942395107672	0.16455696202531644	0.7647058823529411
0.999995350730784	0.16666666666666666	0.7647058823529411
0.9999954354239003	0.16883116883116883	0.7647058823529411
0.9999957197511136	0.17105263157894737	0.7647058823529411
0.99999572	0.17333333333333334	0.7647058823529411
0.99999576	0.17567567567567569	0.7647058823529411
0.9999961	0.1780821917808219	0.7647058823529411
0.999996112024478	0.18055555555555555	0.7647058823529411
0.99999612	0.18309859154929578	0.7647058823529411
0.99999614	0.18571428571428572	0.7647058823529411
0.99999626	0.18840579710144928	0.7647058823529411
0.99999632	0.19117647058823528	0.7647058823529411
0.9999967	0.19402985074626866	0.7647058823529411
0.99999682	0.19696969696969696	0.7647058823529411
0.99999692	0.2	0.7647058823529411
0.99999706	0.203125	0.7647058823529411
0.99999708	0.20967741935483872	0.7647058823529411
0.99999718	0.21666666666666667	0.7647058823529411
0.99999732	0.22033898305084745	0.7647058823529411
0.99999734	0.22413793103448276	0.7647058823529411
0.999997374268703	0.23636363636363636	0.7647058823529411
0.99999738	0.24074074074074073	0.7647058823529411
0.99999752	0.2708333333333333	0.7647058823529411
0.9999978006693974	0.28888888888888886	0.7647058823529411
0.999997949445628	0.2727272727272727	0.7058823529411765
0.9999982946914968	0.2558139534883721	0.6470588235294118
0.9999982947940572	0.2619047619047619	0.6470588235294118
0.99999842	0.24390243902439024	0.5882352941176471
0.9999984742219103	0.25	0.5882352941176471
0.999998536151108	0.21052631578947367	0.47058823529411764
0.99999866	0.21621621621621623	0.47058823529411764
0.99999868	0.23529411764705882	0.47058823529411764
0.99999889278649	0.24242424242424243	0.47058823529411764
0.999998932960743	0.25	0.47058823529411764
0.9999989804696175	0.25806451612903225	0.47058823529411764
0.9999990008829068	0.27586206896551724	0.47058823529411764
0.99999906	0.2857142857142857	0.47058823529411764
0.99999908	0.2962962962962963	0.47058823529411764
0.9999991	0.3076923076923077	0.47058823529411764
0.9999991515424058	0.36363636363636365	0.47058823529411764
0.99999922	0.38095238095238093	0.47058823529411764
0.9999992914677196	0.4	0.47058823529411764
0.9999993368643556	0.42105263157894735	0.47058823529411764
0.99999936	0.3888888888888889	0.4117647058823529
0.9999993705983842	0.4375	0.4117647058823529
0.99999942	0.42857142857142855	0.35294117647058826
0.999999442481706	0.5	0.35294117647058826
0.9999995	0.5454545454545454	0.35294117647058826
0.9999996100368654	0.6	0.35294117647058826
0.999999628930438	0.5555555555555556	0.29411764705882354
0.99999964	0.5	0.23529411764705882
0.9999997160462611	0.6666666666666666	0.23529411764705882
0.9999998	0.6	0.17647058823529413
0.9999998605657784	0.75	0.17647058823529413
0.9999999053487536	1.0	0.17647058823529413
0.9999999354063706	1.0	0.11764705882352941
0.9999999954637137	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_g1_prime.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
0.0158458543646239	0.014693171996542784	1.0
0.0189092480041237	0.014705882352941176	1.0
0.0216784614855557	0.01471861471861472	1.0
0.0409450808942618	0.014731369150779897	1.0
0.0411695260280641	0.014744145706851692	1.0
0.0657516757101819	0.014756944444444444	1.0
0.0720664330928315	0.014769765421372719	1.0
0.072145749282234	0.014782608695652174	1.0
0.0726079558521176	0.014795474325500435	1.0
0.0749423584652383	0.014808362369337979	1.0
0.0750658521967153	0.014821272885789015	1.0
0.0879836991820598	0.014834205933682374	1.0
0.0910183433333799	0.014847161572052401	1.0
0.0928183149414491	0.01486013986013986	1.0
0.0997680163381558	0.014873140857392825	1.0
0.1102484815915451	0.0148861646234676	1.0
0.1162510875581397	0.014912280701754385	1.0
0.1197891585578221	0.014925373134328358	1.0
0.1311552830049936	0.014938488576449912	1.0
0.1472683711172062	0.014951627088830254	1.0
0.1473269388835056	0.014964788732394365	1.0
0.1496982346328463	0.014977973568281937	1.0
0.1593230633946962	0.014991181657848324	1.0
0.1622676809370667	0.01500441306266549	1.0
0.1685418064695281	0.015017667844522967	1.0
0.1733284687024389	0.015030946065428824	1.0
0.1834770799519967	0.01504424778761062	1.0
0.1904048304967388	0.015057573073516387	1.0
0.1965646878147212	0.015084294587400177	1.0
0.1998146571002448	0.015097690941385435	1.0
0.1999608243357045	0.015111111111111112	1.0
0.2040876654497113	0.015124555160142349	1.0
0.213319393736282	0.015138023152270703	1.0
0.2202449149422062	0.015151515151515152	1.0
0.221383720540959	0.015178571428571428	1.0
0.2216214045345074	0.01519213583556747	1.0
0.2285764404541279	0.01520572450805009	1.0
0.2300252426006843	0.01521933751119069	1.0
0.2341236877099616	0.015246636771300448	1.0
0.2414708349535305	0.015274034141958671	1.0
0.251350180331937	0.015287769784172662	1.0
0.2598504750191333	0.0153015301530153	1.0
0.2617910755884204	0.015315315315315315	1.0
0.2639611824781708	0.015329125338142471	1.0
0.2704813622666314	0.015342960288808664	1.0
0.2763249838302583	0.015356820234869015	1.0
0.2785812391873452	0.015370705244122965	1.0
0.2788031398177093	0.015384615384615385	1.0
0.2798285580287049	0.015398550724637682	1.0
0.2803417882107113	0.015412511332728921	1.0
0.2969332218948811	0.015426497277676952	1.0
0.3024385086955228	0.015440508628519528	1.0
0.3120351168473337	0.015468607825295723	1.0
0.3237955933288468	0.015482695810564663	1.0
0.3260902799920611	0.01551094890510949	1.0
0.3287272277537009	0.015525114155251141	1.0
0.336322203905551	0.015539305301645339	1.0
0.3452229733857678	0.01555352241537054	1.0
0.351055089627621	0.015567765567765568	1.0
0.3555390295528003	0.015582034830430797	1.0
0.3571428571428571	0.015596330275229359	1.0
0.3656609075896364	0.015610651974288337	1.0
0.3664732123622571	0.015625	1.0
0.3710442470565923	0.015639374425023	1.0
0.3752247318649593	0.01565377532228361	1.0
0.3880824392606514	0.01566820276497696	1.0
0.3888551837706899	0.015682656826568265	1.0
0.3905604762845119	0.015711645101663587	1.0
0.3975887718953454	0.01572617946345976	1.0
0.4144347970123171	0.01574074074074074	1.0
0.416310631597606	0.015755329008341055	1.0
0.4173644636777849	0.015769944341372914	1.0
0.4177289502014569	0.015784586815227482	1.0
0.4207395673064763	0.015799256505576207	1.0
0.429499741053161	0.015828677839851025	1.0
0.4315960075208661	0.015843429636533086	1.0
0.4325143050264753	0.01585820895522388	1.0
0.4335486536368544	0.015873015873015872	1.0
0.4400999599882049	0.01588785046728972	1.0
0.4413023513741716	0.015902712815715623	1.0
0.4427686808133287	0.015917602996254682	1.0
0.446431149639213	0.015932521087160263	1.0
0.4481326128336195	0.01594746716697936	1.0
0.4498926792571598	0.01596244131455399	1.0
0.4528471844145719	0.015977443609022556	1.0
0.4565320761727587	0.01599247412982126	1.0
0.4627704411969732	0.0160075329566855	1.0
0.4627707374071529	0.016052880075542966	1.0
0.4627776706849834	0.01606805293005671	1.0
0.4627779946750096	0.016113744075829384	1.0
0.4627796609165956	0.016129032258064516	1.0
0.4627838173159579	0.016144349477682812	1.0
0.4629500418964719	0.016159695817490494	1.0
0.4629512183955224	0.016175071360608945	1.0
0.4642857142857143	0.01619047619047619	1.0
0.4699210966854239	0.016221374045801526	1.0
0.4699213222754332	0.016267942583732056	1.0
0.4699272534904705	0.016283524904214558	1.0
0.4699286916681755	0.016299137104506232	1.0
0.4699291522628964	0.016346153846153847	1.0
0.4699359108892599	0.016361886429258902	1.0
0.4700413665557186	0.016377649325626204	1.0
0.4700917986324952	0.01639344262295082	1.0
0.4700930685011902	0.016409266409266408	1.0
0.4713456894995335	0.01642512077294686	1.0
0.4810352790313734	0.01644100580270793	1.0
0.4823103417781627	0.016456921587608905	1.0
0.482797443320603	0.016472868217054265	1.0
0.4846351291625949	0.016488845780795344	1.0
0.4848484848484848	0.01650485436893204	1.0
0.4878019386342366	0.01652089407191448	1.0
0.4881480975476466	0.016536964980544747	1.0
0.4895970870705934	0.016553067185978577	1.0
0.4897963344856626	0.016569200779727095	1.0
0.4951098366154831	0.016585365853658537	1.0
0.4971397423597895	0.016617790811339198	1.0
0.4986586022009874	0.016634050880626222	1.0
0.4988553797153379	0.01665034280117532	1.0
0.5000683393392541	0.016666666666666666	1.0
0.5000789024492285	0.016683022571148183	1.0
0.5000829537603697	0.01669941060903733	1.0
0.5002500280474877	0.01671583087512291	1.0
0.5002798624174406	0.01673228346456693	1.0
0.5002898507080639	0.016748768472906402	1.0
0.500291568622167	0.016765285996055226	1.0
0.5003576856951961	0.01678183613030602	1.0
0.5004083989587538	0.016798418972332016	1.0
0.50095988062407	0.016815034619188922	1.0
0.5009756117639794	0.016831683168316833	1.0
0.5010789335467162	0.01684836471754212	1.0
0.5011511093964789	0.016865079365079364	1.0
0.5011896182568281	0.016881827209533268	1.0
0.5012448464882129	0.016898608349900597	1.0
0.501250551408392	0.01691542288557214	1.0
0.5012508583262829	0.01693227091633466	1.0
0.501461999414673	0.01694915254237288	1.0
0.5018850687386628	0.016966067864271458	1.0
0.5022357354712238	0.016983016983016984	1.0
0.5029581863417563	0.017	1.0
0.5039920402872372	0.01701701701701702	1.0
0.5048902878007735	0.017034068136272545	1.0
0.5048968348875809	0.017051153460381142	1.0
0.5048970832402769	0.01706827309236948	1.0
0.5070086489710707	0.017085427135678392	1.0
0.5071521456436932	0.01710261569416499	1.0
0.5076647421859446	0.017119838872104734	1.0
0.5085256454153256	0.017137096774193547	1.0
0.5120449808762617	0.017154389505549948	1.0
0.5194273948750634	0.01717171717171717	1.0
0.5194423748705913	0.017189079878665317	1.0
0.5197298386089169	0.01720647773279352	1.0
0.5197407192342547	0.017223910840932118	1.0
0.5272354026911265	0.017241379310344827	1.0
0.5276991862113085	0.017258883248730966	1.0
0.5461007410362827	0.017276422764227643	1.0
0.5527417220947801	0.017293997965412006	1.0
0.5589218757581098	0.017329255861365953	1.0
0.566957637492344	0.017346938775510204	1.0
0.5705666236633018	0.017364657814096015	1.0
0.5714285714285714	0.017382413087934562	1.0
0.5716848221684487	0.017400204708290685	1.0
0.5789473684210527	0.017418032786885244	1.0
0.5789860052993555	0.017435897435897435	1.0
0.5910483542333579	0.017453798767967144	1.0
0.5985489777474572	0.017471736896197326	1.0
0.6	0.01748971193415638	1.0
0.6018249674072531	0.01752577319587629	1.0
0.6118854322373414	0.017543859649122806	1.0
0.6130441290883732	0.01756198347107438	1.0
0.629937753011756	0.017580144777662874	1.0
0.6307065814442587	0.017598343685300208	1.0
0.6309182287905318	0.017616580310880828	1.0
0.631578947368421	0.017634854771784232	1.0
0.632816552437339	0.017671517671517672	1.0
0.6328451483412612	0.01768990634755463	1.0
0.6393527866545925	0.017708333333333333	1.0
0.6394403535114799	0.017726798748696558	1.0
0.6547486460081415	0.017745302713987474	1.0
0.6568137926843359	0.017763845350052248	1.0
0.6601427318953745	0.01778242677824268	1.0
0.6648667024044559	0.01780104712041885	1.0
0.6666596655015311	0.01781970649895178	1.0
0.6666597914319508	0.017838405036726127	1.0
0.6666666666666667	0.017857142857142856	1.0
0.6666682134558766	0.01795142555438226	1.0
0.6666684832951713	0.017970401691331923	1.0
0.6668078245616467	0.01798941798941799	1.0
0.6740001551160482	0.018008474576271187	1.0
0.6767752122762167	0.018027571580063628	1.0
0.6769195796349383	0.018046709129511677	1.0
0.6803605094267351	0.018065887353878853	1.0
0.6804536927718371	0.018085106382978722	1.0
0.6807035658963596	0.01810436634717785	1.0
0.6818455850809073	0.01812366737739872	1.0
0.6832820887332182	0.01814300960512273	1.0
0.6838114050333115	0.018162393162393164	1.0
0.6838423053079075	0.01818181818181818	1.0
0.6839117551166085	0.018201284796573874	1.0
0.6842105263157895	0.01822079314040729	1.0
0.6850540413640414	0.018259935553168637	1.0
0.6883356804355716	0.01827956989247312	1.0
0.6904917882533415	0.01829924650161464	1.0
0.6920266499712462	0.018318965517241378	1.0
0.6926281056757502	0.018338727076591153	1.0
0.6975933029294062	0.0183585313174946	1.0
0.7	0.018378378378378378	1.0
0.7053870175080836	0.01847826086956522	1.0
0.7057638979471704	0.018498367791077257	1.0
0.717964986416243	0.018538713195201745	1.0
0.7190952727944904	0.018558951965065504	1.0
0.7241379310344828	0.018579234972677595	1.0
0.7263284029217933	0.018660812294182216	1.0
0.7321587226473592	0.01868131868131868	1.0
0.7374647202888697	0.0187018701870187	1.0
0.7381504713916132	0.018722466960352423	1.0
0.7385720775726419	0.018743109151047408	1.0
0.7396225383521451	0.018763796909492272	1.0
0.7401095254132495	0.01878453038674033	1.0
0.7424627099230126	0.018805309734513276	1.0
0.7442608723658006	0.018826135105204873	1.0
0.75	0.018847006651884702	1.0
0.7547161685382913	0.018867924528301886	1.0
0.7624799351639495	0.01888888888888889	1.0
0.7665886937062569	0.018909899888765295	1.0
0.7666852840190859	0.01893095768374165	1.0
0.7686587569289072	0.0189520624303233	1.0
0.7706422018348624	0.01899441340782123	1.0
0.7716492542158974	0.01901565995525727	1.0
0.7749932366010807	0.01905829596412556	1.0
0.776341156164378	0.019079685746352413	1.0
0.7766920872050935	0.019101123595505618	1.0
0.7815431032676634	0.019122609673790775	1.0
0.783813757261411	0.019144144144144143	1.0
0.7888846735590745	0.019165727170236752	1.0
0.7901913856457594	0.019187358916478554	1.0
0.7928996762471839	0.0192090395480226	1.0
0.7948016260045712	0.019230769230769232	1.0
0.7959943435866844	0.01925254813137033	1.0
0.8001286363882426	0.01927437641723356	1.0
0.8001407850892936	0.019296254256526674	1.0
0.8008600763027932	0.019318181818181818	1.0
0.80108555939222	0.019340159271899887	1.0
0.8017752445728371	0.0193621867881549	1.0
0.8058252427184466	0.019406392694063926	1.0
0.8096117836125165	0.019428571428571427	1.0
0.8103379757700251	0.019473081328751432	1.0
0.8103690666407968	0.0194954128440367	1.0
0.8112433139927581	0.01951779563719862	1.0
0.8133036674712317	0.01954022988505747	1.0
0.8155339805825242	0.019585253456221197	1.0
0.8162814446998603	0.0196078431372549	1.0
0.8241620285827074	0.019630484988452657	1.0
0.8243162995022004	0.019653179190751446	1.0
0.824387602195543	0.019698725376593278	1.0
0.8247375335458351	0.019721577726218097	1.0
0.8251916622047618	0.019744483159117306	1.0
0.8287692550154383	0.019767441860465116	1.0
0.8305806641205802	0.019813519813519812	1.0
0.8308893914608017	0.019836639439906652	1.0
0.8410947839709545	0.01985981308411215	1.0
0.8419456467404275	0.019883040935672516	1.0
0.8420111299550399	0.01990632318501171	1.0
0.8484848484848485	0.01992966002344666	1.0
0.8485882500667973	0.01995305164319249	1.0
0.8513371038414674	0.0199764982373678	1.0
0.853288518813297	0.020023557126030624	1.0
0.8570889700072745	0.020070838252656435	1.0
0.8592145691665997	0.02009456264775414	1.0
0.8632481661938949	0.020118343195266272	1.0
0.8655730789159183	0.02014218009478673	1.0
0.8699659308746842	0.020190023752969122	1.0
0.8735462735462736	0.020214030915576695	1.0
0.875106277984979	0.02023809523809524	1.0
0.8813318548211346	0.02026221692491061	1.0
0.8818020298070498	0.02028639618138425	1.0
0.882687533090301	0.02031063321385902	1.0
0.8836199556666146	0.02033492822966507	1.0
0.8842105263157894	0.02035928143712575	1.0
0.8866918004685597	0.02045728038507822	1.0
0.8881703386515447	0.020506634499396863	1.0
0.8903591286196285	0.020531400966183576	1.0
0.891493629843041	0.020556227327690448	1.0
0.8918593200916521	0.020581113801452784	1.0
0.892542013822721	0.020606060606060607	1.0
0.8936170212765957	0.02063106796116505	1.0
0.8937139590273332	0.020656136087484813	1.0
0.8958189186517742	0.02068126520681265	1.0
0.8998440794135459	0.020706455542021926	1.0
0.9	0.020731707317073172	1.0
0.9001722119069049	0.020833333333333332	1.0
0.9020840307009292	0.020884520884520884	1.0
0.9026405665437708	0.020910209102091022	1.0
0.9028915652600028	0.020935960591133004	1.0
0.9040535552975522	0.02096177558569667	1.0
0.9043819532306716	0.020987654320987655	1.0
0.9047619047619048	0.021013597033374538	1.0
0.9049720049314282	0.021303258145363407	1.0
0.905343638254826	0.02132998745294856	1.0
0.9078341013824884	0.021383647798742137	1.0
0.9083940993616134	0.021410579345088162	1.0
0.908854877885043	0.021437578814627996	1.0
0.9105453334508646	0.021464646464646464	1.0
0.910833298088932	0.021491782553729456	1.0
0.915629838229772	0.021546261089987327	1.0
0.9172956211318446	0.021573604060913704	1.0
0.920059651926153	0.021601016518424398	1.0
0.9205831842796628	0.021628498727735368	1.0
0.9210059171597632	0.02165605095541401	1.0
0.9216806730573116	0.021683673469387755	1.0
0.9218179454411756	0.021711366538952746	1.0
0.9227970897332256	0.021739130434782608	1.0
0.9230072537807424	0.02176696542893726	1.0
0.9242592739654268	0.021794871794871794	1.0
0.9244215605415078	0.021850899742930592	1.0
0.924421782425927	0.02193548387096774	1.0
0.9244256099489234	0.021963824289405683	1.0
0.9244545670193874	0.02199223803363519	1.0
0.9244549368532204	0.02207792207792208	1.0
0.9244601700336724	0.022106631989596878	1.0
0.924519754802732	0.022135416666666668	1.0
0.9245226584157288	0.02216427640156454	1.0
0.9254693475581784	0.022193211488250653	1.0
0.9255292314779332	0.022222222222222223	1.0
0.9255839317989788	0.02225130890052356	1.0
0.925584061394241	0.022339027595269383	1.0
0.9255871902051536	0.02236842105263158	1.0
0.9256164798633152	0.022397891963109356	1.0
0.925616498378224	0.022486772486772486	1.0
0.925621756642278	0.022516556291390728	1.0
0.9256806940200004	0.022546419098143235	1.0
0.9256833790620068	0.02257636122177955	1.0
0.9262433407332096	0.022606382978723406	1.0
0.9264791472238156	0.022636484687083888	1.0
0.9265255802890714	0.02266666666666667	1.0
0.9283676207824352	0.022696929238985315	1.0
0.9295521200943556	0.022727272727272728	1.0
0.93035645953429	0.022757697456492636	1.0
0.9307216166754104	0.022788203753351208	1.0
0.9307806382531466	0.022818791946308724	1.0
0.931526666006252	0.0228494623655914	1.0
0.9315766432841424	0.02288021534320323	1.0
0.9317042962035051	0.022941970310391364	1.0
0.9318568006688636	0.022972972972972974	1.0
0.93210241433572	0.023004059539918808	1.0
0.9327174276675976	0.023035230352303523	1.0
0.9332370918949164	0.023066485753052916	1.0
0.9338694583454572	0.02309782608695652	1.0
0.9362341981741472	0.02312925170068027	1.0
0.936692463586095	0.02316076294277929	1.0
0.9369778395943272	0.023192360163710776	1.0
0.9371911796911836	0.023224043715846996	1.0
0.9372230428360412	0.023255813953488372	1.0
0.9375329672332816	0.023287671232876714	1.0
0.9378464107233918	0.023319615912208505	1.0
0.9378831565300382	0.023351648351648352	1.0
0.9384900166254776	0.023383768913342505	1.0
0.9384905737654184	0.023415977961432508	1.0
0.9423288134202324	0.023448275862068966	1.0
0.9426766361717082	0.02351313969571231	1.0
0.95	0.023545706371191136	1.0
0.951262191003684	0.023709902370990237	1.0
0.9514389826727152	0.023743016759776536	1.0
0.9518297876979231	0.023776223776223775	1.0
0.9523809523809524	0.023809523809523808	1.0
0.9545595955667898	0.023842917251051893	1.0
0.9562828414020872	0.02390998593530239	1.0
0.956329956441922	0.023943661971830985	1.0
0.9571303708431028	0.023977433004231313	1.0
0.9574989783408256	0.02401129943502825	1.0
0.9575646494872246	0.024045261669024046	1.0
0.9596928982725528	0.024079320113314446	1.0
0.9607985037767937	0.024113475177304965	1.0
0.9608186182435188	0.024147727272727272	1.0
0.9610012158979432	0.02418207681365576	1.0
0.9611952689892505	0.024216524216524215	1.0
0.9612498786488352	0.024251069900142655	1.0
0.9614471845601578	0.024285714285714285	1.0
0.9614749121591778	0.024320457796852647	1.0
0.9615177718566968	0.024355300859598854	1.0
0.9635377466125676	0.02442528735632184	1.0
0.9636077873460748	0.02446043165467626	1.0
0.9643320856934582	0.024495677233429394	1.0
0.9643572318959684	0.024566473988439308	1.0
0.9643922514543986	0.024602026049204053	1.0
0.964446492767003	0.02463768115942029	1.0
0.9646853094808358	0.02467343976777939	1.0
0.965605749486653	0.024709302325581394	1.0
0.9656448202959832	0.024745269286754003	1.0
0.9667725689868062	0.02478134110787172	1.0
0.9672897552230016	0.024817518248175182	1.0
0.9675531146119382	0.024890190336749635	1.0
0.9675778147495164	0.024963289280469897	1.0
0.96766118488052	0.025036818851251842	1.0
0.9677673325497992	0.025073746312684365	1.0
0.9677673826504718	0.025110782865583457	1.0
0.967767447676245	0.02514792899408284	1.0
0.96836079523478	0.025185185185185185	1.0
0.9689474391719316	0.02526002971768202	1.0
0.9690488713246186	0.025449101796407185	1.0
0.9699134636037904	0.025487256371814093	1.0
0.9706373039706372	0.02556390977443609	1.0
0.970945167862521	0.025602409638554216	1.0
0.9711668014012396	0.0256797583081571	1.0
0.9730700179533214	0.025718608169440244	1.0
0.9736394557823128	0.025757575757575757	1.0
0.9737864725422803	0.025796661608497723	1.0
0.9737908673331532	0.025835866261398176	1.0
0.9738566506789164	0.02607361963190184	1.0
0.9738831548018028	0.026113671274961597	1.0
0.97412212466237	0.026153846153846153	1.0
0.9758202466010806	0.026194144838212634	1.0
0.9767137025242868	0.026234567901234566	1.0
0.976958525345622	0.02627511591962906	1.0
0.9785732950091456	0.02631578947368421	1.0
0.978685779063187	0.02635658914728682	1.0
0.979798716452742	0.026397515527950312	1.0
0.9798775034010032	0.026438569206842923	1.0
0.9800059095833744	0.0264797507788162	1.0
0.9801989951728892	0.02664576802507837	1.0
0.9806891376102566	0.026687598116169546	1.0
0.9809387927755364	0.026771653543307086	1.0
0.9812623274161736	0.026813880126182965	1.0
0.9814559084632076	0.026856240126382307	1.0
0.981518634469787	0.02689873417721519	1.0
0.9815360464306944	0.02694136291600634	1.0
0.9815554286165484	0.026984126984126985	1.0
0.9816196771025434	0.027070063694267517	1.0
0.9816495659037096	0.02711323763955343	1.0
0.9817813765182186	0.027287319422150885	1.0
0.981843299782909	0.027331189710610933	1.0
0.9819401954011644	0.027375201288244767	1.0
0.9822861609545992	0.027419354838709678	1.0
0.9830186452776636	0.027463651050080775	1.0
0.9831497681665108	0.02750809061488673	1.0
0.9833825701624817	0.027597402597402596	1.0
0.9834931303746168	0.027642276422764227	1.0
0.9838705077451912	0.02768729641693811	1.0
0.9840858711424004	0.027777777777777776	1.0
0.9845598224744644	0.027823240589198037	1.0
0.9847667190381856	0.027914614121510674	1.0
0.9849257374491076	0.027960526315789474	1.0
0.9849364057996236	0.02800658978583196	1.0
0.984984984984985	0.02809917355371901	1.0
0.9856516811521518	0.028145695364238412	1.0
0.9857025628678276	0.028192371475953566	1.0
0.9857894379110432	0.028286189683860232	1.0
0.9866538909041134	0.028333333333333332	1.0
0.9871944121071012	0.028380634390651086	1.0
0.9873129173958858	0.028428093645484948	1.0
0.9876638122993796	0.028523489932885907	1.0
0.9885802715433728	0.02861952861952862	1.0
0.9891639327965006	0.02866779089376054	1.0
0.9897152698139198	0.028716216216216218	1.0
0.9901527242795206	0.028764805414551606	1.0
0.990201491407512	0.0288135593220339	1.0
0.9902017215377203	0.028862478777589132	1.0
0.9902018223082116	0.02891156462585034	1.0
0.990345376729372	0.028960817717206135	1.0
0.990443957794147	0.02901023890784983	1.0
0.9905705239598104	0.02905982905982906	1.0
0.9907174022196202	0.02910958904109589	1.0
0.9907987233670306	0.029159519725557463	1.0
0.9908256880733946	0.029259896729776247	1.0
0.9908485948336871	0.029310344827586206	1.0
0.9910017434917204	0.029411764705882353	1.0
0.991150442477876	0.029462738301559793	1.0
0.9911830803045732	0.029513888888888888	1.0
0.9916666666666668	0.029565217391304348	1.0
0.9919778296382732	0.029616724738675958	1.0
0.9922252295282068	0.029668411867364748	1.0
0.992335484632446	0.02972027972027972	1.0
0.9924924924924924	0.0297723292469352	1.0
0.992644774415787	0.02982456140350877	1.0
0.9928973238417208	0.029876977152899824	1.0
0.992934136159782	0.02992957746478873	1.0
0.992934289604186	0.03008849557522124	1.0
0.9929425756724396	0.030141843971631204	1.0
0.9930581347023252	0.03019538188277087	1.0
0.9930587486335344	0.030357142857142857	1.0
0.9930691855802336	0.03041144901610018	1.0
0.9931112190570144	0.03046594982078853	1.0
0.9931513074467552	0.03052064631956912	1.0
0.9931629744585344	0.030575539568345324	1.0
0.9931972789115646	0.03063063063063063	1.0
0.9932050929697068	0.030685920577617327	1.0
0.9933870834338993	0.03074141048824593	1.0
0.9934592730011644	0.030797101449275364	1.0
0.9934750151837324	0.030852994555353903	1.0
0.9938398357289528	0.03090909090909091	1.0
0.9938980879995112	0.030965391621129327	1.0
0.9938990571270104	0.03102189781021898	1.0
0.9940840125717798	0.031078610603290677	1.0
0.9941616582720876	0.031192660550458717	1.0
0.99419688577979	0.03125	1.0
0.994228868281152	0.03130755064456722	1.0
0.9942593124274536	0.03136531365313653	1.0
0.9942594756407735	0.03153988868274583	1.0
0.9942653513559832	0.031598513011152414	1.0
0.9943789621684026	0.03165735567970205	1.0
0.9943796151791434	0.031835205992509365	1.0
0.9943881043968222	0.03189493433395872	1.0
0.9944535741945484	0.03195488721804511	1.0
0.9944672896582468	0.032015065913371	1.0
0.9946934860866596	0.03207547169811321	1.0
0.9948527865837844	0.03213610586011342	1.0
0.9950620689655172	0.032196969696969696	1.0
0.9950847138510917	0.03225806451612903	1.0
0.9950979093245714	0.03231939163498099	1.0
0.9951960186536086	0.032504780114722756	1.0
0.9952017590297146	0.032567049808429116	1.0
0.9955268586134836	0.03262955854126679	1.0
0.9955300413507486	0.03275529865125241	1.0
0.99553669720518	0.032818532818532815	1.0
0.9955367765607442	0.03288201160541586	1.0
0.9956188943460867	0.03294573643410853	1.0
0.996052184462852	0.03300970873786408	1.0
0.996078754729773	0.033073929961089495	1.0
0.996116021762787	0.03313840155945419	1.0
0.99613631057383	0.033203125	1.0
0.9961455397495124	0.03346456692913386	1.0
0.9961609222900042	0.03353057199211045	1.0
0.9961757715734488	0.03359683794466403	1.0
0.9961780630261796	0.033663366336633666	1.0
0.9961833974869816	0.033932135728542916	1.0
0.9962349697829268	0.034	1.0
0.9962477999825248	0.03406813627254509	1.0
0.9962671501101856	0.03413654618473896	1.0
0.9962685141120468	0.03441295546558704	1.0
0.99627093930022	0.03469387755102041	1.0
0.9962759201264092	0.034764826175869123	1.0
0.996325751701832	0.03483606557377049	1.0
0.9963381217062084	0.03490759753593429	1.0
0.9963675529506942	0.03497942386831276	1.0
0.9963800181636208	0.03505154639175258	1.0
0.9964381932814776	0.03512396694214876	1.0
0.9964545400371504	0.035196687370600416	1.0
0.9964705727674108	0.035269709543568464	1.0
0.9964973730297724	0.035343035343035345	1.0
0.9965020689655172	0.035416666666666666	1.0
0.996503304095142	0.03549060542797495	1.0
0.9965213828174084	0.03556485355648536	1.0
0.9965674423668904	0.03563941299790356	1.0
0.9965881550957036	0.03571428571428571	1.0
0.9966620340527564	0.035789473684210524	1.0
0.9966871302135116	0.035864978902953586	1.0
0.9967676220593616	0.035940803382663845	1.0
0.9967974535352844	0.036016949152542374	1.0
0.9968797995487024	0.036093418259023353	1.0
0.9969900497416334	0.036170212765957444	1.0
0.997056737600344	0.03624733475479744	1.0
0.9971590909090908	0.03632478632478633	1.0
0.9971807523486622	0.03640256959314775	1.0
0.9972311428512628	0.03648068669527897	1.0
0.9972368895496732	0.03655913978494624	1.0
0.9972375463194232	0.036637931034482756	1.0
0.9973517485774808	0.0367170626349892	1.0
0.9973655329714666	0.0367965367965368	1.0
0.9974937022663786	0.0368763557483731	1.0
0.9974937208682814	0.03695652173913044	1.0
0.9974949507773948	0.037037037037037035	1.0
0.9975712791499618	0.03711790393013101	1.0
0.99761095551974	0.037199124726477024	1.0
0.9976251317991612	0.03736263736263736	1.0
0.9977220956719818	0.037444933920704845	1.0
0.9979074645777216	0.037527593818984545	1.0
0.997942059415851	0.03761061946902655	1.0
0.9980204111026084	0.037694013303769404	1.0
0.9980229905564124	0.03777777777777778	1.0
0.9980355000089716	0.0378619153674833	1.0
0.9980662693139276	0.03794642857142857	1.0
0.9980946903813124	0.03803131991051454	1.0
0.998118993348305	0.03811659192825112	1.0
0.9981512294324274	0.038288288288288286	1.0
0.9981603466538088	0.03837471783295711	1.0
0.9981626624095232	0.038461538461538464	1.0
0.9981826727244244	0.03854875283446712	1.0
0.9982187757089104	0.038636363636363635	1.0
0.998232346356588	0.0387243735763098	1.0
0.9982853158319642	0.03881278538812785	1.0
0.9983001463782184	0.038901601830663615	1.0
0.9983193768643788	0.0389908256880734	1.0
0.9983316649983316	0.03908045977011494	1.0
0.9983351123803942	0.03917050691244239	1.0
0.9983407666876905	0.03926096997690531	1.0
0.9983496305590138	0.03935185185185185	1.0
0.9983872844538954	0.03944315545243619	1.0
0.9984321923177424	0.03953488372093023	1.0
0.9984894573993612	0.039627039627039624	1.0
0.9985938234693968	0.0397196261682243	1.0
0.998599258666234	0.03981264637002342	1.0
0.9986014754159748	0.03990610328638498	1.0
0.9986159173275738	0.04	1.0
0.9986345879074624	0.04009433962264151	1.0
0.9986346350857824	0.040380047505938245	1.0
0.9986383150084822	0.04047619047619048	1.0
0.9986507804067072	0.0405727923627685	1.0
0.9986508291919372	0.040865384615384616	1.0
0.9986534148159444	0.04096385542168675	1.0
0.9986875149117588	0.04106280193236715	1.0
0.9986924790592312	0.04116222760290557	1.0
0.9986953100945296	0.04156479217603912	1.0
0.9987032272805728	0.041666666666666664	1.0
0.9987034224420184	0.04197530864197531	1.0
0.9987058131759172	0.04207920792079208	1.0
0.9987204546931328	0.04218362282878412	1.0
0.9987229959150568	0.04228855721393035	1.0
0.998729614081062	0.04239401496259352	1.0
0.9987307149639384	0.0425	1.0
0.9987342101151604	0.042606516290726815	1.0
0.9987346631473536	0.04271356783919598	1.0
0.9987387479200408	0.042821158690176324	1.0
0.9987483477893156	0.04292929292929293	1.0
0.9987619743197124	0.043037974683544304	1.0
0.9987667462267896	0.04314720812182741	1.0
0.9987668067294108	0.043256997455470736	1.0
0.9987668218550672	0.04336734693877551	1.0
0.998768651760364	0.043478260869565216	1.0
0.9988030550468636	0.04358974358974359	1.0
0.9988161736561604	0.043701799485861184	1.0
0.9988163682789946	0.04381443298969072	1.0
0.9988304418914792	0.04392764857881137	1.0
0.9988394851031064	0.04404145077720207	1.0
0.9988889983539364	0.04415584415584416	1.0
0.9989086275789788	0.044270833333333336	1.0
0.998910724517404	0.044386422976501305	1.0
0.998919138012565	0.04450261780104712	1.0
0.9989192110240476	0.04461942257217848	1.0
0.9989262977928928	0.04473684210526316	1.0
0.9989984073628104	0.044854881266490766	1.0
0.9990470020300568	0.04497354497354497	1.0
0.9990579571024266	0.04509283819628647	1.0
0.9990608872303716	0.0425531914893617	0.9411764705882353
0.9991156929404172	0.042666666666666665	0.9411764705882353
0.9991166085925048	0.0427807486631016	0.9411764705882353
0.9991264038624772	0.04289544235924933	0.9411764705882353
0.9991719866626712	0.043010752688172046	0.9411764705882353
0.9991789070340298	0.0431266846361186	0.9411764705882353
0.9991821059987022	0.043243243243243246	0.9411764705882353
0.9992181391712276	0.043478260869565216	0.9411764705882353
0.9992237542277274	0.043596730245231606	0.9411764705882353
0.9992916329083464	0.04371584699453552	0.9411764705882353
0.999295713048596	0.043835616438356165	0.9411764705882353
0.9993066455905824	0.04395604395604396	0.9411764705882353
0.9993074522316308	0.0440771349862259	0.9411764705882353
0.9993088154730084	0.0443213296398892	0.9411764705882353
0.9993213771400772	0.044444444444444446	0.9411764705882353
0.9993252361673416	0.04456824512534819	0.9411764705882353
0.9993519668238388	0.0446927374301676	0.9411764705882353
0.9993551259695324	0.04481792717086835	0.9411764705882353
0.999356822068063	0.0449438202247191	0.9411764705882353
0.9993658499164548	0.04507042253521127	0.9411764705882353
0.9993665952079672	0.04519774011299435	0.9411764705882353
0.9993672574920484	0.0453257790368272	0.9411764705882353
0.9993681203549108	0.045454545454545456	0.9411764705882353
0.999370635987108	0.045584045584045586	0.9411764705882353
0.9993715377072412	0.045714285714285714	0.9411764705882353
0.9993758745695	0.045845272206303724	0.9411764705882353
0.9993764509553622	0.04597701149425287	0.9411764705882353
0.9993773862524402	0.04610951008645533	0.9411764705882353
0.9993828022956136	0.046242774566473986	0.9411764705882353
0.9993887362660092	0.0463768115942029	0.9411764705882353
0.9993924096724304	0.046511627906976744	0.9411764705882353
0.9993959655072476	0.04664723032069971	0.9411764705882353
0.9993967094414092	0.04678362573099415	0.9411764705882353
0.9994091794475258	0.0469208211143695	0.9411764705882353
0.999412477958422	0.047058823529411764	0.9411764705882353
0.9994151954151675	0.047337278106508875	0.9411764705882353
0.9994186067580018	0.04747774480712166	0.9411764705882353
0.9994218403828702	0.047619047619047616	0.9411764705882353
0.9994334490005784	0.04776119402985075	0.9411764705882353
0.9994383670272776	0.04790419161676647	0.9411764705882353
0.9994424910453412	0.04804804804804805	0.9411764705882353
0.9994543259679324	0.04819277108433735	0.9411764705882353
0.9994559132033172	0.04833836858006042	0.9411764705882353
0.9994568342432468	0.048484848484848485	0.9411764705882353
0.9994814518101056	0.0486322188449848	0.9411764705882353
0.9994839512582092	0.04878048780487805	0.9411764705882353
0.9994847710084592	0.04892966360856269	0.9411764705882353
0.999486670219293	0.049079754601226995	0.9411764705882353
0.9995038622398494	0.04923076923076923	0.9411764705882353
0.9995039076696792	0.04938271604938271	0.9411764705882353
0.9995065627158788	0.04953560371517028	0.9411764705882353
0.9995178249114564	0.049689440993788817	0.9411764705882353
0.999524512325491	0.04984423676012461	0.9411764705882353
0.9995271328075422	0.05	0.9411764705882353
0.9995456078460248	0.050156739811912224	0.9411764705882353
0.999589621996261	0.050314465408805034	0.9411764705882353
0.9995967199892458	0.050473186119873815	0.9411764705882353
0.9996025331884788	0.05063291139240506	0.9411764705882353
0.9996054448609192	0.050793650793650794	0.9411764705882353
0.9996304276787884	0.050955414012738856	0.9411764705882353
0.9996343843095123	0.051118210862619806	0.9411764705882353
0.9996343843995126	0.05128205128205128	0.9411764705882353
0.999634399973526	0.05144694533762058	0.9411764705882353
0.9996375630981044	0.05161290322580645	0.9411764705882353
0.9996506171991318	0.05177993527508091	0.9411764705882353
0.99965778700816	0.05194805194805195	0.9411764705882353
0.99968251079718	0.05211726384364821	0.9411764705882353
0.9997029948519288	0.05228758169934641	0.9411764705882353
0.9997098846932644	0.05245901639344262	0.9411764705882353
0.999732591401728	0.05263157894736842	0.9411764705882353
0.99973445158221	0.052805280528052806	0.9411764705882353
0.9997353368803744	0.052980132450331126	0.9411764705882353
0.9997360475051992	0.053156146179401995	0.9411764705882353
0.9997436741335172	0.05333333333333334	0.9411764705882353
0.999744628722822	0.05387205387205387	0.9411764705882353
0.9997524661909516	0.05405405405405406	0.9411764705882353
0.9997539012175246	0.05423728813559322	0.9411764705882353
0.9997590028271746	0.05460750853242321	0.9411764705882353
0.999762123702278	0.0547945205479452	0.9411764705882353
0.9997777557139568	0.054982817869415807	0.9411764705882353
0.9997795479753792	0.05517241379310345	0.9411764705882353
0.9997828538786104	0.05536332179930796	0.9411764705882353
0.9997857301867208	0.05555555555555555	0.9411764705882353
0.9997877256993492	0.05574912891986063	0.9411764705882353
0.9997878389358876	0.055944055944055944	0.9411764705882353
0.9997878507346424	0.056140350877192984	0.9411764705882353
0.9997889199650568	0.056338028169014086	0.9411764705882353
0.9997903851918852	0.05693950177935943	0.9411764705882353
0.9998029435348816	0.05755395683453238	0.9411764705882353
0.9998049837422818	0.05776173285198556	0.9411764705882353
0.9998109505703772	0.057971014492753624	0.9411764705882353
0.9998137526458952	0.05818181818181818	0.9411764705882353
0.999825636525104	0.058394160583941604	0.9411764705882353
0.9998378507874158	0.05860805860805861	0.9411764705882353
0.9998389768879962	0.058823529411764705	0.9411764705882353
0.999853090713128	0.05904059040590406	0.9411764705882353
0.9998558259188496	0.05925925925925926	0.9411764705882353
0.999864044831903	0.05947955390334572	0.9411764705882353
0.9998655733297486	0.05970149253731343	0.9411764705882353
0.9998717149117148	0.06060606060606061	0.9411764705882353
0.9998839870009512	0.060836501901140684	0.9411764705882353
0.999900864270742	0.061068702290076333	0.9411764705882353
0.9999098981408906	0.06130268199233716	0.9411764705882353
0.9999112994527664	0.06153846153846154	0.9411764705882353
0.9999153877868436	0.06177606177606178	0.9411764705882353
0.9999175074372132	0.06201550387596899	0.9411764705882353
0.9999190443489326	0.0622568093385214	0.9411764705882353
0.9999230837758856	0.0625	0.9411764705882353
0.999923112850972	0.06274509803921569	0.9411764705882353
0.9999242727359152	0.06299212598425197	0.9411764705882353
0.9999247298399914	0.06324110671936758	0.9411764705882353
0.9999314330596544	0.06349206349206349	0.9411764705882353
0.9999340331513218	0.06451612903225806	0.9411764705882353
0.9999358366633112	0.06477732793522267	0.9411764705882353
0.9999358403833148	0.06504065040650407	0.9411764705882353
0.9999358513873255	0.0653061224489796	0.9411764705882353
0.9999366887575354	0.06557377049180328	0.9411764705882353
0.9999372048404892	0.06584362139917696	0.9411764705882353
0.999939113369446	0.06611570247933884	0.9411764705882353
0.9999394938876726	0.06639004149377593	0.9411764705882353
0.9999395138884832	0.06722689075630252	0.9411764705882353
0.999939721669505	0.06751054852320675	0.9411764705882353
0.9999412312699006	0.06779661016949153	0.9411764705882353
0.9999412498102336	0.06808510638297872	0.9411764705882353
0.9999414238267604	0.06837606837606838	0.9411764705882353
0.9999414482890032	0.06866952789699571	0.9411764705882353
0.9999414833764402	0.06896551724137931	0.9411764705882353
0.9999414896177043	0.06926406926406926	0.9411764705882353
0.999942294008964	0.06956521739130435	0.9411764705882353
0.9999460663683472	0.06986899563318777	0.9411764705882353
0.9999461141997324	0.07017543859649122	0.9411764705882353
0.9999499778940844	0.07048458149779736	0.9411764705882353
0.9999499793220856	0.07079646017699115	0.9411764705882353
0.9999499884406384	0.07111111111111111	0.9411764705882353
0.9999499888966388	0.07142857142857142	0.9411764705882353
0.9999503005470484	0.07174887892376682	0.9411764705882353
0.9999510091917528	0.07207207207207207	0.9411764705882353
0.9999513713545448	0.0730593607305936	0.9411764705882353
0.9999525174550468	0.07339449541284404	0.9411764705882353
0.9999528973939232	0.07476635514018691	0.9411764705882353
0.9999530229374636	0.07511737089201878	0.9411764705882353
0.9999533795095064	0.07547169811320754	0.9411764705882353
0.99995399655534	0.07582938388625593	0.9411764705882353
0.9999543837241128	0.07692307692307693	0.9411764705882353
0.9999550159732252	0.07246376811594203	0.8823529411764706
0.9999576460608808	0.07281553398058252	0.8823529411764706
0.999958183425473	0.07317073170731707	0.8823529411764706
0.9999588758875888	0.07425742574257425	0.8823529411764706
0.9999588958887669	0.07537688442211055	0.8823529411764706
0.9999593959387818	0.07575757575757576	0.8823529411764706
0.9999597759775978	0.07731958762886598	0.8823529411764706
0.9999597959787938	0.08064516129032258	0.8823529411764706
0.9999600959609132	0.08152173913043478	0.8823529411764706
0.9999604160004328	0.08196721311475409	0.8823529411764706
0.9999607160716072	0.08241758241758242	0.8823529411764706
0.9999609960520204	0.08670520231213873	0.8823529411764706
0.9999616749884483	0.08823529411764706	0.8823529411764706
0.9999617361345844	0.08875739644970414	0.8823529411764706
0.9999619973302316	0.08982035928143713	0.8823529411764706
0.999962660008888	0.09036144578313253	0.8823529411764706
0.9999631361565756	0.09090909090909091	0.8823529411764706
0.9999632730444622	0.09146341463414634	0.8823529411764706
0.9999633525929504	0.09202453987730061	0.8823529411764706
0.9999633748938144	0.09259259259259259	0.8823529411764706
0.9999638907001516	0.09433962264150944	0.8823529411764706
0.9999638962408766	0.0949367088607595	0.8823529411764706
0.9999641362429128	0.0967741935483871	0.8823529411764706
0.9999649128880996	0.09740259740259741	0.8823529411764706
0.999965236366505	0.09803921568627451	0.8823529411764706
0.9999661636244356	0.1	0.8823529411764706
0.999966730551148	0.10067114093959731	0.8823529411764706
0.999967481003793	0.10204081632653061	0.8823529411764706
0.9999694957513684	0.10273972602739725	0.8823529411764706
0.9999695919012428	0.1048951048951049	0.8823529411764706
0.999969861320343	0.1056338028169014	0.8823529411764706
0.9999698957950448	0.10638297872340426	0.8823529411764706
0.9999707275262568	0.10714285714285714	0.8823529411764706
0.9999719197466548	0.10869565217391304	0.8823529411764706
0.9999722835275382	0.10948905109489052	0.8823529411764706
0.9999725860003434	0.11029411764705882	0.8823529411764706
0.9999746965531644	0.1111111111111111	0.8823529411764706
0.9999747363488972	0.11194029850746269	0.8823529411764706
0.9999750483397378	0.11278195488721804	0.8823529411764706
0.9999751964039748	0.11538461538461539	0.8823529411764706
0.9999754446089448	0.11627906976744186	0.8823529411764706
0.9999757401742144	0.1171875	0.8823529411764706
0.9999761234058646	0.11811023622047244	0.8823529411764706
0.9999773728275588	0.11904761904761904	0.8823529411764706
0.9999773883795744	0.12	0.8823529411764706
0.9999773910235772	0.12096774193548387	0.8823529411764706
0.9999775760917952	0.12195121951219512	0.8823529411764706
0.9999784559624516	0.12295081967213115	0.8823529411764706
0.9999786970128952	0.12396694214876033	0.8823529411764706
0.999979237077411	0.1271186440677966	0.8823529411764706
0.9999800036318984	0.1282051282051282	0.8823529411764706
0.9999808162152026	0.1206896551724138	0.8235294117647058
0.9999814323859502	0.12173913043478261	0.8235294117647058
0.9999819405384018	0.12280701754385964	0.8235294117647058
0.9999822801106902	0.12389380530973451	0.8235294117647058
0.9999824778342604	0.125	0.8235294117647058
0.9999828978943888	0.12612612612612611	0.8235294117647058
0.999982993195354	0.12962962962962962	0.8235294117647058
0.9999846180735676	0.1308411214953271	0.8235294117647058
0.9999847577703668	0.1320754716981132	0.8235294117647058
0.9999848576583884	0.13333333333333333	0.8235294117647058
0.999985318170644	0.1346153846153846	0.8235294117647058
0.999986067401783	0.13861386138613863	0.8235294117647058
0.9999861762957964	0.1414141414141414	0.8235294117647058
0.9999863922938604	0.14285714285714285	0.8235294117647058
0.9999867246443848	0.14432989690721648	0.8235294117647058
0.9999877712581616	0.14583333333333334	0.8235294117647058
0.9999881915586176	0.15053763440860216	0.8235294117647058
0.9999891289873664	0.15384615384615385	0.8235294117647058
0.9999894935628526	0.15555555555555556	0.8235294117647058
0.9999900364483428	0.14606741573033707	0.7647058823529411
0.9999903733842692	0.14772727272727273	0.7647058823529411
0.9999907317954968	0.14942528735632185	0.7647058823529411
0.999991978768741	0.1511627906976744	0.7647058823529411
0.999993217960305	0.15294117647058825	0.7647058823529411
0.9999935409932172	0.15476190476190477	0.7647058823529411
0.99999361790001	0.16049382716049382	0.7647058823529411
0.9999936632160044	0.1625	0.7647058823529411
0.9999942384472328	0.16455696202531644	0.7647058823529411
0.999995349560455	0.16666666666666666	0.7647058823529411
0.9999954353704936	0.16883116883116883	0.7647058823529411
0.999995719326907	0.17105263157894737	0.7647058823529411
0.999995719475226	0.17333333333333334	0.7647058823529411
0.9999957592979942	0.17567567567567569	0.7647058823529411
0.9999960757296242	0.1780821917808219	0.7647058823529411
0.9999960993529606	0.18055555555555555	0.7647058823529411
0.9999961194693764	0.18309859154929578	0.7647058823529411
0.9999961393594424	0.18571428571428572	0.7647058823529411
0.9999962594098096	0.18840579710144928	0.7647058823529411
0.9999963194190572	0.19117647058823528	0.7647058823529411
0.9999966995451312	0.19402985074626866	0.7647058823529411
0.9999968195628808	0.19696969696969696	0.7647058823529411
0.9999969195763184	0.2	0.7647058823529411
0.9999970595991058	0.203125	0.7647058823529411
0.999997079599029	0.20967741935483872	0.7647058823529411
0.99999717960994	0.21666666666666667	0.7647058823529411
0.9999973196289296	0.22033898305084745	0.7647058823529411
0.9999973396365412	0.22413793103448276	0.7647058823529411
0.9999973731916476	0.23636363636363636	0.7647058823529411
0.9999973796394384	0.24074074074074073	0.7647058823529411
0.9999973796419018	0.2549019607843137	0.7647058823529411
0.9999975196583576	0.2708333333333333	0.7647058823529411
0.9999977398979504	0.28888888888888886	0.7647058823529411
0.9999979461143402	0.2727272727272727	0.7058823529411765
0.9999982943414348	0.2558139534883721	0.6470588235294118
0.999998294577188	0.23809523809523808	0.5882352941176471
0.9999984197802864	0.24390243902439024	0.5882352941176471
0.9999984738887376	0.25	0.5882352941176471
0.9999985360526308	0.21052631578947367	0.47058823529411764
0.9999986598133388	0.21621621621621623	0.47058823529411764
0.9999986798160984	0.23529411764705882	0.47058823529411764
0.9999988927693008	0.24242424242424243	0.47058823529411764
0.9999989278669272	0.25	0.47058823529411764
0.9999989804556008	0.25806451612903225	0.47058823529411764
0.99999900086915	0.27586206896551724	0.47058823529411764
0.9999990598686824	0.2857142857142857	0.47058823529411764
0.999999079870998	0.2962962962962963	0.47058823529411764
0.9999990998554188	0.3076923076923077	0.47058823529411764
0.9999990998737844	0.32	0.47058823529411764
0.9999991515331632	0.36363636363636365	0.47058823529411764
0.9999992198681578	0.38095238095238093	0.47058823529411764
0.9999992913165632	0.4	0.47058823529411764
0.9999993367189152	0.42105263157894735	0.47058823529411764
0.999999359911258	0.3888888888888889	0.4117647058823529
0.999999362457377	0.4375	0.4117647058823529
0.9999994199189974	0.42857142857142855	0.35294117647058826
0.9999994424401716	0.5	0.35294117647058826
0.99999949992968	0.5454545454545454	0.35294117647058826
0.9999995948068358	0.6	0.35294117647058826
0.999999609951269	0.5555555555555556	0.29411764705882354
0.9999996399493192	0.5	0.23529411764705882
0.9999996399494994	0.5714285714285714	0.23529411764705882
0.9999997159839036	0.6666666666666666	0.23529411764705882
0.999999799971812	0.6	0.17647058823529413
0.9999998605595	0.75	0.17647058823529413
0.9999999017095558	1.0	0.17647058823529413
0.99999990532795	1.0	0.11764705882352941
0.9999999954213488	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_g2.dat <==
threshold	precision	recall
-4.440892098500626e-16	0.013832384052074858	1.0
-2.220446049250313e-16	0.014049586776859505	1.0
0.0	0.014554794520547944	1.0
1.1102230246251563e-16	0.018201284796573874	1.0
2.220446049250313e-16	0.0182648401826484	0.9411764705882353
3.3306690738754696e-16	0.018583042973286876	0.9411764705882353
5.55111512312579e-16	0.01873536299765808	0.9411764705882353
9.992007221626409e-16	0.018779342723004695	0.9411764705882353
3.071158748180203e-05	0.01880141010575793	0.9411764705882353
3.071158748191305e-05	0.018867924528301886	0.9411764705882353
3.071158748202407e-05	0.018979833926453145	0.9411764705882353
3.993131813284645e-05	0.019024970273483946	0.9411764705882353
4.356982063768999e-05	0.01904761904761905	0.9411764705882353
5.1000000000800405e-05	0.01909307875894988	0.9411764705882353
6.14231749638261e-05	0.019115890083632018	0.9411764705882353
6.142317496393712e-05	0.019184652278177457	0.9411764705882353
6.142317496404814e-05	0.019230769230769232	0.9411764705882353
9.999999999965592e-05	0.019300361881785282	0.9411764705882353
9.999999999976694e-05	0.019441069258809233	0.9411764705882353
9.9999999999989e-05	0.019583843329253364	0.9411764705882353
0.0001298091805046	0.0196319018404908	0.9411764705882353
0.0001535579374097	0.019656019656019656	0.9411764705882353
0.0001535579374098	0.01968019680196802	0.9411764705882353
0.0001536806516058	0.01972872996300863	0.9411764705882353
0.0001536806516059	0.019753086419753086	0.9411764705882353
0.0001827374063471	0.019777503090234856	0.9411764705882353
0.0002149811123735	0.019801980198019802	0.9411764705882353
0.0002149811123737	0.01982651796778191	0.9411764705882353
0.0002149811123738	0.019851116625310174	0.9411764705882353
0.0002456926998556	0.01987577639751553	0.9411764705882353
0.0002764042873375	0.019925280199252802	0.9411764705882353
0.0002764042873376	0.0199501246882793	0.9411764705882353
0.0002764042873377	0.019975031210986267	0.9411764705882353
0.0003071158748195	0.02	0.9411764705882353
0.0003071158748196	0.020050125313283207	0.9411764705882353
0.0003125488357555	0.020075282308657464	0.9411764705882353
0.0003487966515521	0.020100502512562814	0.9411764705882353
0.0003685390497834	0.02012578616352201	0.9411764705882353
0.0003685390497835	0.020151133501259445	0.9411764705882353
0.0003999999999999	0.020227560050568902	0.9411764705882353
0.0004	0.020253164556962026	0.9411764705882353
0.0004000000000001	0.02030456852791878	0.9411764705882353
0.0004147656574035	0.020330368487928845	0.9411764705882353
0.0004152870531455	0.020356234096692113	0.9411764705882353
0.0004178902191097	0.02040816326530612	0.9411764705882353
0.0004299622247474	0.020434227330779056	0.9411764705882353
0.0004457652303118	0.020460358056265986	0.9411764705882353
0.0004592101585274	0.020486555697823303	0.9411764705882353
0.0004606738122294	0.020512820512820513	0.9411764705882353
0.0004897605868016	0.02053915275994865	0.9411764705882353
0.0004960000000019	0.02059202059202059	0.9411764705882353
0.0004999999999996	0.020618556701030927	0.9411764705882353
0.0004999999999997	0.02064516129032258	0.9411764705882353
0.0005	0.020752269779507133	0.9411764705882353
0.0005220969871931	0.02077922077922078	0.9411764705882353
0.0005221068752772	0.02080624187256177	0.9411764705882353
0.0005221068752773	0.020833333333333332	0.9411764705882353
0.0005221068752774	0.020860495436766623	0.9411764705882353
0.0005528085746751	0.02091503267973856	0.9411764705882353
0.0005835201621572	0.020969855832241154	0.9411764705882353
0.000601539942252	0.02099737532808399	0.9411764705882353
0.000603	0.02102496714848883	0.9411764705882353
0.0006250000000002	0.021052631578947368	0.9411764705882353
0.0006319999999999	0.021080368906455864	0.9411764705882353
0.0006449433371209	0.021108179419525065	0.9411764705882353
0.000644943337121	0.021220159151193633	0.9411764705882353
0.0006756549246028	0.021248339973439574	0.9411764705882353
0.0006805035726439	0.02127659574468085	0.9411764705882353
0.0006985299824591	0.02130492676431425	0.9411764705882353
0.0006999999999997	0.021361815754339118	0.9411764705882353
0.0006999999999998	0.02165087956698241	0.9411764705882353
0.0006999999999999	0.021739130434782608	0.9411764705882353
0.0007	0.021768707482993196	0.9411764705882353
0.0007063665120848	0.021798365122615803	0.9411764705882353
0.0007063665120849	0.021828103683492497	0.9411764705882353
0.0007283674856753	0.02185792349726776	0.9411764705882353
0.000748353187897	0.02188782489740082	0.9411764705882353
0.0007483531878971	0.02194787379972565	0.9411764705882353
0.0007483531878973	0.02197802197802198	0.9411764705882353
0.0007661028935117	0.02200825309491059	0.9411764705882353
0.0007813720893891	0.02203856749311295	0.9411764705882353
0.0008071115495419	0.022068965517241378	0.9411764705882353
0.000807111549542	0.022099447513812154	0.9411764705882353
0.0008185920217228	0.022130013831258646	0.9411764705882353
0.0008185920217229	0.0221606648199446	0.9411764705882353
0.0008685061693886	0.022222222222222223	0.9411764705882353
0.0008701781254623	0.022253129346314324	0.9411764705882353
0.0008923080633297	0.022315202231520222	0.9411764705882353
0.0008999999999999	0.022377622377622378	0.9411764705882353
0.0009	0.02244039270687237	0.9411764705882353
0.0009213476244587	0.02247191011235955	0.9411764705882353
0.0009220839096358	0.02250351617440225	0.9411764705882353
0.001	0.022535211267605635	0.9411764705882353
0.0010441939743865	0.022566995768688293	0.9411764705882353
0.0010441939743867	0.022598870056497175	0.9411764705882353
0.0010939209251444	0.02263083451202263	0.9411764705882353
0.0010999999999996	0.0226628895184136	0.9411764705882353
0.0010999999999997	0.022727272727272728	0.9411764705882353
0.0010999999999998	0.02275960170697013	0.9411764705882353
0.0011000000000001	0.022857142857142857	0.9411764705882353
0.0011008647372283	0.022889842632331903	0.9411764705882353
0.0011117287381881	0.022922636103151862	0.9411764705882353
0.0012284634992781	0.02295552367288379	0.9411764705882353
0.0013623489764457	0.022988505747126436	0.9411764705882353
0.0013623489764458	0.02302158273381295	0.9411764705882353
0.0013999999999999	0.023054755043227664	0.9411764705882353
0.0014159999999999	0.023088023088023088	0.9411764705882353
0.001427	0.023121387283236993	0.9411764705882353
0.001434	0.023154848046309694	0.9411764705882353
0.001443444611652	0.02318840579710145	0.9411764705882353
0.0015489170633227	0.023222060957910014	0.9411764705882353
0.00156629096158	0.023255813953488372	0.9411764705882353
0.001660255947532	0.023323615160349854	0.9411764705882353
0.0017012589316095	0.02335766423357664	0.9411764705882353
0.0017053024247267	0.023391812865497075	0.9411764705882353
0.0017787414088892	0.02342606149341142	0.9411764705882353
0.0017812720739533	0.02346041055718475	0.9411764705882353
0.0018945174769234	0.023494860499265784	0.9411764705882353
0.0018969962479299	0.023529411764705882	0.9411764705882353
0.0019250000000001	0.023564064801178203	0.9411764705882353
0.0019294834109648	0.02359882005899705	0.9411764705882353
0.0019420000000002	0.023633677991137372	0.9411764705882353
0.001958	0.023668639053254437	0.9411764705882353
0.0019754194960434	0.023703703703703703	0.9411764705882353
0.0019754194960435	0.02373887240356083	0.9411764705882353
0.0020051561157261	0.0237741456166419	0.9411764705882353
0.0020460000000001	0.023809523809523808	0.9411764705882353
0.0020580000000002	0.02384500745156483	0.9411764705882353
0.002083	0.023880597014925373	0.9411764705882353
0.0020927799093128	0.02391629297458894	0.9411764705882353
0.0021190995362549	0.023952095808383235	0.9411764705882353
0.002149811123737	0.0239880059970015	0.9411764705882353
0.0022171119796231	0.024024024024024024	0.9411764705882353
0.0022186732976769	0.02406015037593985	0.9411764705882353
0.0022726574736647	0.024096385542168676	0.9411764705882353
0.0023016290068312	0.024132730015082957	0.9411764705882353
0.0023307385952207	0.02416918429003021	0.9411764705882353
0.0023489377079788	0.024205748865355523	0.9411764705882353
0.0023492727932854	0.024242424242424242	0.9411764705882353
0.0023515510970044	0.024279210925644917	0.9411764705882353
0.0024277456647398	0.0243161094224924	0.9411764705882353
0.0024288537377359	0.0243531202435312	0.9411764705882353
0.002473458323921	0.024390243902439025	0.9411764705882353
0.0024734583239212	0.024427480916030534	0.9411764705882353
0.0025119147743201	0.024464831804281346	0.9411764705882353
0.0027220142905752	0.02450229709035222	0.9411764705882353
0.0027363241279403	0.024539877300613498	0.9411764705882353
0.0028251148175008	0.02457757296466974	0.9411764705882353
0.0028645087367515	0.024615384615384615	0.9411764705882353
0.0029493488148275	0.02465331278890601	0.9411764705882353
0.0031579420556966	0.02472952086553323	0.9411764705882353
0.0031654585166661	0.02476780185758514	0.9411764705882353
0.0031935537204464	0.024806201550387597	0.9411764705882353
0.0033531167219931	0.024844720496894408	0.9411764705882353
0.003470409385461	0.024883359253499222	0.9411764705882353
0.0034879665155216	0.024922118380062305	0.9411764705882353
0.0036131183991108	0.0249609984399376	0.9411764705882353
0.0037468136727986	0.025	0.9411764705882353
0.0038389484352445	0.025039123630672927	0.9411764705882353
0.0039617947851724	0.025078369905956112	0.9411764705882353
0.0040846411351005	0.02511773940345369	0.9411764705882353
0.0042499128655431	0.025157232704402517	0.9411764705882353
0.004282633869744	0.025236593059936908	0.9411764705882353
0.0045367445232793	0.02527646129541864	0.9411764705882353
0.0045684351586768	0.02531645569620253	0.9411764705882353
0.0047518268578043	0.025356576862123614	0.9411764705882353
0.0047518268578045	0.025396825396825397	0.9411764705882353
0.0048524308221492	0.025437201907790145	0.9411764705882353
0.0049000000000001	0.025477707006369428	0.9411764705882353
0.0052809168230643	0.025518341307814992	0.9411764705882353
0.0054359509843066	0.025559105431309903	0.9411764705882353
0.005681643684162	0.0256	0.9411764705882353
0.0062037406713552	0.02564102564102564	0.9411764705882353
0.0062344522588373	0.025682182985553772	0.9411764705882353
0.0068793955959585	0.02572347266881029	0.9411764705882353
0.0078007432204171	0.02576489533011272	0.9411764705882353
0.007936024504216	0.025806451612903226	0.9411764705882353
0.0080157243327909	0.025848142164781908	0.9411764705882353
0.0097355732317802	0.025889967637540454	0.9411764705882353
0.0108311182737186	0.02593192868719611	0.9411764705882353
0.0113205286906521	0.025974025974025976	0.9411764705882353
0.0117152961980547	0.026016260162601626	0.9411764705882353
0.0122924502339234	0.026058631921824105	0.9411764705882353
0.0147555425047717	0.026101141924959218	0.9411764705882353
0.0177624722461372	0.026143790849673203	0.9411764705882353
0.0214865276217867	0.02618657937806874	0.9411764705882353
0.0278457000147929	0.02622950819672131	0.9411764705882353
0.027845700014793	0.026272577996715927	0.9411764705882353
0.0283678068900703	0.026359143327841845	0.9411764705882353
0.0289017341040462	0.026402640264026403	0.9411764705882353
0.0289017341040465	0.026446280991735537	0.9411764705882353
0.030005220969872	0.026490066225165563	0.9411764705882353
0.0373452903780597	0.026533996683250415	0.9411764705882353
0.0384039452142314	0.026578073089700997	0.9411764705882353
0.0419580419580419	0.026622296173044926	0.9411764705882353
0.0448389177236571	0.02666666666666667	0.9411764705882353
0.0466509013850929	0.02671118530884808	0.9411764705882353
0.0467625899280578	0.026755852842809364	0.9411764705882353
0.0484101976511024	0.026845637583892617	0.9411764705882353
0.0484101976511025	0.02689075630252101	0.9411764705882353
0.048951048951049	0.02707275803722504	0.9411764705882353
0.0515611572615296	0.02711864406779661	0.9411764705882353
0.0516953863257367	0.027164685908319185	0.9411764705882353
0.0525291828793776	0.02735042735042735	0.9411764705882353
0.052762507294002	0.0273972602739726	0.9411764705882353
0.0566014557292466	0.0274442538593482	0.9411764705882353
0.058365758754864	0.027491408934707903	0.9411764705882353
0.058643690939411	0.02768166089965398	0.9411764705882353
0.0595440626063288	0.02772963604852686	0.9411764705882353
0.059544062606329	0.027777777777777776	0.9411764705882353
0.059581781724434	0.027972027972027972	0.9411764705882353
0.0595817817244341	0.028070175438596492	0.9411764705882353
0.0602091094820333	0.028169014084507043	0.9411764705882353
0.0605892162312398	0.02821869488536155	0.9411764705882353
0.0608671484157867	0.028268551236749116	0.9411764705882353
0.0615869378401601	0.02831858407079646	0.9411764705882353
0.0625347415230686	0.028368794326241134	0.9411764705882353
0.0634809905824906	0.028419182948490232	0.9411764705882353
0.0647378974505871	0.02867383512544803	0.9411764705882353
0.0656685947601226	0.02872531418312388	0.9411764705882353
0.0670295044399884	0.02877697841726619	0.9411764705882353
0.0711545169166376	0.02882882882882883	0.9411764705882353
0.0721856201661412	0.02888086642599278	0.9411764705882353
0.0762164001361008	0.028933092224231464	0.9411764705882353
0.0762164001361009	0.028985507246376812	0.9411764705882353
0.0775774072813884	0.029143897996357013	0.9411764705882353
0.0777816532961284	0.029197080291970802	0.9411764705882353
0.0777816532961285	0.029304029304029304	0.9411764705882353
0.0781609901415802	0.029465930018416207	0.9411764705882353
0.0784550573014415	0.02952029520295203	0.9411764705882353
0.078598162640354	0.029574861367837338	0.9411764705882353
0.0797665369649807	0.02962962962962963	0.9411764705882353
0.0805720265085455	0.029684601113172542	0.9411764705882353
0.0820006805035726	0.02973977695167286	0.9411764705882353
0.0832898252510674	0.0297951582867784	0.9411764705882353
0.0836181598480925	0.029850746268656716	0.9411764705882353
0.0840599930240669	0.029906542056074768	0.9411764705882353
0.0967741935483872	0.0299625468164794	0.9411764705882353
0.1001037344398341	0.03007518796992481	0.9411764705882353
0.1002481389578163	0.030131826741996232	0.9411764705882353
0.1008991008991007	0.03018867924528302	0.9411764705882353
0.1011049941531223	0.030245746691871456	0.9411764705882353
0.1047197640117996	0.030303030303030304	0.9411764705882353
0.1091733519358214	0.030360531309297913	0.9411764705882353
0.1105366349575198	0.030418250950570342	0.9411764705882353
0.1126233412725419	0.030592734225621414	0.9411764705882353
0.1172453807015978	0.03065134099616858	0.9411764705882353
0.1245136186770426	0.030710172744721688	0.9411764705882353
0.1249423697556478	0.03076923076923077	0.9411764705882353
0.1255570923620718	0.031007751937984496	0.9411764705882353
0.1268977370380978	0.031067961165048542	0.9411764705882353
0.127959053103007	0.0311284046692607	0.9411764705882353
0.1309060589216233	0.031189083820662766	0.9411764705882353
0.1324376199616121	0.03125	0.9411764705882353
0.1333020784497577	0.03131115459882583	0.9411764705882353
0.1333020784497578	0.03137254901960784	0.9411764705882353
0.1337709017033912	0.03155818540433925	0.9411764705882353
0.1343168895036114	0.03162055335968379	0.9411764705882353
0.1345191773207337	0.031683168316831684	0.9411764705882353
0.137496419364079	0.031746031746031744	0.9411764705882353
0.1381979999999999	0.03180914512922465	0.9411764705882353
0.1429389859639072	0.03187250996015936	0.9411764705882353
0.1441441441441439	0.031936127744510975	0.9411764705882353
0.1442541628487473	0.032	0.9411764705882353
0.1445538365369589	0.03206412825651302	0.9411764705882353
0.1548679481168932	0.0321285140562249	0.9411764705882353
0.1548679481168933	0.03232323232323232	0.9411764705882353
0.1553367713705266	0.032388663967611336	0.9411764705882353
0.1555371563651201	0.032454361054766734	0.9411764705882353
0.1575145522126376	0.032520325203252036	0.9411764705882353
0.1575246132208156	0.032586558044806514	0.9411764705882353
0.1600719424460431	0.0326530612244898	0.9411764705882353
0.161518364837867	0.03278688524590164	0.9411764705882353
0.1615877480856383	0.03305785123966942	0.9411764705882353
0.1633625326571385	0.033126293995859216	0.9411764705882353
0.165362368152433	0.03319502074688797	0.9411764705882353
0.1654676258992806	0.033264033264033266	0.9411764705882353
0.1666666666666667	0.03333333333333333	0.9411764705882353
0.169663439372983	0.033402922755741124	0.9411764705882353
0.1702127659574468	0.03347280334728033	0.9411764705882353
0.1710807514573754	0.033542976939203356	0.9411764705882353
0.1712549421584418	0.03361344537815126	0.9411764705882353
0.1725076556651923	0.03368421052631579	0.9411764705882353
0.1728479074515141	0.03375527426160337	0.9411764705882353
0.1742738589211618	0.03382663847780127	0.9411764705882353
0.1752677702044789	0.03389830508474576	0.9411764705882353
0.175267770204479	0.03397027600849257	0.9411764705882353
0.1767337807606261	0.03404255319148936	0.9411764705882353
0.1784663522159435	0.03411513859275053	0.9411764705882353
0.1789709172259507	0.03418803418803419	0.9411764705882353
0.1796962430055955	0.034261241970021415	0.9411764705882353
0.1813742588071154	0.034334763948497854	0.9411764705882353
0.1829708785731891	0.034408602150537634	0.9411764705882353
0.1860448089032068	0.034482758620689655	0.9411764705882353
0.1873038018835019	0.03455723542116631	0.9411764705882353
0.1875	0.03463203463203463	0.9411764705882353
0.187793427230047	0.035794183445190156	0.9411764705882353
0.1906761581819406	0.035955056179775284	0.9411764705882353
0.1926620185164017	0.036036036036036036	0.9411764705882353
0.1957447178960379	0.03619909502262444	0.9411764705882353
0.1965317919075146	0.036281179138321996	0.9411764705882353
0.1989304812834222	0.03669724770642202	0.9411764705882353
0.2010414528483303	0.0367816091954023	0.9411764705882353
0.2080924855491328	0.03686635944700461	0.9411764705882353
0.2150259067357511	0.03695150115473441	0.9411764705882353
0.2171361502347418	0.037037037037037035	0.9411764705882353
0.2188195220607801	0.037122969837587005	0.9411764705882353
0.2245989304812832	0.037209302325581395	0.9411764705882353
0.235364341797144	0.037296037296037296	0.9411764705882353
0.2381454284324401	0.037383177570093455	0.9411764705882353
0.2386979951074701	0.03747072599531616	0.9411764705882353
0.2441314553990612	0.03755868544600939	0.9411764705882353
0.2462884825754023	0.03764705882352941	0.9411764705882353
0.2464856012010373	0.03773584905660377	0.9411764705882353
0.25	0.037825059101654845	0.9411764705882353
0.2506531427693252	0.0380952380952381	0.9411764705882353
0.2539682539682542	0.03818615751789976	0.9411764705882353
0.2657342657342657	0.03827751196172249	0.9411764705882353
0.274421	0.038834951456310676	0.9411764705882353
0.2749346857230674	0.03902439024390244	0.9411764705882353
0.2755409999999999	0.039119804400977995	0.9411764705882353
0.2789498359118614	0.0392156862745098	0.9411764705882353
0.2820512820512821	0.03931203931203931	0.9411764705882353
0.2832369942196532	0.03940886699507389	0.9411764705882353
0.2863070539419087	0.0399002493765586	0.9411764705882353
0.2867635568057509	0.04	0.9411764705882353
0.28895139865604	0.040100250626566414	0.9411764705882353
0.2890733056708161	0.04020100502512563	0.9411764705882353
0.2898870000000001	0.04030226700251889	0.9411764705882353
0.2915046780877515	0.04040404040404041	0.9411764705882353
0.2933002481389579	0.04050632911392405	0.9411764705882353
0.294205794205794	0.04060913705583756	0.9411764705882353
0.2947976878612715	0.04071246819338423	0.9411764705882353
0.2947976878612717	0.04081632653061224	0.9411764705882353
0.2947976878612719	0.04092071611253197	0.9411764705882353
0.3069995606970274	0.041025641025641026	0.9411764705882353
0.3072763028515242	0.04113110539845758	0.9411764705882353
0.3076923076923077	0.041237113402061855	0.9411764705882353
0.3083666456273231	0.041666666666666664	0.9411764705882353
0.3090909090909091	0.04177545691906005	0.9411764705882353
0.312038657636405	0.041884816753926704	0.9411764705882353
0.3125	0.04199475065616798	0.9411764705882353
0.3146853146853147	0.04221635883905013	0.9411764705882353
0.3152698724239451	0.042328042328042326	0.9411764705882353
0.3286713286713287	0.042440318302387266	0.9411764705882353
0.3294797687861273	0.042666666666666665	0.9411764705882353
0.3333333333333333	0.0427807486631016	0.9411764705882353
0.3345532446666071	0.0431266846361186	0.9411764705882353
0.3392116182572614	0.043243243243243246	0.9411764705882353
0.3496503496503497	0.04336043360433604	0.9411764705882353
0.3522727272727272	0.043478260869565216	0.9411764705882353
0.3575615656596985	0.043596730245231606	0.9411764705882353
0.362224	0.04371584699453552	0.9411764705882353
0.3638939999999999	0.043835616438356165	0.9411764705882353
0.364179	0.04395604395604396	0.9411764705882353
0.3954511812126182	0.0440771349862259	0.9411764705882353
0.4018548736909507	0.04419889502762431	0.9411764705882353
0.4104046242774567	0.0443213296398892	0.9411764705882353
0.4125874125874125	0.044444444444444446	0.9411764705882353
0.4125874125874126	0.04456824512534819	0.9411764705882353
0.4150943396226415	0.0446927374301676	0.9411764705882353
0.4189614639042027	0.04481792717086835	0.9411764705882353
0.4195804195804196	0.0449438202247191	0.9411764705882353
0.4217921719555588	0.04507042253521127	0.9411764705882353
0.4219653179190751	0.04519774011299435	0.9411764705882353
0.4235294117647059	0.0453257790368272	0.9411764705882353
0.4253628045860937	0.045454545454545456	0.9411764705882353
0.4277388642577806	0.045584045584045586	0.9411764705882353
0.4285714285714286	0.045714285714285714	0.9411764705882353
0.4310999999999998	0.0471976401179941	0.9411764705882353
0.437142683107232	0.047337278106508875	0.9411764705882353
0.4375	0.04747774480712166	0.9411764705882353
0.4375777721699632	0.047619047619047616	0.9411764705882353
0.4397532174836188	0.04776119402985075	0.9411764705882353
0.4401999999999999	0.04790419161676647	0.9411764705882353
0.4506476105404198	0.04804804804804805	0.9411764705882353
0.4542999999999999	0.04819277108433735	0.9411764705882353
0.4546003797686863	0.04833836858006042	0.9411764705882353
0.4599	0.048484848484848485	0.9411764705882353
0.4661832174041734	0.0486322188449848	0.9411764705882353
0.4687999999999999	0.04878048780487805	0.9411764705882353
0.4693877551020408	0.049079754601226995	0.9411764705882353
0.4726858877086493	0.04923076923076923	0.9411764705882353
0.472811284469931	0.04938271604938271	0.9411764705882353
0.4740932642487047	0.04953560371517028	0.9411764705882353
0.4761904761904763	0.049689440993788817	0.9411764705882353
0.4797	0.04984423676012461	0.9411764705882353
0.4872475395713502	0.05	0.9411764705882353
0.4906999999999999	0.050156739811912224	0.9411764705882353
0.4942999999999999	0.050314465408805034	0.9411764705882353
0.498753	0.050473186119873815	0.9411764705882353
0.4988139999999998	0.05063291139240506	0.9411764705882353
0.501186	0.050793650793650794	0.9411764705882353
0.5023820500998925	0.050955414012738856	0.9411764705882353
0.5071104860134397	0.051118210862619806	0.9411764705882353
0.5090909090909091	0.05128205128205128	0.9411764705882353
0.5114793716554462	0.05144694533762058	0.9411764705882353
0.5117987185497733	0.05161290322580645	0.9411764705882353
0.51349774269832	0.05177993527508091	0.9411764705882353
0.5175964346088828	0.05194805194805195	0.9411764705882353
0.5301517380668413	0.05211726384364821	0.9411764705882353
0.5304654235795039	0.05228758169934641	0.9411764705882353
0.5340745063112312	0.05245901639344262	0.9411764705882353
0.5384615384615384	0.05263157894736842	0.9411764705882353
0.5445778692300605	0.052805280528052806	0.9411764705882353
0.5546205583366604	0.053156146179401995	0.9411764705882353
0.5625	0.05333333333333334	0.9411764705882353
0.5654761904761906	0.05351170568561873	0.9411764705882353
0.5680944110166863	0.053691275167785234	0.9411764705882353
0.5714285714285714	0.05387205387205387	0.9411764705882353
0.5815999999999999	0.05460750853242321	0.9411764705882353
0.5869087714160197	0.0547945205479452	0.9411764705882353
0.5990697066416846	0.054982817869415807	0.9411764705882353
0.6049676760802996	0.05517241379310345	0.9411764705882353
0.6076896903708744	0.05536332179930796	0.9411764705882353
0.6098702453521159	0.05555555555555555	0.9411764705882353
0.6103000000000001	0.05574912891986063	0.9411764705882353
0.6105999999999999	0.055944055944055944	0.9411764705882353
0.6107429368678061	0.056140350877192984	0.9411764705882353
0.613118399110617	0.056338028169014086	0.9411764705882353
0.6152439611202002	0.05653710247349823	0.9411764705882353
0.6156260899895362	0.05673758865248227	0.9411764705882353
0.6164535853251807	0.05693950177935943	0.9411764705882353
0.6216216216216216	0.05714285714285714	0.9411764705882353
0.6294117647058824	0.05734767025089606	0.9411764705882353
0.6355	0.05755395683453238	0.9411764705882353
0.6450565426703463	0.05776173285198556	0.9411764705882353
0.6468060727585219	0.057971014492753624	0.9411764705882353
0.6553545652774792	0.05818181818181818	0.9411764705882353
0.6639931251790318	0.058394160583941604	0.9411764705882353
0.6697848049495732	0.05860805860805861	0.9411764705882353
0.6736244649835619	0.058823529411764705	0.9411764705882353
0.6819815116243358	0.05904059040590406	0.9411764705882353
0.6851662029579734	0.05925925925925926	0.9411764705882353
0.6863425570467737	0.05947955390334572	0.9411764705882353
0.6899353435944384	0.05970149253731343	0.9411764705882353
0.6932883161183094	0.0599250936329588	0.9411764705882353
0.7034345930611996	0.06015037593984962	0.9411764705882353
0.7142857142857143	0.06037735849056604	0.9411764705882353
0.7168458781362008	0.06177606177606178	0.9411764705882353
0.7206998125502098	0.06201550387596899	0.9411764705882353
0.7224999999999999	0.0622568093385214	0.9411764705882353
0.7318999999999999	0.06324110671936758	0.9411764705882353
0.7442	0.06349206349206349	0.9411764705882353
0.7455197132616487	0.06374501992031872	0.9411764705882353
0.7455197132616488	0.0642570281124498	0.9411764705882353
0.75	0.06451612903225806	0.9411764705882353
0.7510211602837751	0.06477732793522267	0.9411764705882353
0.7546492897935276	0.06504065040650407	0.9411764705882353
0.7654	0.0653061224489796	0.9411764705882353
0.7758999999999999	0.06639004149377593	0.9411764705882353
0.776	0.06666666666666667	0.9411764705882353
0.7789999999999999	0.06779661016949153	0.9411764705882353
0.7804	0.07079646017699115	0.9411764705882353
0.7824	0.07111111111111111	0.9411764705882353
0.7854	0.07142857142857142	0.9411764705882353
0.7877793405219565	0.07239819004524888	0.9411764705882353
0.7889908256880733	0.07272727272727272	0.9411764705882353
0.7909179647222184	0.0730593607305936	0.9411764705882353
0.7939999999999999	0.07339449541284404	0.9411764705882353
0.7959183673469388	0.07373271889400922	0.9411764705882353
0.7964	0.07407407407407407	0.9411764705882353
0.8035714285714286	0.07511737089201878	0.9411764705882353
0.8075918241893346	0.07547169811320754	0.9411764705882353
0.8095238095238095	0.07582938388625593	0.9411764705882353
0.8108108108108107	0.0761904761904762	0.9411764705882353
0.8154999999999999	0.07655502392344497	0.9411764705882353
0.818	0.07804878048780488	0.9411764705882353
0.8205128205128205	0.08163265306122448	0.9411764705882353
0.8218	0.08205128205128205	0.9411764705882353
0.8242999999999999	0.08247422680412371	0.9411764705882353
0.8286	0.08333333333333333	0.9411764705882353
0.8302859821847164	0.08376963350785341	0.9411764705882353
0.8309	0.08421052631578947	0.9411764705882353
0.8316924519456166	0.0855614973262032	0.9411764705882353
0.8333333333333334	0.08695652173913043	0.9411764705882353
0.8351447541311706	0.08743169398907104	0.9411764705882353
0.8399307338212132	0.08791208791208792	0.9411764705882353
0.8454545454545455	0.08839779005524862	0.9411764705882353
0.8460119870908253	0.08888888888888889	0.9411764705882353
0.8465	0.0893854748603352	0.9411764705882353
0.8480098355617027	0.0898876404494382	0.9411764705882353
0.8607559755419678	0.09142857142857143	0.9411764705882353
0.8620358130032448	0.09195402298850575	0.9411764705882353
0.8637992831541218	0.09248554913294797	0.9411764705882353
0.8642395372575706	0.09302325581395349	0.9411764705882353
0.865364492500872	0.0935672514619883	0.9411764705882353
0.8683701360523326	0.09411764705882353	0.9411764705882353
0.8712571463378553	0.09467455621301775	0.9411764705882353
0.8716735934495379	0.09523809523809523	0.9411764705882353
0.8736999999999999	0.09580838323353294	0.9411764705882353
0.8746298003072197	0.0963855421686747	0.9411764705882353
0.875	0.09696969696969697	0.9411764705882353
0.8782462845594402	0.09815950920245399	0.9411764705882353
0.8807339449541285	0.09876543209876543	0.9411764705882353
0.8809	0.09937888198757763	0.9411764705882353
0.882	0.1	0.9411764705882353
0.8832	0.10126582278481013	0.9411764705882353
0.883238391161747	0.1032258064516129	0.9411764705882353
0.8845	0.1038961038961039	0.9411764705882353
0.8864285494917232	0.10596026490066225	0.9411764705882353
0.8916941021540777	0.10666666666666667	0.9411764705882353
0.8918918918918919	0.10738255033557047	0.9411764705882353
0.8943146145797001	0.10810810810810811	0.9411764705882353
0.8949388556636615	0.10884353741496598	0.9411764705882353
0.8950122078828043	0.1095890410958904	0.9411764705882353
0.8958829533855053	0.11188811188811189	0.9411764705882353
0.8977272727272727	0.11510791366906475	0.9411764705882353
0.8982768204558088	0.11594202898550725	0.9411764705882353
0.8983099398453165	0.11678832116788321	0.9411764705882353
0.9007	0.11764705882352941	0.9411764705882353
0.9016120066703724	0.12030075187969924	0.9411764705882353
0.9037	0.12307692307692308	0.9411764705882353
0.9048	0.12403100775193798	0.9411764705882353
0.9069	0.125	0.9411764705882353
0.9111	0.128	0.9411764705882353
0.9123	0.13114754098360656	0.9411764705882353
0.9128712263136882	0.1322314049586777	0.9411764705882353
0.9190751445086706	0.13333333333333333	0.9411764705882353
0.9211102517456616	0.13559322033898305	0.9411764705882353
0.9221124413119968	0.13675213675213677	0.9411764705882353
0.9223	0.13793103448275862	0.9411764705882353
0.9258424185765154	0.1391304347826087	0.9411764705882353
0.9263821254654828	0.1415929203539823	0.9411764705882353
0.9273272199843272	0.14285714285714285	0.9411764705882353
0.9278013209303944	0.14414414414414414	0.9411764705882353
0.9282	0.14545454545454545	0.9411764705882353
0.9286024440171206	0.14678899082568808	0.9411764705882353
0.9298195359495848	0.14814814814814814	0.9411764705882353
0.930699014088184	0.1523809523809524	0.9411764705882353
0.9310344827586208	0.15384615384615385	0.9411764705882353
0.9324393703391084	0.1553398058252427	0.9411764705882353
0.933302597203012	0.1568627450980392	0.9411764705882353
0.9333095484645708	0.15841584158415842	0.9411764705882353
0.9370629370629372	0.16	0.9411764705882353
0.9389671361502347	0.16161616161616163	0.9411764705882353
0.9398358129695566	0.16326530612244897	0.9411764705882353
0.9406474820143884	0.16494845360824742	0.9411764705882353
0.9421784653852164	0.16666666666666666	0.9411764705882353
0.942652329749104	0.16842105263157894	0.9411764705882353
0.943661971830986	0.1702127659574468	0.9411764705882353
0.9468762126503686	0.17204301075268819	0.9411764705882353
0.9484506478476143	0.17391304347826086	0.9411764705882353
0.951048951048951	0.17582417582417584	0.9411764705882353
0.9538	0.17777777777777778	0.9411764705882353
0.9538632573652028	0.1797752808988764	0.9411764705882353
0.9561	0.18181818181818182	0.9411764705882353
0.9577956051621904	0.1839080459770115	0.9411764705882353
0.9582	0.18604651162790697	0.9411764705882353
0.9584892820687309	0.18823529411764706	0.9411764705882353
0.9594	0.19047619047619047	0.9411764705882353
0.95951061182224	0.1927710843373494	0.9411764705882353
0.9612	0.1951219512195122	0.9411764705882353
0.9618	0.19753086419753085	0.9411764705882353
0.9627613864222284	0.2	0.9411764705882353
0.9631	0.20253164556962025	0.9411764705882353
0.9636363636363636	0.20512820512820512	0.9411764705882353
0.9637	0.2077922077922078	0.9411764705882353
0.964313135345966	0.21052631578947367	0.9411764705882353
0.9693	0.21333333333333335	0.9411764705882353
0.9695	0.21621621621621623	0.9411764705882353
0.9708	0.2191780821917808	0.9411764705882353
0.971561069991708	0.22535211267605634	0.9411764705882353
0.9716	0.22857142857142856	0.9411764705882353
0.9719	0.23529411764705882	0.9411764705882353
0.9724	0.23880597014925373	0.9411764705882353
0.9727	0.24242424242424243	0.9411764705882353
0.9734	0.24615384615384617	0.9411764705882353
0.9738	0.25806451612903225	0.9411764705882353
0.9738424455486038	0.26229508196721313	0.9411764705882353
0.9739	0.26666666666666666	0.9411764705882353
0.9741	0.2807017543859649	0.9411764705882353
0.9753	0.2962962962962963	0.9411764705882353
0.976878612716763	0.3137254901960784	0.9411764705882353
0.9782916534913456	0.34782608695652173	0.9411764705882353
0.9816841635023452	0.35555555555555557	0.9411764705882353
0.982987410683906	0.3409090909090909	0.8823529411764706
0.9836580548038184	0.32558139534883723	0.8235294117647058
0.9839553540286012	0.3333333333333333	0.8235294117647058
0.9890739550539768	0.3170731707317073	0.7647058823529411
0.9906103286384976	0.3333333333333333	0.7647058823529411
0.9923	0.3157894736842105	0.7058823529411765
0.9923854151413092	0.32432432432432434	0.7058823529411765
0.9926	0.3333333333333333	0.7058823529411765
0.9928	0.34285714285714286	0.7058823529411765
0.9931	0.35294117647058826	0.7058823529411765
0.9934708232856558	0.36363636363636365	0.7058823529411765
0.9938	0.34375	0.6470588235294118
0.9940446243667296	0.36666666666666664	0.6470588235294118
0.9941754091779492	0.3448275862068966	0.5882352941176471
0.9947528259034624	0.32142857142857145	0.5294117647058824
0.9948	0.2692307692307692	0.4117647058823529
0.9949	0.2916666666666667	0.4117647058823529
0.995120180088592	0.3333333333333333	0.4117647058823529
0.9957	0.3157894736842105	0.35294117647058826
0.9957032368948724	0.4	0.35294117647058826
0.9961089494163424	0.42857142857142855	0.35294117647058826
0.9968758368294208	0.46153846153846156	0.35294117647058826
0.9971	0.5	0.35294117647058826
0.9973	0.5454545454545454	0.35294117647058826
0.9978236077618852	0.6	0.35294117647058826
0.9978484708775164	0.5555555555555556	0.29411764705882354
0.9981	0.625	0.29411764705882354
0.9982335384053116	0.7142857142857143	0.29411764705882354
0.9985	0.6666666666666666	0.23529411764705882
0.9986	0.8	0.23529411764705882
0.9986947328118064	1.0	0.23529411764705882
0.999207779831682	1.0	0.17647058823529413
0.9995649109372688	1.0	0.11764705882352941
0.9998900147105324	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_g3.dat <==
threshold	precision	recall
7.261636772892821e-06	0.013832384052074858	1.0
1.0990097921825814e-05	0.013854930725346373	1.0
1.3748161183491092e-05	0.013888888888888888	1.0
1.4523273545896664e-05	0.013900245298446443	1.0
2.749632236687116e-05	0.013923013923013924	1.0
0.000675654924603	0.013934426229508197	1.0
0.0010134823869045	0.013957307060755337	1.0
0.0010749055618685	0.013968775677896467	1.0
0.0011056171493504	0.013980263157894737	1.0
0.0011363287368324	0.013991769547325103	1.0
0.0016277141365437	0.01400329489291598	1.0
0.0018	0.014037985136251032	1.0
0.0020999999999999	0.014084507042253521	1.0
0.0021999999999999	0.014096185737976783	1.0
0.0026	0.014107883817427386	1.0
0.0027	0.014154870940882597	1.0
0.0028	0.014202172096908938	1.0
0.0029176008107859	0.014214046822742474	1.0
0.003	0.014225941422594143	1.0
0.0032861398605693	0.01423785594639866	1.0
0.0033110713949769	0.014249790444258172	1.0
0.0034148234381062	0.014285714285714285	1.0
0.0034999999999999	0.014321819713563605	1.0
0.004	0.01433389544688027	1.0
0.004207487485028	0.014345991561181435	1.0
0.0042996222474739	0.014358108108108109	1.0
0.0043382245787886	0.014370245139475908	1.0
0.0049	0.014382402707275803	1.0
0.0050999999999999	0.014431239388794566	1.0
0.0052919999999999	0.014443500424808835	1.0
0.0053509999999999	0.01446808510638298	1.0
0.0057	0.014480408858603067	1.0
0.007094376708332	0.014492753623188406	1.0
0.0074999999999999	0.014505119453924915	1.0
0.0080959779043673	0.014554794520547944	1.0
0.0080999999999999	0.01456726649528706	1.0
0.0081999999999999	0.014592274678111588	1.0
0.0082999999999999	0.014617368873602751	1.0
0.0084999999999999	0.014655172413793103	1.0
0.0088	0.014667817083692839	1.0
0.0093629997741133	0.01468048359240069	1.0
0.0093745197479637	0.014693171996542784	1.0
0.0096818810511756	0.014705882352941176	1.0
0.0098	0.01471861471861472	1.0
0.0098355617027816	0.014731369150779897	1.0
0.0112517580872011	0.014744145706851692	1.0
0.0116797295220532	0.014756944444444444	1.0
0.0118768557587123	0.014769765421372719	1.0
0.0129707766838568	0.014795474325500435	1.0
0.0130613736631888	0.014808362369337979	1.0
0.0130654924566632	0.014821272885789015	1.0
0.0153431730175654	0.014834205933682374	1.0
0.0156719080395757	0.01486013986013986	1.0
0.0158894525709413	0.014873140857392825	1.0
0.0172877700192812	0.0148861646234676	1.0
0.0173999999999999	0.014899211218229623	1.0
0.0175999999999999	0.014938488576449912	1.0
0.0188	0.014951627088830254	1.0
0.0189	0.01500441306266549	1.0
0.0190564007991393	0.015017667844522967	1.0
0.0193943518203471	0.015030946065428824	1.0
0.0196321597477666	0.01504424778761062	1.0
0.0203010752688171	0.015057573073516387	1.0
0.0204151071793127	0.015097690941385435	1.0
0.0205999999999999	0.015111111111111112	1.0
0.0209407719956242	0.015124555160142349	1.0
0.0215470756762056	0.015138023152270703	1.0
0.0217761143246002	0.015151515151515152	1.0
0.022113	0.015165031222123104	1.0
0.0221609999999999	0.015178571428571428	1.0
0.0229789999999999	0.01519213583556747	1.0
0.0248	0.015232974910394265	1.0
0.0251133589117544	0.015246636771300448	1.0
0.0252999999999999	0.015274034141958671	1.0
0.0253999999999999	0.015287769784172662	1.0
0.0254999999999999	0.0153015301530153	1.0
0.0258109522148587	0.015315315315315315	1.0
0.0258591357604627	0.015329125338142471	1.0
0.026508545517963	0.015342960288808664	1.0
0.0288996038205214	0.015356820234869015	1.0
0.030069035161793	0.015370705244122965	1.0
0.0304966063695832	0.015384615384615385	1.0
0.0318786278062712	0.015398550724637682	1.0
0.0319655755340402	0.015412511332728921	1.0
0.0320138532357573	0.015426497277676952	1.0
0.032769263843248	0.015440508628519528	1.0
0.033197295486386	0.015454545454545455	1.0
0.0333066636186992	0.015468607825295723	1.0
0.0335989998437256	0.015482695810564663	1.0
0.0355025951291422	0.015496809480401094	1.0
0.0355333067166241	0.01551094890510949	1.0
0.0357142857142857	0.015525114155251141	1.0
0.0362089616412272	0.01555352241537054	1.0
0.0384183642391597	0.015567765567765568	1.0
0.0398366835264518	0.015582034830430797	1.0
0.0398367545836633	0.015610651974288337	1.0
0.0398976670524456	0.01572617946345976	1.0
0.0400107902087557	0.015769944341372914	1.0
0.0401400448389177	0.015917602996254682	1.0
0.0401497107859816	0.015932521087160263	1.0
0.0418555981862573	0.01594746716697936	1.0
0.0421082784302492	0.01596244131455399	1.0
0.0433758314855875	0.016022620169651274	1.0
0.0460059580479714	0.01608325449385052	1.0
0.0461902275728632	0.016098484848484848	1.0
0.0463629096722622	0.016113744075829384	1.0
0.0473569999999999	0.016129032258064516	1.0
0.0485550198089739	0.016144349477682812	1.0
0.0496299253708424	0.016159695817490494	1.0
0.0508615897720956	0.01619047619047619	1.0
0.0511395219566426	0.01623686723973257	1.0
0.0530535182630165	0.016252390057361378	1.0
0.0544402858115005	0.016283524904214558	1.0
0.0549926447337668	0.016299137104506232	1.0
0.0550689767603971	0.016314779270633396	1.0
0.0553703683855132	0.016346153846153847	1.0
0.0570037238613577	0.016361886429258902	1.0
0.0582490408092082	0.016377649325626204	1.0
0.0594882934407523	0.01639344262295082	1.0
0.0607192851354053	0.016409266409266408	1.0
0.060973094848564	0.01642512077294686	1.0
0.0629370629370629	0.01644100580270793	1.0
0.0636464702612562	0.016472868217054265	1.0
0.0638327123747198	0.016488845780795344	1.0
0.0654687435555494	0.01650485436893204	1.0
0.066857307835077	0.01652089407191448	1.0
0.072544	0.016536964980544747	1.0
0.0745220546645898	0.016553067185978577	1.0
0.0751108367472922	0.0166015625	1.0
0.0752704078524874	0.016634050880626222	1.0
0.0788102475032566	0.01665034280117532	1.0
0.080321520083305	0.016666666666666666	1.0
0.083643655113148	0.01671583087512291	1.0
0.0839160839160839	0.01673228346456693	1.0
0.0851556313577389	0.016748768472906402	1.0
0.0853251806559199	0.016765285996055226	1.0
0.0855405992184107	0.01678183613030602	1.0
0.0868533995934041	0.016798418972332016	1.0
0.0893399913156751	0.016831683168316833	1.0
0.0909090909090909	0.01684836471754212	1.0
0.093189964157706	0.016865079365079364	1.0
0.0959939034805344	0.016898608349900597	1.0
0.0966508560091448	0.01694915254237288	1.0
0.1015852733298726	0.016966067864271458	1.0
0.1040462427745664	0.016983016983016984	1.0
0.1053176585246999	0.017	1.0
0.107981220657277	0.01701701701701702	1.0
0.1098265895953757	0.017051153460381142	1.0
0.1159	0.01706827309236948	1.0
0.1162790697674418	0.017085427135678392	1.0
0.1165	0.01710261569416499	1.0
0.1185	0.017119838872104734	1.0
0.1188	0.017137096774193547	1.0
0.1195	0.017189079878665317	1.0
0.1208	0.01720647773279352	1.0
0.1224094557361338	0.017223910840932118	1.0
0.1271676300578035	0.017241379310344827	1.0
0.1295955205186767	0.017258883248730966	1.0
0.131	0.017276422764227643	1.0
0.1312999999999999	0.017293997965412006	1.0
0.1314553990610328	0.017311608961303463	1.0
0.1329479768786127	0.017329255861365953	1.0
0.1335203450065887	0.017346938775510204	1.0
0.1344246184085255	0.017364657814096015	1.0
0.1348920863309353	0.017382413087934562	1.0
0.1363454857644851	0.017418032786885244	1.0
0.1374036656950046	0.017435897435897435	1.0
0.1378628758535319	0.017453798767967144	1.0
0.1379726869783971	0.017471736896197326	1.0
0.1382021436688062	0.01748971193415638	1.0
0.1392770492306747	0.017507723995880537	1.0
0.1399420209107766	0.01752577319587629	1.0
0.1419489573416049	0.017543859649122806	1.0
0.1441320928003833	0.01756198347107438	1.0
0.1535145238848942	0.017598343685300208	1.0
0.1538312129746528	0.017616580310880828	1.0
0.1558289220404235	0.017634854771784232	1.0
0.1600719424460431	0.017653167185877467	1.0
0.1606523141181167	0.01768990634755463	1.0
0.1607218997728835	0.017708333333333333	1.0
0.1630654507085785	0.017745302713987474	1.0
0.1675317097140751	0.017763845350052248	1.0
0.1680818366681672	0.01778242677824268	1.0
0.170336054796196	0.01781970649895178	1.0
0.1732747765732011	0.017838405036726127	1.0
0.1801775995416785	0.017857142857142856	1.0
0.1804640504153537	0.01791359325605901	1.0
0.1820455808782657	0.017932489451476793	1.0
0.1823235130628127	0.01798941798941799	1.0
0.1829489266300175	0.018008474576271187	1.0
0.186318943580323	0.018027571580063628	1.0
0.1887711257519335	0.018046709129511677	1.0
0.1909394107837687	0.018065887353878853	1.0
0.1969841221092718	0.018085106382978722	1.0
0.1971991032216455	0.01810436634717785	1.0
0.2036499879139472	0.01812366737739872	1.0
0.2106158557332426	0.01814300960512273	1.0
0.2138728323699421	0.01822079314040729	1.0
0.2204831575365771	0.018240343347639486	1.0
0.2237762237762237	0.018259935553168637	1.0
0.2252252252252252	0.01827956989247312	1.0
0.2253226369026857	0.01829924650161464	1.0
0.2276035748287829	0.018378378378378378	1.0
0.2319497732821764	0.0183982683982684	1.0
0.2338073155001382	0.018418201516793065	1.0
0.2342342342342342	0.018458197611292075	1.0
0.2447552447552448	0.018538713195201745	1.0
0.2512506948304613	0.018558951965065504	1.0
0.2518065591995553	0.018619934282584884	1.0
0.2573652028904947	0.01864035087719298	1.0
0.2596812398846718	0.018660812294182216	1.0
0.2600973932970495	0.01868131868131868	1.0
0.2607407407407407	0.018743109151047408	1.0
0.260956745918075	0.018763796909492272	1.0
0.2616487455197133	0.01878453038674033	1.0
0.2649670581495273	0.018826135105204873	1.0
0.2717829563315793	0.018847006651884702	1.0
0.273451	0.01888888888888889	1.0
0.2830134631910627	0.018909899888765295	1.0
0.2843246247915508	0.01893095768374165	1.0
0.2857142857142857	0.0189520624303233	1.0
0.2861424948120821	0.018973214285714284	1.0
0.2866219592935096	0.01899441340782123	1.0
0.2876106194690265	0.01901565995525727	1.0
0.2916069894013177	0.019036954087346025	1.0
0.29201244813278	0.01905829596412556	1.0
0.2943301834352417	0.019079685746352413	1.0
0.2966036575995082	0.019101123595505618	1.0
0.2967573382511141	0.019165727170236752	1.0
0.2967631051274706	0.019187358916478554	1.0
0.2972397592130377	0.0192090395480226	1.0
0.2978723404255319	0.019230769230769232	1.0
0.2982212340188994	0.019318181818181818	1.0
0.300313916986397	0.019340159271899887	1.0
0.3031643416127935	0.0193621867881549	1.0
0.3041149692046773	0.019450800915331808	1.0
0.305824496695866	0.019473081328751432	1.0
0.3061607040804663	0.0194954128440367	1.0
0.3062978590404751	0.01954022988505747	1.0
0.3063583815028902	0.0196078431372549	1.0
0.3064541334583528	0.019630484988452657	1.0
0.3075876148349779	0.019653179190751446	1.0
0.310784117508854	0.019675925925925927	1.0
0.3125	0.019767441860465116	1.0
0.3133302078449758	0.019883040935672516	1.0
0.3136863136863137	0.01990632318501171	1.0
0.3146386931656608	0.01992966002344666	1.0
0.3166253101736972	0.01995305164319249	1.0
0.3186499403668527	0.0199764982373678	1.0
0.318650527763033	0.02	1.0
0.3186679313255424	0.020070838252656435	1.0
0.318859370513144	0.02009456264775414	1.0
0.3191726346383104	0.020118343195266272	1.0
0.3192074417633289	0.02014218009478673	1.0
0.3225023801480299	0.020214030915576695	1.0
0.3229856993372864	0.02031063321385902	1.0
0.3235834364892385	0.02033492822966507	1.0
0.3242836522219834	0.02035928143712575	1.0
0.3244372101593931	0.02040816326530612	1.0
0.3268327139829857	0.02045728038507822	1.0
0.327354810970179	0.020506634499396863	1.0
0.3292896409815423	0.020556227327690448	1.0
0.3295504466246888	0.020606060606060607	1.0
0.3300442327322218	0.02063106796116505	1.0
0.3308559319431221	0.020656136087484813	1.0
0.3327520055807464	0.020706455542021926	1.0
0.3333333333333333	0.020731707317073172	1.0
0.3334049937041246	0.02078239608801956	1.0
0.338629817523647	0.020833333333333332	1.0
0.3392709069131783	0.020858895705521473	1.0
0.3422932970398095	0.020910209102091022	1.0
0.3425183118242064	0.020935960591133004	1.0
0.3435091059856884	0.02096177558569667	1.0
0.347554380483115	0.021013597033374538	1.0
0.3528411024157877	0.02103960396039604	1.0
0.35914487190931	0.021065675340768277	1.0
0.364656845256224	0.02109181141439206	1.0
0.3654139002253761	0.02111801242236025	1.0
0.3660366870483602	0.021144278606965175	1.0
0.3699421965317919	0.021170610211706103	1.0
0.3705216779745159	0.021303258145363407	1.0
0.3746777427671154	0.02132998745294856	1.0
0.3755868544600939	0.02135678391959799	1.0
0.3758887413079147	0.021410579345088162	1.0
0.3820214366880624	0.021437578814627996	1.0
0.3824035005469605	0.021491782553729456	1.0
0.3827160493827161	0.021573604060913704	1.0
0.3861540865760274	0.021601016518424398	1.0
0.39082774049217	0.021628498727735368	1.0
0.3920926405985625	0.02165605095541401	1.0
0.3958813585369601	0.021711366538952746	1.0
0.3977628635346756	0.021822849807445442	1.0
0.3979186717998075	0.021850899742930592	1.0
0.3997233748271093	0.021879021879021878	1.0
0.401609493710626	0.02190721649484536	1.0
0.4017914267434421	0.02193548387096774	1.0
0.4030625399352069	0.021963824289405683	1.0
0.4049904030710173	0.022020725388601035	1.0
0.4058706008913477	0.02204928664072633	1.0
0.4066214182611098	0.02207792207792208	1.0
0.4068671109609656	0.022106631989596878	1.0
0.4095083074844139	0.022135416666666668	1.0
0.4095952492576965	0.02216427640156454	1.0
0.4104910782838364	0.022193211488250653	1.0
0.4104995454493148	0.02225130890052356	1.0
0.4105217898713185	0.022280471821756225	1.0
0.4124447011023687	0.02230971128608924	1.0
0.4135137581462708	0.022339027595269383	1.0
0.4140227568749847	0.02236842105263158	1.0
0.414779927109616	0.022397891963109356	1.0
0.4156899515549305	0.022427440633245383	1.0
0.4165596086982144	0.022457067371202115	1.0
0.4182918215042536	0.022486772486772486	1.0
0.4184152930192693	0.022516556291390728	1.0
0.4185028910767308	0.022546419098143235	1.0
0.4200420388859694	0.02257636122177955	1.0
0.4216951517265433	0.022606382978723406	1.0
0.4218772880363157	0.022636484687083888	1.0
0.4234604671353293	0.02266666666666667	1.0
0.4256684491978609	0.022727272727272728	1.0
0.4259697183747428	0.022757697456492636	1.0
0.4276932534193944	0.022788203753351208	1.0
0.4284904988507979	0.022818791946308724	1.0
0.4285714285714286	0.0228494623655914	1.0
0.4368832936372916	0.02288021534320323	1.0
0.4375	0.022911051212938006	1.0
0.437682495773782	0.022941970310391364	1.0
0.4396363748042136	0.022972972972972974	1.0
0.4452258837259297	0.023004059539918808	1.0
0.4459839918097631	0.023035230352303523	1.0
0.4459893048128343	0.023066485753052916	1.0
0.4527750730282376	0.02309782608695652	1.0
0.4530516431924882	0.02312925170068027	1.0
0.4537487828627069	0.02316076294277929	1.0
0.4558500512520135	0.023192360163710776	1.0
0.4587481891972682	0.023224043715846996	1.0
0.4615384615384615	0.023255813953488372	1.0
0.4622708147784159	0.023383768913342505	1.0
0.462282510483516	0.023415977961432508	1.0
0.4640520868523694	0.023448275862068966	1.0
0.4673382267129388	0.023480662983425413	1.0
0.4673689383004207	0.023776223776223775	1.0
0.4679524584625779	0.023809523809523808	1.0
0.4682080924855492	0.023842917251051893	1.0
0.4684438438622892	0.023876404494382022	1.0
0.4694573262491938	0.02390998593530239	1.0
0.4706804296609831	0.023943661971830985	1.0
0.4710236172107735	0.023977433004231313	1.0
0.4741561991339332	0.02401129943502825	1.0
0.4755244755244755	0.024079320113314446	1.0
0.4755689321581032	0.024113475177304965	1.0
0.4763060102576701	0.024147727272727272	1.0
0.4870892018779342	0.02418207681365576	1.0
0.4883808865313354	0.024216524216524215	1.0
0.5	0.024251069900142655	1.0
0.501186	0.024745269286754003	1.0
0.501247	0.02478134110787172	1.0
0.5021709999999999	0.024817518248175182	1.0
0.502408	0.024890190336749635	1.0
0.502462	0.024926686217008796	1.0
0.502819	0.024963289280469897	1.0
0.503152	0.025	1.0
0.5035149999999999	0.025036818851251842	1.0
0.5036780000000001	0.025073746312684365	1.0
0.5055000000000001	0.025110782865583457	1.0
0.5056350000000001	0.02514792899408284	1.0
0.5057590000000001	0.025185185185185185	1.0
0.505856	0.025222551928783383	1.0
0.5060041153527226	0.02526002971768202	1.0
0.510752	0.025297619047619048	1.0
0.5111694717440418	0.02533532041728763	1.0
0.5113254853172227	0.025373134328358207	1.0
0.5116	0.025411061285500747	1.0
0.5120905518780134	0.025449101796407185	1.0
0.5135000000000001	0.025487256371814093	1.0
0.5139210000000001	0.025525525525525526	1.0
0.514011	0.02556390977443609	1.0
0.5141426860354412	0.025602409638554216	1.0
0.5144508670520231	0.02564102564102564	1.0
0.5149	0.025835866261398176	1.0
0.5174825174825175	0.0258751902587519	1.0
0.5181818181818182	0.025914634146341462	1.0
0.518534443045361	0.025954198473282442	1.0
0.5195172138447837	0.02599388379204893	1.0
0.5202312138728324	0.026033690658499236	1.0
0.5238095238095238	0.02607361963190184	1.0
0.5241546635545591	0.026113671274961597	1.0
0.5259817705386136	0.026153846153846153	1.0
0.5260115606936416	0.026194144838212634	1.0
0.5270403146509341	0.026234567901234566	1.0
0.5328999999999999	0.02627511591962906	1.0
0.5337000000000001	0.02631578947368421	1.0
0.5345	0.02635658914728682	1.0
0.5367999999999999	0.026397515527950312	1.0
0.5384615384615384	0.026438569206842923	1.0
0.539453	0.0265210608424337	1.0
0.539868	0.0265625	1.0
0.539941	0.026604068857589983	1.0
0.5401670000000001	0.02664576802507837	1.0
0.540179	0.026687598116169546	1.0
0.5424317617866006	0.026729559748427674	1.0
0.5445439999999999	0.026771653543307086	1.0
0.544961	0.026813880126182965	1.0
0.545095	0.026856240126382307	1.0
0.5488357555868104	0.02689873417721519	1.0
0.549391	0.02694136291600634	1.0
0.549408	0.026984126984126985	1.0
0.549927	0.02702702702702703	1.0
0.5526759131508242	0.027070063694267517	1.0
0.5534652517215263	0.027331189710610933	1.0
0.5546066697795582	0.027375201288244767	1.0
0.5552683174787597	0.027419354838709678	1.0
0.5554497711986732	0.027552674230145867	1.0
0.557707084678039	0.027597402597402596	1.0
0.5594405594405594	0.027642276422764227	1.0
0.5601107229359437	0.027823240589198037	1.0
0.5606846473029046	0.027868852459016394	1.0
0.5625	0.027914614121510674	1.0
0.5664335664335665	0.027960526315789474	1.0
0.5681818181818181	0.02800658978583196	1.0
0.5714285714285714	0.028052805280528052	1.0
0.5734265734265734	0.028145695364238412	1.0
0.5752578305190071	0.028192371475953566	1.0
0.575617	0.028286189683860232	1.0
0.5761879999999999	0.028333333333333332	1.0
0.576463	0.028380634390651086	1.0
0.5833333333333333	0.028428093645484948	1.0
0.5863309352517986	0.02847571189279732	1.0
0.5896517769223883	0.02857142857142857	1.0
0.591726618705036	0.02861952861952862	1.0
0.5965593156919221	0.02866779089376054	1.0
0.5965648196098741	0.028716216216216218	1.0
0.5978384775363517	0.028764805414551606	1.0
0.5993612892559107	0.0288135593220339	1.0
0.6019194893349217	0.028862478777589132	1.0
0.602420950273279	0.02891156462585034	1.0
0.6054277417913781	0.028960817717206135	1.0
0.6061000000000001	0.02901023890784983	1.0
0.6096865187077545	0.02905982905982906	1.0
0.6222035205834912	0.02910958904109589	1.0
0.623414514296244	0.029159519725557463	1.0
0.625	0.029209621993127148	1.0
0.6293706293706294	0.029259896729776247	1.0
0.630057803468208	0.029310344827586206	1.0
0.6329	0.02936096718480138	1.0
0.6346	0.029513888888888888	1.0
0.6351	0.029565217391304348	1.0
0.6355	0.029668411867364748	1.0
0.635821	0.02972027972027972	1.0
0.6361060000000001	0.03008849557522124	1.0
0.637776	0.03041144901610018	1.0
0.6386000000000001	0.03074141048824593	1.0
0.6445000000000001	0.030797101449275364	1.0
0.6463	0.030965391621129327	1.0
0.6514396905186592	0.03102189781021898	1.0
0.653061224489796	0.031078610603290677	1.0
0.6556	0.031135531135531136	1.0
0.659142	0.031192660550458717	1.0
0.6607598046743036	0.03125	1.0
0.6666666666666667	0.03130755064456722	1.0
0.6675	0.03148148148148148	1.0
0.6676626228445948	0.03153988868274583	1.0
0.6681489716509172	0.031598513011152414	1.0
0.6692054912318417	0.03165735567970205	1.0
0.6692362028193237	0.03195488721804511	1.0
0.6696354534565891	0.032015065913371	1.0
0.6717	0.03207547169811321	1.0
0.6718210217631548	0.03213610586011342	1.0
0.671877399342772	0.032196969696969696	1.0
0.6722766499800374	0.03225806451612903	1.0
0.6777427671154397	0.03231939163498099	1.0
0.6784324624791551	0.03238095238095238	1.0
0.6803779877709839	0.03244274809160305	1.0
0.6813471502590673	0.032504780114722756	1.0
0.6816546762589928	0.032567049808429116	1.0
0.6817	0.03262955854126679	1.0
0.6823259810942424	0.032692307692307694	1.0
0.6843311372099685	0.03275529865125241	1.0
0.6845	0.032818532818532815	1.0
0.6871717699087866	0.03288201160541586	1.0
0.6875	0.03294573643410853	1.0
0.6879199874980466	0.033073929961089495	1.0
0.6902641037662134	0.03313840155945419	1.0
0.6925049999999999	0.033203125	1.0
0.6940218226525281	0.03333333333333333	1.0
0.694366	0.03339882121807466	1.0
0.6970301894904948	0.03346456692913386	1.0
0.6973987285402783	0.034	1.0
0.6978594023525075	0.03406813627254509	1.0
0.6978901139399896	0.03413654618473896	1.0
0.6979420997558423	0.03420523138832998	1.0
0.6981358066398452	0.034274193548387094	1.0
0.6988	0.03434343434343434	1.0
0.699638324007097	0.03441295546558704	1.0
0.7002381762504253	0.034482758620689655	1.0
0.7015521745812202	0.034552845528455285	1.0
0.7089833346016285	0.034623217922606926	1.0
0.7090909090909091	0.03469387755102041	1.0
0.7125915591210324	0.034764826175869123	1.0
0.7132286555446516	0.03483606557377049	1.0
0.714153	0.03490759753593429	1.0
0.7142857142857143	0.03497942386831276	1.0
0.7169310557871196	0.035789473684210524	1.0
0.72162309121392	0.035864978902953586	1.0
0.7226947941476694	0.035940803382663845	1.0
0.7227050766254108	0.036016949152542374	1.0
0.7244863486993642	0.036093418259023353	1.0
0.7249963391418949	0.036170212765957444	1.0
0.7265018298669998	0.03624733475479744	1.0
0.7271180673698536	0.03632478632478633	1.0
0.733914806056325	0.03640256959314775	1.0
0.7426160337552743	0.03648068669527897	1.0
0.7439680344244659	0.03655913978494624	1.0
0.745497144530678	0.036637931034482756	1.0
0.746031746031746	0.0367170626349892	1.0
0.7460540709485857	0.0367965367965368	1.0
0.7478200209277991	0.0368763557483731	1.0
0.7487046632124352	0.03695652173913044	1.0
0.75	0.037037037037037035	1.0
0.7509643032470721	0.03736263736263736	1.0
0.7552447552447552	0.037444933920704845	1.0
0.755312573453238	0.037527593818984545	1.0
0.7554940832949132	0.03761061946902655	1.0
0.7556586099935505	0.037694013303769404	1.0
0.7559523809523809	0.03777777777777778	1.0
0.7571941893676484	0.0378619153674833	1.0
0.7572254335260116	0.03794642857142857	1.0
0.7577598134338099	0.03803131991051454	1.0
0.7587213769786384	0.03837471783295711	1.0
0.7591185410334347	0.038461538461538464	1.0
0.7591904425539756	0.03854875283446712	1.0
0.7593440004913854	0.03917050691244239	1.0
0.7631215257516661	0.03926096997690531	1.0
0.7668376278369828	0.03935185185185185	1.0
0.7699640568838881	0.03953488372093023	1.0
0.7714898855107354	0.039627039627039624	1.0
0.7720313031643417	0.0397196261682243	1.0
0.7733923103096292	0.03981264637002342	1.0
0.7744233899450262	0.03990610328638498	1.0
0.7750261597488664	0.04	1.0
0.7764196431313535	0.04009433962264151	1.0
0.7774677363097314	0.04018912529550828	1.0
0.7778353184878302	0.04028436018957346	1.0
0.7793002740493289	0.040380047505938245	1.0
0.7795829366419951	0.04047619047619048	1.0
0.7812106507785388	0.04066985645933014	1.0
0.7828888934790242	0.0407673860911271	1.0
0.7837837837837838	0.040865384615384616	1.0
0.785605513448603	0.04096385542168675	1.0
0.7868063592617409	0.04106280193236715	1.0
0.7869629913243241	0.04116222760290557	1.0
0.7902097902097902	0.0412621359223301	1.0
0.791907514450867	0.0413625304136253	1.0
0.7933559490319377	0.041463414634146344	1.0
0.7940522512506949	0.04156479217603912	1.0
0.7957198443579767	0.041666666666666664	1.0
0.7972027972027972	0.04176904176904177	1.0
0.8003337916845983	0.04187192118226601	1.0
0.8028930315408004	0.04197530864197531	1.0
0.8030659278056864	0.04207920792079208	1.0
0.8049351226760579	0.04218362282878412	1.0
0.8049649775699044	0.04228855721393035	1.0
0.8056249208851656	0.0425	1.0
0.8058823529411765	0.042606516290726815	1.0
0.8099431563870737	0.04271356783919598	1.0
0.8101102545990602	0.042821158690176324	1.0
0.8129475794901174	0.04292929292929293	1.0
0.8137004352513677	0.043037974683544304	1.0
0.8140398636742532	0.04314720812182741	1.0
0.815028901734104	0.043256997455470736	1.0
0.816958141720654	0.04336734693877551	1.0
0.8218275565740476	0.043478260869565216	1.0
0.8261004660797514	0.04358974358974359	1.0
0.8305199836335304	0.043701799485861184	1.0
0.8333333333333334	0.04381443298969072	1.0
0.8335	0.04392764857881137	1.0
0.8336	0.044270833333333336	1.0
0.8339091011930142	0.044386422976501305	1.0
0.8353394264669556	0.04450261780104712	1.0
0.83797	0.04461942257217848	1.0
0.838342	0.04473684210526316	1.0
0.838789	0.044854881266490766	1.0
0.8420771564062033	0.04497354497354497	1.0
0.8421052631578947	0.04509283819628647	1.0
0.8437	0.04521276595744681	1.0
0.8490782194485899	0.04533333333333334	1.0
0.8520622830994133	0.045454545454545456	1.0
0.8522509690375006	0.045576407506702415	1.0
0.8542735173981143	0.0456989247311828	1.0
0.8543656521605602	0.04696132596685083	1.0
0.8571428571428572	0.04722222222222222	1.0
0.8582	0.04871060171919771	1.0
0.8585	0.04885057471264368	1.0
0.8593180057282643	0.04941860465116279	1.0
0.8613999999999999	0.04956268221574344	1.0
0.8626469999999999	0.049707602339181284	1.0
0.862993	0.04985337243401759	1.0
0.86341	0.05	1.0
0.866612832183233	0.05014749262536873	1.0
0.8672	0.05029585798816568	1.0
0.8677866158901754	0.050445103857566766	1.0
0.8686	0.050595238095238096	1.0
0.8687	0.05105105105105105	1.0
0.8689536562144897	0.05120481927710843	1.0
0.8707	0.0513595166163142	1.0
0.8708	0.05263157894736842	1.0
0.8721969387133546	0.0529595015576324	1.0
0.8722230440571185	0.05362776025236593	1.0
0.8744000000000001	0.05379746835443038	1.0
0.875	0.05396825396825397	1.0
0.8759	0.05466237942122187	1.0
0.8765000000000001	0.054838709677419356	1.0
0.876570129910015	0.05537459283387622	1.0
0.8775510204081632	0.05555555555555555	1.0
0.8779	0.05573770491803279	1.0
0.8790436005625879	0.05592105263157895	1.0
0.8796	0.056105610561056105	1.0
0.8823529411764706	0.056291390728476824	1.0
0.8871	0.05647840531561462	1.0
0.888427846934071	0.056666666666666664	1.0
0.8887	0.056856187290969896	1.0
0.8898	0.057432432432432436	1.0
0.8905	0.05821917808219178	1.0
0.8918	0.058419243986254296	1.0
0.8918918918918919	0.06028368794326241	1.0
0.8928571428571429	0.060498220640569395	1.0
0.8945	0.06115107913669065	1.0
0.8947757880716294	0.061371841155234655	1.0
0.8949476454769125	0.06159420289855073	1.0
0.895857006848684	0.06181818181818182	1.0
0.8959491416111298	0.06415094339622641	1.0
0.8960573476702509	0.06439393939393939	1.0
0.8965	0.06463878326996197	1.0
0.8965941686540427	0.06513409961685823	1.0
0.8979761063849391	0.06589147286821706	1.0
0.9000426387281476	0.06640625	1.0
0.9003913269177015	0.06692913385826772	1.0
0.9047619047619048	0.06719367588932806	1.0
0.9049851539303015	0.06746031746031746	1.0
0.9056540032554284	0.06772908366533864	1.0
0.9059228004375685	0.068	1.0
0.906230473980184	0.06882591093117409	1.0
0.9064	0.06910569105691057	1.0
0.9077	0.06938775510204082	1.0
0.9104847762336952	0.07024793388429752	1.0
0.9105578607653296	0.07053941908713693	1.0
0.9117873059781774	0.07083333333333333	1.0
0.9133128551414474	0.07172995780590717	1.0
0.9167101747489328	0.07203389830508475	1.0
0.9175627240143368	0.07623318385650224	1.0
0.9181818181818182	0.07727272727272727	1.0
0.9195870052380494	0.0776255707762557	1.0
0.919804383957396	0.0779816513761468	1.0
0.9207693470998254	0.07834101382488479	1.0
0.9230769230769232	0.07906976744186046	1.0
0.9239986425221244	0.0794392523364486	1.0
0.9245283018867924	0.07981220657276995	1.0
0.9261653623681524	0.08018867924528301	1.0
0.926605504587156	0.08056872037914692	1.0
0.9271014998256016	0.08095238095238096	1.0
0.9282934963868816	0.08133971291866028	1.0
0.9325627064179238	0.08173076923076923	1.0
0.9342749255682232	0.0821256038647343	1.0
0.9347192370278196	0.08374384236453201	1.0
0.935897435897436	0.08415841584158416	1.0
0.9373267287705792	0.0845771144278607	1.0
0.9375	0.085	1.0
0.9392	0.08585858585858586	1.0
0.941	0.08629441624365482	1.0
0.9420120076145848	0.08717948717948718	1.0
0.9424	0.08762886597938144	1.0
0.9424663482414244	0.08900523560209424	1.0
0.9431818181818182	0.08947368421052632	1.0
0.94385845525689	0.08994708994708994	1.0
0.9448901290547612	0.0918918918918919	1.0
0.9455877223578654	0.09239130434782608	1.0
0.946147235749069	0.09392265193370165	1.0
0.9466370205669816	0.09444444444444444	1.0
0.9485825458588104	0.09497206703910614	1.0
0.9511	0.09659090909090909	1.0
0.9518	0.09714285714285714	1.0
0.9519	0.09883720930232558	1.0
0.9523809523809524	0.09941520467836257	1.0
0.9527	0.1	1.0
0.9533490986149074	0.10179640718562874	1.0
0.9533798102023894	0.10967741935483871	1.0
0.9539	0.11038961038961038	1.0
0.9541	0.1111111111111111	1.0
0.9551	0.11333333333333333	1.0
0.9553146402137528	0.11409395973154363	1.0
0.9569000774458531	0.11486486486486487	1.0
0.9578175700036052	0.11564625850340136	1.0
0.9584228891654122	0.11643835616438356	1.0
0.9587850495992136	0.11724137931034483	1.0
0.9594594594594594	0.11805555555555555	1.0
0.9595375722543352	0.11888111888111888	1.0
0.9601632454163368	0.12056737588652482	1.0
0.9605734767025088	0.12142857142857143	1.0
0.961041318713238	0.1223021582733813	1.0
0.9610562206559984	0.12318840579710146	1.0
0.961615582927528	0.125	1.0
0.9621	0.1259259259259259	1.0
0.9625399367975694	0.12686567164179105	1.0
0.9629	0.12781954887218044	1.0
0.9629212092882578	0.13076923076923078	1.0
0.9636636099921636	0.1349206349206349	1.0
0.9639071899169293	0.136	1.0
0.9643012220085604	0.13934426229508196	1.0
0.9655172413793104	0.14049586776859505	1.0
0.9657	0.14166666666666666	1.0
0.966079	0.1440677966101695	1.0
0.9673756135116928	0.14655172413793102	1.0
0.9688128159834318	0.14782608695652175	1.0
0.9691706469821972	0.14912280701754385	1.0
0.9700322729368372	0.1504424778761062	1.0
0.9707369269896408	0.15178571428571427	1.0
0.9709256092114292	0.15315315315315314	1.0
0.972027972027972	0.15454545454545454	1.0
0.9721831536177528	0.1559633027522936	1.0
0.9724770642201834	0.1574074074074074	1.0
0.9733116304781794	0.1588785046728972	1.0
0.9734549901232246	0.16037735849056603	1.0
0.9734855499515244	0.1619047619047619	1.0
0.9740297235244786	0.16346153846153846	1.0
0.9760701015497872	0.1650485436893204	1.0
0.976525821596244	0.16666666666666666	1.0
0.9766187050359711	0.16831683168316833	1.0
0.9779067049782092	0.17	1.0
0.9787234042553192	0.1717171717171717	1.0
0.9790209790209792	0.17346938775510204	1.0
0.9794	0.17525773195876287	1.0
0.9799	0.17708333333333334	1.0
0.980266814897165	0.17894736842105263	1.0
0.9807	0.18085106382978725	1.0
0.9811	0.1827956989247312	1.0
0.9812861517522968	0.18478260869565216	1.0
0.9818	0.18681318681318682	1.0
0.9818181818181818	0.18888888888888888	1.0
0.9819	0.19101123595505617	1.0
0.9821	0.19318181818181818	1.0
0.9826589595375722	0.19540229885057472	1.0
0.9839	0.19767441860465115	1.0
0.9839587510741908	0.2	1.0
0.9845	0.20238095238095238	1.0
0.9848	0.20481927710843373	1.0
0.9850851469295764	0.2073170731707317	1.0
0.9855	0.20987654320987653	1.0
0.9859154929577464	0.21518987341772153	1.0
0.986	0.21794871794871795	1.0
0.9862	0.2236842105263158	1.0
0.9865	0.22666666666666666	1.0
0.9866	0.22972972972972974	1.0
0.9867	0.2328767123287671	1.0
0.987	0.24285714285714285	1.0
0.9871223890902814	0.2537313432835821	1.0
0.9872	0.25757575757575757	1.0
0.9873468259574336	0.27419354838709675	1.0
0.9877	0.2786885245901639	1.0
0.988280946837408	0.29310344827586204	1.0
0.9884393063583816	0.2982456140350877	1.0
0.989163860008786	0.32075471698113206	1.0
0.989247311827957	0.3269230769230769	1.0
0.9898037529559904	0.3333333333333333	1.0
0.9906455851512804	0.34	1.0
0.992948317414978	0.3469387755102041	1.0
0.9933394777265744	0.3541666666666667	1.0
0.9943438421844952	0.3617021276595745	1.0
0.9953051643192488	0.3695652173913043	1.0
0.9953485332084228	0.35555555555555557	0.9411764705882353
0.996	0.37209302325581395	0.9411764705882353
0.9961927075706546	0.38095238095238093	0.9411764705882353
0.9967	0.3902439024390244	0.9411764705882353
0.9968	0.41025641025641024	0.9411764705882353
0.9969530508666394	0.42105263157894735	0.9411764705882353
0.997	0.40540540540540543	0.8823529411764706
0.9971719210922476	0.42857142857142855	0.8823529411764706
0.997188243177548	0.3939393939393939	0.7647058823529411
0.9973328567304124	0.375	0.7058823529411765
0.9974219421369236	0.3870967741935484	0.7058823529411765
0.9974986103390772	0.4	0.7058823529411765
0.9977	0.41379310344827586	0.7058823529411765
0.9978	0.5	0.7058823529411765
0.9982987410683906	0.6	0.7058823529411765
0.9984379184147104	0.5789473684210527	0.6470588235294118
0.9986	0.6111111111111112	0.6470588235294118
0.9986544829119328	0.6470588235294118	0.6470588235294118
0.9989	0.625	0.5882352941176471
0.9989118038809426	0.6666666666666666	0.5882352941176471
0.9989536100453436	0.6428571428571429	0.5294117647058824
0.999	0.6153846153846154	0.47058823529411764
0.9991	0.6666666666666666	0.47058823529411764
0.9991298218745376	0.7272727272727273	0.47058823529411764
0.999207779831682	0.7	0.4117647058823529
0.9993473664059032	0.6666666666666666	0.35294117647058826
0.9993852773935762	0.625	0.29411764705882354
0.9994	0.7142857142857143	0.29411764705882354
0.999607871614262	0.8333333333333334	0.29411764705882354
0.9997637479172514	1.0	0.23529411764705882
0.9997824554686344	1.0	0.17647058823529413
0.9998737040311376	1.0	0.11764705882352941
0.9999725036776332	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_g3_prime.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
7.261689504711732e-06	0.01500441306266549	1.0
1.0448556531872376e-05	0.015030946065428824	1.0
1.0720066893177282e-05	0.01504424778761062	1.0
1.3748350197961834e-05	0.015057573073516387	1.0
0.000117824061486	0.015070921985815602	1.0
0.0001357232693021	0.015111111111111112	1.0
0.0004619791185438	0.015124555160142349	1.0
0.0005548363232846	0.015138023152270703	1.0
0.0006142694800208	0.015151515151515152	1.0
0.0007610350076103	0.015178571428571428	1.0
0.0007733952049496	0.01519213583556747	1.0
0.0007986729741352	0.01521933751119069	1.0
0.0007987220447284	0.015232974910394265	1.0
0.0009066183136899	0.015246636771300448	1.0
0.0009522054306425	0.0153015301530153	1.0
0.0009522346797726	0.015315315315315315	1.0
0.0011368873866953	0.015329125338142471	1.0
0.0011675781970134	0.015356820234869015	1.0
0.0013006503251625	0.015370705244122965	1.0
0.001416823235901	0.015426497277676952	1.0
0.0016008004002	0.015440508628519528	1.0
0.0016298164150189	0.015454545454545455	1.0
0.0017915471547879	0.015468607825295723	1.0
0.002000400080016	0.015496809480401094	1.0
0.0022008803521408	0.01551094890510949	1.0
0.0023009203681472	0.015567765567765568	1.0
0.0024123027439943	0.015625	1.0
0.0026005201040207	0.015682656826568265	1.0
0.0026010404161664	0.01569713758079409	1.0
0.0026450827910913	0.015711645101663587	1.0
0.0028655063570156	0.01572617946345976	1.0
0.0031012404961985	0.01574074074074074	1.0
0.0031162042621633	0.015755329008341055	1.0
0.0032923204274372	0.015799256505576207	1.0
0.0033172496984318	0.015843429636533086	1.0
0.0033954869128233	0.01585820895522388	1.0
0.0037022321751065	0.015902712815715623	1.0
0.0037189667303246	0.01594746716697936	1.0
0.0038007601520304	0.01596244131455399	1.0
0.0044022011005502	0.015977443609022556	1.0
0.0046023011505752	0.016037735849056604	1.0
0.0046240450341776	0.016052880075542966	1.0
0.0048633341541491	0.01606805293005671	1.0
0.0050140097330777	0.01608325449385052	1.0
0.0052137643378519	0.016098484848484848	1.0
0.0052900105800212	0.016144349477682812	1.0
0.0053490106980214	0.016175071360608945	1.0
0.005501100220044	0.01619047619047619	1.0
0.005561348627042	0.016205910390848427	1.0
0.0055722246035148	0.016221374045801526	1.0
0.0065118298241806	0.016283524904214558	1.0
0.0067288908183199	0.01633045148895293	1.0
0.0077030812324929	0.016346153846153847	1.0
0.007703851925963	0.016377649325626204	1.0
0.0080617318049993	0.016409266409266408	1.0
0.0084821428571428	0.01642512077294686	1.0
0.0086127345432174	0.016488845780795344	1.0
0.0091517857142857	0.01650485436893204	1.0
0.0092250922509224	0.016553067185978577	1.0
0.009375	0.016569200779727095	1.0
0.0095311299000768	0.016585365853658537	1.0
0.0096976611523103	0.0166015625	1.0
0.0097577388963661	0.016617790811339198	1.0
0.0100942126514131	0.016666666666666666	1.0
0.0109426293575113	0.016683022571148183	1.0
0.011047481625107	0.01669941060903733	1.0
0.0112587959343236	0.01673228346456693	1.0
0.0113758647194466	0.016748768472906402	1.0
0.0115679224636547	0.016765285996055226	1.0
0.0117749735313474	0.01678183613030602	1.0
0.0120724346076458	0.016798418972332016	1.0
0.0122637716123843	0.016815034619188922	1.0
0.0123534010946051	0.016865079365079364	1.0
0.0124648170486529	0.016881827209533268	1.0
0.0135411746181703	0.016898608349900597	1.0
0.0137702281636344	0.01691542288557214	1.0
0.0137716123843988	0.016983016983016984	1.0
0.0142824659636756	0.017	1.0
0.0149764655541292	0.01701701701701702	1.0
0.0155794552216302	0.017034068136272545	1.0
0.0156412930135557	0.017051153460381142	1.0
0.016498502567028	0.01706827309236948	1.0
0.0169642857142857	0.01710261569416499	1.0
0.0172663594670849	0.017119838872104734	1.0
0.017634351717145	0.017137096774193547	1.0
0.0180025717959708	0.017154389505549948	1.0
0.0185185185185184	0.01717171717171717	1.0
0.0187457396046353	0.017189079878665317	1.0
0.0190605854322668	0.01720647773279352	1.0
0.0191964285714285	0.017223910840932118	1.0
0.0192033010633232	0.017241379310344827	1.0
0.0195354894725418	0.017258883248730966	1.0
0.0198009850236204	0.017276422764227643	1.0
0.0200222469410455	0.017293997965412006	1.0
0.0202890358099638	0.017311608961303463	1.0
0.020303548095286	0.017364657814096015	1.0
0.0203055890631282	0.017382413087934562	1.0
0.0204061117812626	0.017400204708290685	1.0
0.0205248990578734	0.017418032786885244	1.0
0.0211099761661559	0.017435897435897435	1.0
0.0215257579223722	0.017453798767967144	1.0
0.0221590443180886	0.017471736896197326	1.0
0.0229770459540918	0.01748971193415638	1.0
0.0244328097731238	0.017543859649122806	1.0
0.0244498777506112	0.01756198347107438	1.0
0.0247732030704814	0.017580144777662874	1.0
0.025175644028103	0.017598343685300208	1.0
0.0251957780047668	0.017653167185877467	1.0
0.0255613126079446	0.017671517671517672	1.0
0.0256410256410256	0.01768990634755463	1.0
0.0257611241217798	0.017708333333333333	1.0
0.0258289703315881	0.017726798748696558	1.0
0.0259740259740259	0.017745302713987474	1.0
0.0261286332714903	0.017763845350052248	1.0
0.0272140946987572	0.01778242677824268	1.0
0.0272662889518413	0.01780104712041885	1.0
0.0275272230304632	0.01781970649895178	1.0
0.0287504607445632	0.017857142857142856	1.0
0.0290116299094176	0.017875920084121977	1.0
0.0300286427053497	0.017894736842105262	1.0
0.0304370527350348	0.01791359325605901	1.0
0.03062824810111	0.017932489451476793	1.0
0.0320588953572107	0.01795142555438226	1.0
0.0326736945934282	0.017970401691331923	1.0
0.0334550404009851	0.01798941798941799	1.0
0.0352359302039813	0.018008474576271187	1.0
0.0354740624712061	0.018027571580063628	1.0
0.0360169491525423	0.018046709129511677	1.0
0.0362817246394243	0.018065887353878853	1.0
0.0377343434343434	0.018085106382978722	1.0
0.0387228260869565	0.01810436634717785	1.0
0.0391752577319587	0.01818181818181818	1.0
0.0393770023680177	0.018201284796573874	1.0
0.0396976586984575	0.018240343347639486	1.0
0.0397615525193629	0.018259935553168637	1.0
0.0398200440317794	0.01829924650161464	1.0
0.0399773745812122	0.018338727076591153	1.0
0.0412844036697247	0.018378378378378378	1.0
0.0415591860131843	0.0183982683982684	1.0
0.0416666666666666	0.01843817787418655	1.0
0.0418338108882521	0.018458197611292075	1.0
0.0423000660938532	0.01847826086956522	1.0
0.0427144333448157	0.018498367791077257	1.0
0.043301365882011	0.018518518518518517	1.0
0.0433095419582842	0.018538713195201745	1.0
0.043438077634011	0.018619934282584884	1.0
0.043517679057117	0.018660812294182216	1.0
0.0441400304414003	0.01868131868131868	1.0
0.0448569218870843	0.0187018701870187	1.0
0.0452616690240452	0.018763796909492272	1.0
0.0458003511257584	0.01878453038674033	1.0
0.0458008232475272	0.018805309734513276	1.0
0.0460144371064352	0.018826135105204873	1.0
0.0480853333333333	0.018847006651884702	1.0
0.0491626978030419	0.018867924528301886	1.0
0.0496453900709219	0.018909899888765295	1.0
0.0500834724540901	0.01893095768374165	1.0
0.050333704115684	0.0189520624303233	1.0
0.0505578800557879	0.01899441340782123	1.0
0.0505977203224909	0.01901565995525727	1.0
0.0509859154929577	0.019036954087346025	1.0
0.0530466418316886	0.01905829596412556	1.0
0.0549796524417069	0.019101123595505618	1.0
0.0550264788225637	0.019122609673790775	1.0
0.055438596491228	0.019165727170236752	1.0
0.0559210526315789	0.019187358916478554	1.0
0.0563380281690141	0.01925254813137033	1.0
0.0567260940032414	0.01927437641723356	1.0
0.057494866529774	0.019296254256526674	1.0
0.0576131687242797	0.019318181818181818	1.0
0.0594753629564451	0.019340159271899887	1.0
0.0595446584938703	0.0193621867881549	1.0
0.0609472743521001	0.019384264538198404	1.0
0.0612977052019545	0.019406392694063926	1.0
0.0619286681921155	0.019450800915331808	1.0
0.0632911392405063	0.0194954128440367	1.0
0.0638069705093833	0.01951779563719862	1.0
0.0640883977900552	0.01954022988505747	1.0
0.0654430466762906	0.019562715765247412	1.0
0.0666666666666666	0.019585253456221197	1.0
0.0668316491372791	0.019675925925925927	1.0
0.0674740484429066	0.019698725376593278	1.0
0.0674846625766871	0.019744483159117306	1.0
0.0700581395348837	0.019767441860465116	1.0
0.0709219858156028	0.01979045401629802	1.0
0.0714285714285714	0.019813519813519812	1.0
0.0721736678883563	0.019836639439906652	1.0
0.0742965071241437	0.01985981308411215	1.0
0.0744817863793794	0.01990632318501171	1.0
0.0752543139831356	0.01992966002344666	1.0
0.0787959617263465	0.01995305164319249	1.0
0.0803107595825338	0.0199764982373678	1.0
0.0815109343936382	0.020047169811320754	1.0
0.0833333333333333	0.020070838252656435	1.0
0.0848946135831382	0.020166073546856466	1.0
0.0851237871470217	0.020190023752969122	1.0
0.0855122359728296	0.020214030915576695	1.0
0.0880385878156539	0.02023809523809524	1.0
0.0893117459135882	0.02026221692491061	1.0
0.0899280575539568	0.02028639618138425	1.0
0.0901639344262295	0.02033492822966507	1.0
0.0935397039030955	0.02035928143712575	1.0
0.0941176470588235	0.020432692307692308	1.0
0.0942126514131898	0.02045728038507822	1.0
0.0959820255426499	0.020481927710843374	1.0
0.0966152471552834	0.020556227327690448	1.0
0.0968430034129692	0.020581113801452784	1.0
0.0978260869565217	0.020606060606060607	1.0
0.0978397125188033	0.02063106796116505	1.0
0.0978415311964562	0.020656136087484813	1.0
0.0979668439161713	0.02068126520681265	1.0
0.0984329490913565	0.020706455542021926	1.0
0.0987292277614858	0.020731707317073172	1.0
0.0988372093023255	0.020757020757020756	1.0
0.0993377483443708	0.02078239608801956	1.0
0.0999999999999999	0.0208078335373317	1.0
0.1009421265141319	0.020833333333333332	1.0
0.1013392857142857	0.020858895705521473	1.0
0.1021897810218978	0.02096177558569667	1.0
0.1031286210892236	0.02103960396039604	1.0
0.1032325338894681	0.021065675340768277	1.0
0.1035048622366288	0.02109181141439206	1.0
0.1037735849056603	0.02111801242236025	1.0
0.1038961038961039	0.021170610211706103	1.0
0.1044642857142856	0.02119700748129676	1.0
0.1052475850665738	0.02122347066167291	1.0
0.1080987139381299	0.02125	1.0
0.1095238095238095	0.02127659574468085	1.0
0.1125586186914483	0.021303258145363407	1.0
0.1125827814569536	0.02132998745294856	1.0
0.1126760563380281	0.02135678391959799	1.0
0.1157231446289257	0.021437578814627996	1.0
0.1161464585834334	0.021464646464646464	1.0
0.1162216737715952	0.021491782553729456	1.0
0.1169590643274853	0.021518987341772152	1.0
0.1173184357541899	0.021546261089987327	1.0
0.1177394034536891	0.021573604060913704	1.0
0.1178571428571428	0.021601016518424398	1.0
0.1183035714285714	0.021683673469387755	1.0
0.1183236647329466	0.021711366538952746	1.0
0.1183591795897949	0.021739130434782608	1.0
0.1186237247449489	0.02176696542893726	1.0
0.1186440677966101	0.021822849807445442	1.0
0.1190595297648824	0.02190721649484536	1.0
0.12	0.02193548387096774	1.0
0.1204481792717087	0.021963824289405683	1.0
0.1219512195121951	0.02199223803363519	1.0
0.1221603086155165	0.022020725388601035	1.0
0.1228070175438597	0.022135416666666668	1.0
0.1232142857142857	0.02216427640156454	1.0
0.1232227488151659	0.022193211488250653	1.0
0.1245123965267435	0.022222222222222223	1.0
0.1265453814453714	0.02225130890052356	1.0
0.1267591475673501	0.022280471821756225	1.0
0.1277325332190313	0.02230971128608924	1.0
0.1287469244133235	0.022339027595269383	1.0
0.129996524157108	0.02236842105263158	1.0
0.1312269466174861	0.022397891963109356	1.0
0.1319720348640242	0.022457067371202115	1.0
0.1333333333333333	0.022486772486772486	1.0
0.1334821428571428	0.022546419098143235	1.0
0.1335800807537012	0.02257636122177955	1.0
0.1370890863802699	0.022606382978723406	1.0
0.1388015535417052	0.022636484687083888	1.0
0.1391448580906745	0.02266666666666667	1.0
0.1392111368909513	0.022696929238985315	1.0
0.140424052832812	0.022788203753351208	1.0
0.1407914764079147	0.022818791946308724	1.0
0.1428571428571429	0.0228494623655914	1.0
0.1435185185185185	0.022941970310391364	1.0
0.145693135935397	0.023035230352303523	1.0
0.1459821428571428	0.023066485753052916	1.0
0.1466805700382343	0.02309782608695652	1.0
0.1467332320382027	0.02312925170068027	1.0
0.1469500924214417	0.023255813953488372	1.0
0.1504037685060565	0.023351648351648352	1.0
0.1514052583862194	0.023383768913342505	1.0
0.1521597568916866	0.023415977961432508	1.0
0.1534634808170648	0.023448275862068966	1.0
0.1537901228572815	0.023480662983425413	1.0
0.1557273492961135	0.02351313969571231	1.0
0.1557896046920456	0.023545706371191136	1.0
0.1559633027522935	0.023578363384188627	1.0
0.156022288898414	0.02361111111111111	1.0
0.1566964285714286	0.02364394993045897	1.0
0.1578947368421053	0.023676880222841225	1.0
0.1581214826314768	0.023709902370990237	1.0
0.1584821428571429	0.023743016759776536	1.0
0.1591726618705036	0.023776223776223775	1.0
0.1606007555514604	0.023809523809523808	1.0
0.1606853821118401	0.023842917251051893	1.0
0.1608421966572607	0.02390998593530239	1.0
0.1621621621621621	0.023943661971830985	1.0
0.164	0.023977433004231313	1.0
0.1654017857142857	0.02401129943502825	1.0
0.1660753742258737	0.024045261669024046	1.0
0.1666666666666666	0.024113475177304965	1.0
0.1673527062726546	0.024147727272727272	1.0
0.1675101325446379	0.02418207681365576	1.0
0.1694196428571428	0.024216524216524215	1.0
0.1697892271662763	0.024251069900142655	1.0
0.171417138635804	0.024285714285714285	1.0
0.1714530647235319	0.024320457796852647	1.0
0.1715494641953732	0.024355300859598854	1.0
0.1801660309625308	0.024390243902439025	1.0
0.181132075471698	0.02442528735632184	1.0
0.1812878617904419	0.02446043165467626	1.0
0.1815033928044596	0.024531024531024532	1.0
0.1818181818181817	0.024566473988439308	1.0
0.1820652173913043	0.024709302325581394	1.0
0.1827983412686223	0.024745269286754003	1.0
0.1847406772396056	0.02478134110787172	1.0
0.1916648578250488	0.024817518248175182	1.0
0.1939914163090128	0.024853801169590642	1.0
0.1948051948051947	0.024890190336749635	1.0
0.1948747959466535	0.024926686217008796	1.0
0.1969347952946958	0.024963289280469897	1.0
0.1999999999999999	0.025	1.0
0.2057738224441068	0.025036818851251842	1.0
0.2060844863923761	0.025073746312684365	1.0
0.2067510548523207	0.025110782865583457	1.0
0.2077922077922077	0.02514792899408284	1.0
0.2110091743119265	0.025185185185185185	1.0
0.2156862745098039	0.025222551928783383	1.0
0.219921875	0.02526002971768202	1.0
0.2232902033271718	0.025297619047619048	1.0
0.2272727272727273	0.02533532041728763	1.0
0.2273900221184566	0.025487256371814093	1.0
0.2293577981651375	0.025525525525525526	1.0
0.2325033647375505	0.025718608169440244	1.0
0.2334306345060685	0.025757575757575757	1.0
0.2385321100917431	0.025835866261398176	1.0
0.2412234966979493	0.0258751902587519	1.0
0.2477064220183485	0.025914634146341462	1.0
0.25	0.025954198473282442	1.0
0.2517931294828237	0.02599388379204893	1.0
0.2539824994390846	0.026033690658499236	1.0
0.2598214285714285	0.02607361963190184	1.0
0.2634058783935382	0.026113671274961597	1.0
0.2661121212121212	0.026153846153846153	1.0
0.2685756123231098	0.026194144838212634	1.0
0.2709612388893979	0.02627511591962906	1.0
0.2722846156359952	0.02631578947368421	1.0
0.2722953216374268	0.02635658914728682	1.0
0.2727272727272727	0.026397515527950312	1.0
0.2765740504715779	0.0265625	1.0
0.2857142857142857	0.026604068857589983	1.0
0.2876702135575564	0.02664576802507837	1.0
0.2887150837988826	0.026687598116169546	1.0
0.2906129447063866	0.026729559748427674	1.0
0.2908331142756138	0.026771653543307086	1.0
0.2909166711983613	0.026813880126182965	1.0
0.2921036201920032	0.026856240126382307	1.0
0.2931806689301451	0.02689873417721519	1.0
0.2949720670391061	0.02694136291600634	1.0
0.3021071021106674	0.026984126984126985	1.0
0.3040528477057668	0.02702702702702703	1.0
0.3043159534500137	0.027070063694267517	1.0
0.3049391553328561	0.027156549520766772	1.0
0.3099149142529648	0.0272	1.0
0.3106161492196951	0.027243589743589744	1.0
0.3107541291748612	0.027331189710610933	1.0
0.3107721224884047	0.027375201288244767	1.0
0.3116883116883117	0.027419354838709678	1.0
0.3133841352194885	0.027463651050080775	1.0
0.318045015336319	0.02750809061488673	1.0
0.3183242791475136	0.027552674230145867	1.0
0.3185971629971281	0.027597402597402596	1.0
0.3186386696485289	0.027642276422764227	1.0
0.3189060343746079	0.02768729641693811	1.0
0.3191489361702128	0.02773246329526917	1.0
0.3210526315789473	0.027777777777777776	1.0
0.3223566996375253	0.027823240589198037	1.0
0.3224607635369636	0.027914614121510674	1.0
0.324096829687884	0.02800658978583196	1.0
0.3242091092663226	0.02809917355371901	1.0
0.3243334561985501	0.028145695364238412	1.0
0.3254488897101851	0.02823920265780731	1.0
0.3259632830037824	0.028333333333333332	1.0
0.3284014549041366	0.028428093645484948	1.0
0.3291660267240055	0.028523489932885907	1.0
0.3294522554188634	0.02861952861952862	1.0
0.3314750361905935	0.02866779089376054	1.0
0.3329057087876844	0.028764805414551606	1.0
0.3374094411886853	0.0288135593220339	1.0
0.3386067963277205	0.028862478777589132	1.0
0.3392303203415339	0.02891156462585034	1.0
0.3420339817778872	0.02901023890784983	1.0
0.3555803571428572	0.02910958904109589	1.0
0.3570156412562379	0.029159519725557463	1.0
0.3571428571428571	0.029209621993127148	1.0
0.358148893360161	0.029259896729776247	1.0
0.3643526257138877	0.029310344827586206	1.0
0.3661248930710008	0.02936096718480138	1.0
0.3703007518796992	0.029411764705882353	1.0
0.3704956352654006	0.029462738301559793	1.0
0.3752984588669416	0.029513888888888888	1.0
0.3758469420786497	0.029565217391304348	1.0
0.3817366189393474	0.029616724738675958	1.0
0.3886000655706992	0.02972027972027972	1.0
0.3891487371375117	0.02982456140350877	1.0
0.3921010085456925	0.029876977152899824	1.0
0.3938773995908373	0.02992957746478873	1.0
0.3965119609291389	0.029982363315696647	1.0
0.4	0.030035335689045935	1.0
0.4004616077460031	0.030141843971631204	1.0
0.4011967747152462	0.030249110320284697	1.0
0.4021543985637342	0.030303030303030304	1.0
0.4046725944810724	0.030357142857142857	1.0
0.4058550385928227	0.03041144901610018	1.0
0.4064870520533612	0.03046594982078853	1.0
0.4067031211599902	0.03052064631956912	1.0
0.4067796610169492	0.030575539568345324	1.0
0.4084345486315834	0.03063063063063063	1.0
0.4094176188720972	0.030685920577617327	1.0
0.4102012597941312	0.03074141048824593	1.0
0.4104724092295299	0.030852994555353903	1.0
0.4104855800239565	0.03090909090909091	1.0
0.4128440366972477	0.030965391621129327	1.0
0.4138861919533969	0.03102189781021898	1.0
0.4139795517105781	0.031078610603290677	1.0
0.4166435677107395	0.031135531135531136	1.0
0.4207644315222	0.031192660550458717	1.0
0.4238641267492756	0.03130755064456722	1.0
0.4270530773849125	0.03136531365313653	1.0
0.4278235429979213	0.031423290203327174	1.0
0.4285714285714286	0.03148148148148148	1.0
0.4383852440649581	0.031598513011152414	1.0
0.4393781109813802	0.03165735567970205	1.0
0.443619675362676	0.03171641791044776	1.0
0.4456327985739751	0.03177570093457944	1.0
0.4507862137507542	0.031835205992509365	1.0
0.450945860838329	0.03189493433395872	1.0
0.4545454545454546	0.03195488721804511	1.0
0.4615763092346013	0.03207547169811321	1.0
0.4626991204247902	0.03213610586011342	1.0
0.4639039075940034	0.032196969696969696	1.0
0.4664449166897656	0.03225806451612903	1.0
0.4664940509216447	0.03231939163498099	1.0
0.4666810172514529	0.03238095238095238	1.0
0.4670763558150254	0.03244274809160305	1.0
0.4670927302894365	0.032567049808429116	1.0
0.4671909560088474	0.03262955854126679	1.0
0.4672236898691405	0.032692307692307694	1.0
0.4672400552910459	0.03275529865125241	1.0
0.4672564197075808	0.032818532818532815	1.0
0.4673055069258883	0.03288201160541586	1.0
0.4682652056143807	0.03300970873786408	1.0
0.4695247774800579	0.033073929961089495	1.0
0.4738976801351974	0.03313840155945419	1.0
0.4743850564083595	0.033268101761252444	1.0
0.475488389237007	0.03333333333333333	1.0
0.4796503377419537	0.03339882121807466	1.0
0.4998999799959992	0.03346456692913386	1.0
0.5	0.03359683794466403	1.0
0.5011850023700047	0.034482758620689655	1.0
0.5012460024920049	0.034552845528455285	1.0
0.5021700043400087	0.034623217922606926	1.0
0.5023950622716191	0.034764826175869123	1.0
0.5024480685459193	0.03483606557377049	1.0
0.5028050785421991	0.03490759753593429	1.0
0.5031261625604531	0.03497942386831276	1.0
0.5034891814374347	0.03505154639175258	1.0
0.5036521899138755	0.03512396694214876	1.0
0.5048941147500616	0.035196687370600416	1.0
0.5052526263131566	0.035269709543568464	1.0
0.5055361072214443	0.035343035343035345	1.0
0.5056601320264054	0.035416666666666666	1.0
0.5057210618498851	0.03549060542797495	1.0
0.5074946466809422	0.03556485355648536	1.0
0.5099525781257832	0.03571428571428571	1.0
0.5101089800788026	0.035789473684210524	1.0
0.5106541308261652	0.035864978902953586	1.0
0.51087595119457	0.035940803382663845	1.0
0.5113556778389194	0.036016949152542374	1.0
0.5127360088705455	0.036093418259023353	1.0
0.5133053221288515	0.036170212765957444	1.0
0.5137882641961256	0.03624733475479744	1.0
0.513878288772835	0.03632478632478633	1.0
0.5139186295503212	0.03640256959314775	1.0
0.5147058823529411	0.03648068669527897	1.0
0.5185048680856292	0.03655913978494624	1.0
0.5192957659927487	0.036637931034482756	1.0
0.5193493039886283	0.0367170626349892	1.0
0.5199047745007275	0.0367965367965368	1.0
0.5241254338278203	0.0368763557483731	1.0
0.5285879883454996	0.03695652173913044	1.0
0.5304583835946923	0.037037037037037035	1.0
0.5313096793647603	0.03711790393013101	1.0
0.5321137802794251	0.037199124726477024	1.0
0.53437876960193	0.03728070175438596	1.0
0.535220202020202	0.03736263736263736	1.0
0.5352939393939393	0.037444933920704845	1.0
0.5355222222222222	0.037527593818984545	1.0
0.5355343434343434	0.03761061946902655	1.0
0.5358514254967022	0.037694013303769404	1.0
0.5362763841218336	0.03777777777777778	1.0
0.5364129415697176	0.0378619153674833	1.0
0.5392013596663009	0.03794642857142857	1.0
0.5392187440880183	0.03803131991051454	1.0
0.5397494802569214	0.03811659192825112	1.0
0.5454545454545454	0.038202247191011236	1.0
0.5477405986862408	0.038288288288288286	1.0
0.552666168023412	0.03837471783295711	1.0
0.5526726648221976	0.03854875283446712	1.0
0.5545902505560403	0.038901601830663615	1.0
0.5554224638348844	0.0389908256880734	1.0
0.5555555555555556	0.03908045977011494	1.0
0.5570919269360262	0.03917050691244239	1.0
0.557687852102019	0.03926096997690531	1.0
0.5579748563413326	0.03935185185185185	1.0
0.5585998350591038	0.03944315545243619	1.0
0.560071440531339	0.03953488372093023	1.0
0.5610690132811864	0.039627039627039624	1.0
0.573294595048863	0.0397196261682243	1.0
0.5743502699092882	0.03990610328638498	1.0
0.5759593577066134	0.04	1.0
0.5776313126933195	0.04009433962264151	1.0
0.5867530661722761	0.04018912529550828	1.0
0.588063320022818	0.04028436018957346	1.0
0.5896231460353679	0.040380047505938245	1.0
0.5896334094266147	0.04047619047619048	1.0
0.5935233636280179	0.0405727923627685	1.0
0.5965319685279964	0.04066985645933014	1.0
0.5968149617455369	0.0407673860911271	1.0
0.598250336473755	0.040865384615384616	1.0
0.6019831860314723	0.04096385542168675	1.0
0.6044685410869078	0.04106280193236715	1.0
0.605516356638871	0.04116222760290557	1.0
0.6089676746611052	0.0412621359223301	1.0
0.6089984422248694	0.0413625304136253	1.0
0.6103896103896104	0.041463414634146344	1.0
0.610699865410498	0.04156479217603912	1.0
0.6130551816958277	0.041666666666666664	1.0
0.6133928571428571	0.04176904176904177	1.0
0.6145290232881474	0.04187192118226601	1.0
0.6146788990825688	0.04197530864197531	1.0
0.6169621133124783	0.04207920792079208	1.0
0.6223746249464209	0.04218362282878412	1.0
0.6225683329229255	0.04228855721393035	1.0
0.6233766233766234	0.04239401496259352	1.0
0.6238532110091743	0.0425	1.0
0.6272235112142305	0.042606516290726815	1.0
0.6275858049038385	0.04292929292929293	1.0
0.6278538812785388	0.043037974683544304	1.0
0.6278772496208662	0.04314720812182741	1.0
0.627906976744186	0.043256997455470736	1.0
0.6295850134013439	0.04336734693877551	1.0
0.6321424242424243	0.043478260869565216	1.0
0.6321428571428571	0.043701799485861184	1.0
0.6323660714285715	0.04381443298969072	1.0
0.632430303030303	0.04392764857881137	1.0
0.6327531012404962	0.04415584415584416	1.0
0.6328265653130627	0.044270833333333336	1.0
0.6335946924004825	0.04450261780104712	1.0
0.6341171717171716	0.04461942257217848	1.0
0.635748149629926	0.044854881266490766	1.0
0.6358202716405432	0.04497354497354497	1.0
0.6361052722105445	0.04533333333333334	1.0
0.6363636363636364	0.0456989247311828	1.0
0.6367474118001809	0.04594594594594595	1.0
0.6372767857142857	0.04607046070460705	1.0
0.637775275550551	0.04619565217391304	1.0
0.6383763837638377	0.04657534246575343	1.0
0.6440281030444965	0.046703296703296704	1.0
0.6443221610805403	0.046831955922865015	1.0
0.6444288857771554	0.04696132596685083	1.0
0.6444868831038295	0.04722222222222222	1.0
0.6488095238095238	0.04735376044568245	1.0
0.6506643806258037	0.04748603351955307	1.0
0.6526365778295926	0.047619047619047616	1.0
0.6537997587454765	0.047752808988764044	1.0
0.6546559583242891	0.04788732394366197	1.0
0.6562366052293185	0.0480225988700565	1.0
0.656391659111514	0.04815864022662889	1.0
0.6571164510166358	0.048295454545454544	1.0
0.6592142392012155	0.04871060171919771	1.0
0.6606868587577563	0.04885057471264368	1.0
0.663844124358243	0.04899135446685879	1.0
0.668492982024132	0.049132947976878616	1.0
0.669042863727147	0.04927536231884058	1.0
0.6691140329319243	0.04956268221574344	1.0
0.6691546873080231	0.049707602339181284	1.0
0.6691851715347523	0.04985337243401759	1.0
0.669208770257388	0.05	1.0
0.6697247706422018	0.05014749262536873	1.0
0.6709476731651729	0.05029585798816568	1.0
0.6710745330127612	0.050445103857566766	1.0
0.6714285714285715	0.050595238095238096	1.0
0.6732336956521738	0.050746268656716415	1.0
0.6772321428571428	0.05089820359281437	1.0
0.6785443738709865	0.05105105105105105	1.0
0.6790822961174067	0.05120481927710843	1.0
0.6810245320787247	0.051515151515151514	1.0
0.6816584893088619	0.05167173252279635	1.0
0.6862660547632982	0.051829268292682924	1.0
0.6870229007633588	0.05198776758409786	1.0
0.6881793478260869	0.05214723926380368	1.0
0.6890284945030289	0.05263157894736842	1.0
0.6943272789876904	0.052795031055900624	1.0
0.6949728260869565	0.0529595015576324	1.0
0.695906432748538	0.053125	1.0
0.6959247648902822	0.05329153605015674	1.0
0.6966388880346874	0.05345911949685535	1.0
0.6967187884757449	0.05362776025236593	1.0
0.6967819493249492	0.05379746835443038	1.0
0.6968812413581196	0.05396825396825397	1.0
0.6969650426982859	0.054313099041533544	1.0
0.6969743510981417	0.05448717948717949	1.0
0.696983658926158	0.05466237942122187	1.0
0.6970032954510457	0.054838709677419356	1.0
0.6970115789796985	0.05501618122977346	1.0
0.6972618350940956	0.05537459283387622	1.0
0.7064220183486238	0.05555555555555555	1.0
0.7100506274957217	0.05573770491803279	1.0
0.7112656565656565	0.05592105263157895	1.0
0.7116642356373217	0.056105610561056105	1.0
0.717741379706416	0.056291390728476824	1.0
0.7185008705213964	0.05647840531561462	1.0
0.7225772752411971	0.056666666666666664	1.0
0.72268156424581	0.056856187290969896	1.0
0.7230679156908666	0.05704697986577181	1.0
0.7244271057320145	0.0576271186440678	1.0
0.7271508379888267	0.05782312925170068	1.0
0.7276502389720285	0.05802047781569966	1.0
0.7300936768149883	0.05821917808219178	1.0
0.7377494131455399	0.058419243986254296	1.0
0.7388059701492538	0.05862068965517241	1.0
0.7441860465116279	0.058823529411764705	1.0
0.75	0.059027777777777776	1.0
0.7521756381431027	0.059233449477351915	1.0
0.7543190486874579	0.05944055944055944	1.0
0.7549738219895288	0.05964912280701754	1.0
0.7554472644182006	0.05985915492957746	1.0
0.7557819599704416	0.06007067137809187	1.0
0.7570822835371475	0.06028368794326241	1.0
0.757700777258445	0.060498220640569395	1.0
0.7577492733696504	0.06093189964157706	1.0
0.7577555975182088	0.06115107913669065	1.0
0.7586472418147657	0.061371841155234655	1.0
0.7586493474513667	0.06159420289855073	1.0
0.7588794243365418	0.06181818181818182	1.0
0.759079456768881	0.06204379562043796	1.0
0.7591386619155864	0.06227106227106227	1.0
0.7591460605129781	0.0625	1.0
0.7591534586558546	0.06273062730627306	1.0
0.759175650357812	0.06296296296296296	1.0
0.7630560334234455	0.06319702602230483	1.0
0.766983695652174	0.06343283582089553	1.0
0.7743818153893411	0.06367041198501873	1.0
0.7794745736672299	0.06390977443609022	1.0
0.7805907172995781	0.06439393939393939	1.0
0.7815304487179487	0.06463878326996197	1.0
0.784143610361671	0.0648854961832061	1.0
0.7855887216082151	0.06513409961685823	1.0
0.7857142857142857	0.06538461538461539	1.0
0.7867042763616102	0.06589147286821706	1.0
0.7870813397129186	0.06614785992217899	1.0
0.7893432112836587	0.06640625	1.0
0.7933388498138187	0.06666666666666667	1.0
0.7936507936507937	0.06692913385826772	1.0
0.7941176470588236	0.06719367588932806	1.0
0.7977523311324466	0.06746031746031746	1.0
0.7991803278688525	0.06772908366533864	1.0
0.8	0.068	1.0
0.800451301427372	0.06854838709677419	1.0
0.8028567040393181	0.06882591093117409	1.0
0.8033628769492753	0.06910569105691057	1.0
0.8041126518812954	0.06938775510204082	1.0
0.805618210274351	0.06995884773662552	1.0
0.8082056163731557	0.07024793388429752	1.0
0.8094137229517293	0.07053941908713693	1.0
0.8099303954701104	0.07083333333333333	1.0
0.8103294267049796	0.07112970711297072	1.0
0.8108913299015038	0.07142857142857142	1.0
0.8181818181818181	0.07172995780590717	1.0
0.8184357541899441	0.07296137339055794	1.0
0.8221888128591701	0.07327586206896551	1.0
0.8264002211462151	0.0735930735930736	1.0
0.827683615819209	0.07391304347826087	1.0
0.8298720051340559	0.07423580786026202	1.0
0.8333333333333334	0.07456140350877193	1.0
0.8371863799283155	0.0752212389380531	1.0
0.8379657871104649	0.07555555555555556	1.0
0.8383374734492566	0.07589285714285714	1.0
0.8387096774193549	0.07623318385650224	1.0
0.8387844859656071	0.07657657657657657	1.0
0.8487270529576187	0.07692307692307693	1.0
0.8538314530546822	0.07727272727272727	1.0
0.8538516031662919	0.0776255707762557	1.0
0.8539460723959615	0.0779816513761468	1.0
0.8539530013243402	0.07834101382488479	1.0
0.8542018743278538	0.0787037037037037	1.0
0.8542063540834511	0.0794392523364486	1.0
0.8542332268370607	0.07981220657276995	1.0
0.8542421822203109	0.08018867924528301	1.0
0.8542466594993089	0.08056872037914692	1.0
0.854264565865045	0.08095238095238096	1.0
0.8575144381254685	0.08173076923076923	1.0
0.8594741613780599	0.0821256038647343	1.0
0.8600543478260869	0.0825242718446602	1.0
0.861328125	0.08292682926829269	1.0
0.8626434287291469	0.08333333333333333	1.0
0.8629891636965835	0.08374384236453201	1.0
0.8634061753729104	0.08415841584158416	1.0
0.8644859813084113	0.0845771144278607	1.0
0.865988909426987	0.085	1.0
0.8666727755887473	0.08585858585858586	1.0
0.8681564245810056	0.08629441624365482	1.0
0.8688858695652174	0.08717948717948718	1.0
0.8705320143187149	0.08762886597938144	1.0
0.8707650886246354	0.08808290155440414	1.0
0.8716032608695652	0.08947368421052632	1.0
0.8721357431397131	0.08994708994708994	1.0
0.8721657919245198	0.09042553191489362	1.0
0.8721913778999948	0.0913978494623656	1.0
0.8748866727107888	0.0918918918918919	1.0
0.8764107137365847	0.09239130434782608	1.0
0.8770273985155319	0.09289617486338798	1.0
0.8770380434782609	0.09340659340659341	1.0
0.8770794824399261	0.09392265193370165	1.0
0.8776065276518585	0.09550561797752809	1.0
0.8788998087197415	0.096045197740113	1.0
0.8798521256931608	0.09659090909090909	1.0
0.8812095032397408	0.09826589595375723	1.0
0.8823185011709602	0.09883720930232558	1.0
0.8843226788432268	0.09941520467836257	1.0
0.8883495145631068	0.1	1.0
0.8886679920477137	0.10179640718562874	1.0
0.8888888888888888	0.10240963855421686	1.0
0.8917246713070379	0.10429447852760736	1.0
0.8934267953974342	0.10559006211180125	1.0
0.8934426229508197	0.10625	1.0
0.8951990632318501	0.1069182389937107	1.0
0.8954750015412121	0.10759493670886076	1.0
0.8955554871099886	0.10828025477707007	1.0
0.8956229992612657	0.10897435897435898	1.0
0.8956543164248976	0.10967741935483871	1.0
0.8958090087875622	0.11038961038961038	1.0
0.8958282133202261	0.1111111111111111	1.0
0.8958346132579713	0.1118421052631579	1.0
0.8958378129319613	0.11258278145695365	1.0
0.895841012409387	0.11333333333333333	1.0
0.8958506096624589	0.11409395973154363	1.0
0.8965930322013408	0.11564625850340136	1.0
0.8979259486864342	0.11805555555555555	1.0
0.8980213089802132	0.11971830985915492	1.0
0.8988893842973532	0.12056737588652482	1.0
0.9000348098511879	0.12142857142857143	1.0
0.9000391593786712	0.1223021582733813	1.0
0.9010054137664346	0.12318840579710146	1.0
0.902439024390244	0.1259259259259259	1.0
0.9025875190258752	0.12781954887218044	1.0
0.9048723897911832	0.12878787878787878	1.0
0.9057377049180328	0.13178294573643412	1.0
0.9071100917431192	0.1328125	1.0
0.9074074074074074	0.13385826771653545	1.0
0.9090909090909092	0.1349206349206349	1.0
0.9100447879794842	0.136	1.0
0.9164690300920936	0.13709677419354838	1.0
0.9164741753672734	0.13821138211382114	1.0
0.9165230238857424	0.13934426229508196	1.0
0.9166026015560134	0.14049586776859505	1.0
0.916669227223844	0.14166666666666666	1.0
0.9166717876236712	0.1440677966101695	1.0
0.9166871467190956	0.1452991452991453	1.0
0.9166922651594274	0.14655172413793102	1.0
0.9166948241437568	0.14782608695652175	1.0
0.916697382970881	0.14912280701754385	1.0
0.916705058509168	0.1504424778761062	1.0
0.9168242772429288	0.15315315315315314	1.0
0.9178551055333714	0.15454545454545454	1.0
0.9203702006780904	0.1559633027522936	1.0
0.920767168488348	0.1574074074074074	1.0
0.9207682578090628	0.1588785046728972	1.0
0.9221513120365088	0.16037735849056603	1.0
0.926256710590532	0.1619047619047619	1.0
0.9322581810301236	0.16346153846153846	1.0
0.934273971011125	0.1650485436893204	1.0
0.93427444829314	0.16831683168316833	1.0
0.9344207998675168	0.1717171717171717	1.0
0.9344262295081968	0.17346938775510204	1.0
0.9370704098998668	0.17525773195876287	1.0
0.9410184257801942	0.17708333333333334	1.0
0.9444444444444444	0.17894736842105263	1.0
0.9466019417475728	0.18085106382978725	1.0
0.9482758620689656	0.1827956989247312	1.0
0.9520164046479836	0.18478260869565216	1.0
0.9531779791628135	0.18681318681318682	1.0
0.9532140327101364	0.18888888888888888	1.0
0.9532442748091604	0.19101123595505617	1.0
0.9533195977736092	0.19318181818181818	1.0
0.9533261637732372	0.19540229885057472	1.0
0.9533275978614884	0.2	1.0
0.9533362005406734	0.20238095238095238	1.0
0.9533390673957116	0.20481927710843373	1.0
0.953340500691138	0.2073170731707317	1.0
0.9533419338985132	0.20987654320987653	1.0
0.9533462329924136	0.2125	1.0
0.9551841764764428	0.21794871794871795	1.0
0.956767614618301	0.22077922077922077	1.0
0.9585772582089958	0.2236842105263158	1.0
0.960547989528488	0.22666666666666666	1.0
0.9610486009903052	0.22972972972972974	1.0
0.9611069764877752	0.2328767123287671	1.0
0.962246861541281	0.2361111111111111	1.0
0.9625	0.23943661971830985	1.0
0.9629201897298412	0.24285714285714285	1.0
0.962920699516058	0.2463768115942029	1.0
0.9632352941176472	0.25	1.0
0.9637352674524026	0.2537313432835821	1.0
0.9654255319148936	0.25757575757575757	1.0
0.9660789321578644	0.26153846153846155	1.0
0.9662547460929168	0.2698412698412698	1.0
0.9676370728888248	0.27419354838709675	1.0
0.9687436127226704	0.2786885245901639	1.0
0.9695775680381196	0.2833333333333333	1.0
0.96992642170616	0.288135593220339	1.0
0.9703315881326352	0.29310344827586204	1.0
0.9716240950371312	0.2982456140350877	1.0
0.9722735674676524	0.30357142857142855	1.0
0.9731374696036744	0.3148148148148148	1.0
0.9748858447488584	0.32075471698113206	1.0
0.9751174006279464	0.3269230769230769	1.0
0.9769734485377352	0.3333333333333333	1.0
0.9774436090225564	0.34	1.0
0.9775815217391304	0.3469387755102041	1.0
0.9788732394366196	0.3541666666666667	1.0
0.97926267281106	0.3617021276595745	1.0
0.9800543970988214	0.3695652173913043	1.0
0.981264637002342	0.40476190476190477	1.0
0.9822119102861562	0.4146341463414634	1.0
0.982496194824962	0.4358974358974359	1.0
0.9827092637123556	0.4722222222222222	1.0
0.98452286354114	0.4857142857142857	1.0
0.9845360824742267	0.5	1.0
0.9857972394098048	0.5151515151515151	1.0
0.9886057433212718	0.53125	1.0
0.9893455098934552	0.5483870967741935	1.0
0.9902731657000152	0.5666666666666667	1.0
0.9909338168631008	0.5862068965517241	1.0
0.9916286149162862	0.6071428571428571	1.0
0.9918404351767904	0.6296296296296297	1.0
0.9925284662678172	0.6538461538461539	1.0
0.9925373134328358	0.68	1.0
0.9927091504775968	0.6666666666666666	0.9411764705882353
0.9941186583302418	0.6956521739130435	0.9411764705882353
0.9943039325542928	0.7272727272727273	0.9411764705882353
0.9954285714285714	0.8	0.9411764705882353
0.995433789954338	0.8421052631578947	0.9411764705882353
0.9968297235637462	0.8888888888888888	0.9411764705882353
0.9968381874683818	0.8823529411764706	0.8823529411764706
0.9970543984628492	0.875	0.8235294117647058
0.9972201922939146	0.8571428571428571	0.7058823529411765
0.9978568366909558	0.9230769230769231	0.7058823529411765
0.9986445073078736	0.9166666666666666	0.6470588235294118
0.9986607142857142	0.9090909090909091	0.5882352941176471
0.9988665832471936	0.9	0.5294117647058824
0.999093661065492	0.8888888888888888	0.47058823529411764
0.9992077525432292	0.875	0.4117647058823529
0.999320245799119	0.8571428571428571	0.35294117647058826
0.999602906138777	0.8333333333333334	0.29411764705882354
0.9997622019031	1.0	0.23529411764705882
0.999773415266373	1.0	0.17647058823529413
0.9998736938798944	1.0	0.11764705882352941
0.9999713421885972	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_mu_prime.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
1.1102230246251563e-16	0.01673228346456693	1.0
2.220446049250313e-16	0.016898608349900597	1.0
5.55111512312579e-16	0.01693227091633466	1.0
1.1530909782564436e-08	0.016983016983016984	1.0
5.209058617783313e-08	0.017	1.0
2.895106269162895e-07	0.01701701701701702	1.0
4.540723835821936e-07	0.017034068136272545	1.0
4.6500662409521e-07	0.017051153460381142	1.0
6.533503331684898e-07	0.01706827309236948	1.0
1.3568957212273247e-06	0.017085427135678392	1.0
2.096107469706787e-06	0.01710261569416499	1.0
2.2977007452240628e-06	0.017119838872104734	1.0
2.4591223659609085e-06	0.017137096774193547	1.0
2.775890522999092e-06	0.017154389505549948	1.0
2.9223910572584444e-06	0.01720647773279352	1.0
3.313769841861713e-06	0.017223910840932118	1.0
3.3873604632361776e-06	0.017276422764227643	1.0
6.881478938458585e-06	0.017293997965412006	1.0
8.170647776806206e-06	0.017311608961303463	1.0
9.146997806963595e-06	0.017329255861365953	1.0
9.24283356373845e-06	0.017346938775510204	1.0
9.841736838822612e-06	0.017364657814096015	1.0
1.023122920973396e-05	0.017382413087934562	1.0
1.037727276576028e-05	0.017400204708290685	1.0
1.0935061042438576e-05	0.017418032786885244	1.0
1.0966243249366237e-05	0.017435897435897435	1.0
1.1217079229131066e-05	0.017453798767967144	1.0
1.3537816971220806e-05	0.017471736896197326	1.0
1.528788276239368e-05	0.01748971193415638	1.0
1.5429387368537384e-05	0.017507723995880537	1.0
1.576016187121443e-05	0.01752577319587629	1.0
1.667007909356144e-05	0.017543859649122806	1.0
2.0681021385193787e-05	0.01756198347107438	1.0
2.117541906099252e-05	0.017580144777662874	1.0
2.150499979192144e-05	0.017616580310880828	1.0
2.233437304710595e-05	0.017634854771784232	1.0
2.4724589760771742e-05	0.017653167185877467	1.0
2.628305391216834e-05	0.017671517671517672	1.0
2.643706033611526e-05	0.017726798748696558	1.0
2.7418357672504e-05	0.017745302713987474	1.0
2.782343567253598e-05	0.017763845350052248	1.0
3.006005812766777e-05	0.01778242677824268	1.0
3.303361124784576e-05	0.01780104712041885	1.0
3.405207623974338e-05	0.01781970649895178	1.0
3.4776957512305806e-05	0.017838405036726127	1.0
3.546806256771173e-05	0.017894736842105262	1.0
3.677816276037582e-05	0.01791359325605901	1.0
4.849049823130169e-05	0.017932489451476793	1.0
4.9202406523729536e-05	0.01798941798941799	1.0
5.406029012966496e-05	0.018008474576271187	1.0
5.495550778500391e-05	0.018027571580063628	1.0
6.20037056248135e-05	0.018046709129511677	1.0
7.319597117794174e-05	0.018065887353878853	1.0
7.529040948084376e-05	0.018085106382978722	1.0
7.579715975569723e-05	0.01810436634717785	1.0
8.181210073754386e-05	0.01812366737739872	1.0
8.669376384040639e-05	0.01814300960512273	1.0
9.17320244977482e-05	0.018162393162393164	1.0
9.56124293586269e-05	0.01818181818181818	1.0
0.0001048790584261	0.018201284796573874	1.0
0.0001082683331772	0.01822079314040729	1.0
0.0001159166637806	0.018240343347639486	1.0
0.0001225444455361	0.018259935553168637	1.0
0.0001271233993577	0.01827956989247312	1.0
0.0001325228311241	0.01829924650161464	1.0
0.0001337006213831	0.018318965517241378	1.0
0.0001452504994667	0.018338727076591153	1.0
0.0001510843993237	0.0183585313174946	1.0
0.0001511862034642	0.018378378378378378	1.0
0.000152883936301	0.0183982683982684	1.0
0.000153383815166	0.018418201516793065	1.0
0.0001535810912106	0.01843817787418655	1.0
0.0001544524269319	0.018498367791077257	1.0
0.0001548696264801	0.018518518518518517	1.0
0.0001553527690402	0.018538713195201745	1.0
0.0001567026394361	0.018579234972677595	1.0
0.0001583115450635	0.018599562363238512	1.0
0.0001610383698379	0.018619934282584884	1.0
0.0001624897114927	0.01864035087719298	1.0
0.0001663760736727	0.018660812294182216	1.0
0.0001667074403026	0.01868131868131868	1.0
0.000168721898569	0.0187018701870187	1.0
0.0001727956522735	0.018722466960352423	1.0
0.0001768218785643	0.018743109151047408	1.0
0.0001773312040622	0.01878453038674033	1.0
0.0001888468483136	0.018805309734513276	1.0
0.0002114455301709	0.018826135105204873	1.0
0.0002123040059672	0.018847006651884702	1.0
0.0002140945085861	0.018867924528301886	1.0
0.0002191168166399	0.01888888888888889	1.0
0.0002245584689697	0.018909899888765295	1.0
0.0002313134532481	0.01893095768374165	1.0
0.0002333342322518	0.0189520624303233	1.0
0.0002404538944079	0.018973214285714284	1.0
0.0002439415948949	0.01899441340782123	1.0
0.0002458119355362	0.01901565995525727	1.0
0.0002486911340372	0.019036954087346025	1.0
0.0002495769698223	0.01905829596412556	1.0
0.0002549457083524	0.019079685746352413	1.0
0.0002740905101645	0.019122609673790775	1.0
0.0002762382019542	0.019144144144144143	1.0
0.0002765043842271	0.019165727170236752	1.0
0.0002790290078482	0.019187358916478554	1.0
0.0002935428581604	0.019230769230769232	1.0
0.0002946765600041	0.01925254813137033	1.0
0.0003254141307672	0.01927437641723356	1.0
0.0003408493400272	0.019296254256526674	1.0
0.0003414690243428	0.019318181818181818	1.0
0.0003461959251128	0.019340159271899887	1.0
0.0003477834203854	0.0193621867881549	1.0
0.0003554708265205	0.019384264538198404	1.0
0.0003572294122858	0.019406392694063926	1.0
0.0003575588067725	0.019428571428571427	1.0
0.0003818123031786	0.019450800915331808	1.0
0.0003856932791731	0.019473081328751432	1.0
0.0004313260655437	0.0194954128440367	1.0
0.00044385220254	0.01951779563719862	1.0
0.0004468617580626	0.01954022988505747	1.0
0.0004667515706789	0.019562715765247412	1.0
0.0004719980006038	0.019585253456221197	1.0
0.0004749920369998	0.0196078431372549	1.0
0.0004818188691392	0.019653179190751446	1.0
0.0004904720473077	0.019675925925925927	1.0
0.0004920632513568	0.019698725376593278	1.0
0.0005185202119393	0.019721577726218097	1.0
0.0005379083494437	0.019744483159117306	1.0
0.0005407464590567	0.019767441860465116	1.0
0.0005480660942821	0.01979045401629802	1.0
0.0005549476797804	0.019836639439906652	1.0
0.0005626142467702	0.01985981308411215	1.0
0.000579706537832	0.019883040935672516	1.0
0.000587779189991	0.01990632318501171	1.0
0.0005943462342224	0.01992966002344666	1.0
0.0006032715836364	0.01995305164319249	1.0
0.0006036216242887	0.0199764982373678	1.0
0.0006216464216405	0.02	1.0
0.0006476591588393	0.020023557126030624	1.0
0.0006484572649525	0.020047169811320754	1.0
0.0006646924206379	0.020070838252656435	1.0
0.0007371704919009	0.02009456264775414	1.0
0.0007481050817998	0.020118343195266272	1.0
0.0008367407586693	0.02014218009478673	1.0
0.0008515703611708	0.020166073546856466	1.0
0.0008655297954236	0.020190023752969122	1.0
0.0008664291425534	0.020214030915576695	1.0
0.0008677360899574	0.02028639618138425	1.0
0.000888772481195	0.02031063321385902	1.0
0.0009539270809456	0.02033492822966507	1.0
0.0009588232421037	0.02035928143712575	1.0
0.000988397341167	0.02038369304556355	1.0
0.0009894736962929	0.02040816326530612	1.0
0.0010220332646405	0.020481927710843374	1.0
0.0010264427093904	0.020506634499396863	1.0
0.001043068135948	0.020606060606060607	1.0
0.0010759779253359	0.02063106796116505	1.0
0.0010845023306034	0.020656136087484813	1.0
0.0011018672046416	0.020706455542021926	1.0
0.0011160301294016	0.020731707317073172	1.0
0.0011736183442904	0.020757020757020756	1.0
0.0012185795909773	0.02078239608801956	1.0
0.001241326461334	0.0208078335373317	1.0
0.0012581497415266	0.020833333333333332	1.0
0.0012659054108455	0.020858895705521473	1.0
0.0012670704470091	0.020884520884520884	1.0
0.001273503947505	0.02096177558569667	1.0
0.0013114512416045	0.020987654320987655	1.0
0.0013244906671754	0.021013597033374538	1.0
0.0014024602634321	0.021065675340768277	1.0
0.0014212651586584	0.02109181141439206	1.0
0.0014281540591482	0.02111801242236025	1.0
0.0014286382427878	0.021144278606965175	1.0
0.0014515751049922	0.02122347066167291	1.0
0.0014550174189021	0.02125	1.0
0.001459104961026	0.02127659574468085	1.0
0.001461829015684	0.021303258145363407	1.0
0.0014985806869227	0.02132998745294856	1.0
0.0015030137953728	0.021410579345088162	1.0
0.0015349574173103	0.021437578814627996	1.0
0.0015410347623669	0.021464646464646464	1.0
0.0015502878873825	0.021491782553729456	1.0
0.0016452032999693	0.021518987341772152	1.0
0.0017257624245523	0.021546261089987327	1.0
0.0017261984499332	0.021628498727735368	1.0
0.0017318879803842	0.02165605095541401	1.0
0.001736406867685	0.021683673469387755	1.0
0.0017799925123547	0.021711366538952746	1.0
0.0018139113966016	0.021739130434782608	1.0
0.0018174882760265	0.02176696542893726	1.0
0.0018346300832239	0.021794871794871794	1.0
0.0018395924099969	0.021822849807445442	1.0
0.0019293521822577	0.021879021879021878	1.0
0.0019580341645349	0.02190721649484536	1.0
0.0019741503077841	0.02193548387096774	1.0
0.0020278602980274	0.021963824289405683	1.0
0.0020288319862438	0.02199223803363519	1.0
0.0020368583041511	0.02207792207792208	1.0
0.002047917109858	0.022106631989596878	1.0
0.002110208482571	0.022135416666666668	1.0
0.0021213773819286	0.02216427640156454	1.0
0.0021332062150082	0.022193211488250653	1.0
0.0021953898283552	0.022222222222222223	1.0
0.0022471393564634	0.02225130890052356	1.0
0.002283451567523	0.02230971128608924	1.0
0.002308449999955	0.022339027595269383	1.0
0.0023255883585426	0.02236842105263158	1.0
0.0023676335346788	0.022397891963109356	1.0
0.0023798303440991	0.022427440633245383	1.0
0.0023821290731294	0.022457067371202115	1.0
0.0024452427895136	0.022486772486772486	1.0
0.0024677045486845	0.022516556291390728	1.0
0.0025120447958577	0.022606382978723406	1.0
0.0025308981240728	0.022636484687083888	1.0
0.0025536190888773	0.02266666666666667	1.0
0.0025918370212603	0.022696929238985315	1.0
0.0026245617901748	0.022727272727272728	1.0
0.0026792669400524	0.022757697456492636	1.0
0.0027203522104608	0.022788203753351208	1.0
0.0027549331274349	0.022818791946308724	1.0
0.0028225857208156	0.0228494623655914	1.0
0.0028317716002711	0.02288021534320323	1.0
0.0028672465956154	0.022911051212938006	1.0
0.0028964403949297	0.022941970310391364	1.0
0.0029066983259397	0.022972972972972974	1.0
0.0029521867073721	0.023004059539918808	1.0
0.0029867094899135	0.023035230352303523	1.0
0.0030428591887027	0.02309782608695652	1.0
0.0031752693710173	0.02312925170068027	1.0
0.0031876896732601	0.02316076294277929	1.0
0.0031979319117776	0.023192360163710776	1.0
0.0031992370587904	0.023224043715846996	1.0
0.0032098102810298	0.023255813953488372	1.0
0.0032301963370509	0.023287671232876714	1.0
0.00325370493906	0.023319615912208505	1.0
0.0032769815455854	0.023351648351648352	1.0
0.0032868156266023	0.023415977961432508	1.0
0.0032993051813077	0.023448275862068966	1.0
0.0033124835745692	0.02351313969571231	1.0
0.0033603606344804	0.023545706371191136	1.0
0.0034110447753812	0.023578363384188627	1.0
0.0034139794201129	0.02361111111111111	1.0
0.0036762138857034	0.02364394993045897	1.0
0.0036891588112346	0.023676880222841225	1.0
0.0038243808909845	0.023709902370990237	1.0
0.003854390070709	0.023743016759776536	1.0
0.0039275833453928	0.023776223776223775	1.0
0.003929118679412	0.023809523809523808	1.0
0.0039543378405092	0.023842917251051893	1.0
0.0040809593789968	0.023876404494382022	1.0
0.0041799679330163	0.023943661971830985	1.0
0.0042208362459149	0.023977433004231313	1.0
0.0042913192526138	0.02401129943502825	1.0
0.0043021993305724	0.024045261669024046	1.0
0.0043074814819361	0.024079320113314446	1.0
0.0045138445312832	0.024113475177304965	1.0
0.004533482610203	0.024147727272727272	1.0
0.004552748064485	0.02418207681365576	1.0
0.004636519222707	0.024251069900142655	1.0
0.0047782703877184	0.024320457796852647	1.0
0.0047946870026073	0.024355300859598854	1.0
0.0048789192182585	0.024390243902439025	1.0
0.0049318241638163	0.02442528735632184	1.0
0.0050013931015036	0.02446043165467626	1.0
0.0050216329451351	0.024495677233429394	1.0
0.0050703515422584	0.024531024531024532	1.0
0.0050790330474537	0.024566473988439308	1.0
0.0051292598322284	0.024602026049204053	1.0
0.0051404075335619	0.02467343976777939	1.0
0.0051844724015908	0.024745269286754003	1.0
0.0052405366700386	0.02478134110787172	1.0
0.0052499287353129	0.024817518248175182	1.0
0.0052631578947367	0.024853801169590642	1.0
0.0053224818733449	0.024890190336749635	1.0
0.0053431959321859	0.024926686217008796	1.0
0.0053864062878306	0.024963289280469897	1.0
0.0054504123788939	0.025	1.0
0.0055004979116698	0.025073746312684365	1.0
0.0055074472766175	0.025110782865583457	1.0
0.0055670789016624	0.02514792899408284	1.0
0.0056214176074298	0.025185185185185185	1.0
0.0056443414964756	0.02526002971768202	1.0
0.0059533439117345	0.025297619047619048	1.0
0.005987746443226	0.02533532041728763	1.0
0.0060803847796113	0.025373134328358207	1.0
0.0061097141841535	0.025449101796407185	1.0
0.0061171460756443	0.025487256371814093	1.0
0.0061743051381456	0.025525525525525526	1.0
0.0063501801143766	0.02556390977443609	1.0
0.0063807039476233	0.025602409638554216	1.0
0.0065072081718283	0.02564102564102564	1.0
0.006510539532434	0.0256797583081571	1.0
0.0065429533686591	0.025757575757575757	1.0
0.0065663231165949	0.025796661608497723	1.0
0.0068842081859011	0.025835866261398176	1.0
0.0069484941397319	0.0258751902587519	1.0
0.0071908677744605	0.025914634146341462	1.0
0.0075141320029594	0.025954198473282442	1.0
0.0075999689033103	0.02599388379204893	1.0
0.0076901845645211	0.026033690658499236	1.0
0.007762678214684	0.02607361963190184	1.0
0.0080388504763849	0.026113671274961597	1.0
0.0080865428740305	0.026194144838212634	1.0
0.0081444641748922	0.026234567901234566	1.0
0.0082711674928125	0.02627511591962906	1.0
0.0083729467023607	0.02631578947368421	1.0
0.0084941309122229	0.026397515527950312	1.0
0.0085192466971861	0.026438569206842923	1.0
0.0086866142395037	0.0264797507788162	1.0
0.0087084937929075	0.0265625	1.0
0.0087566061833846	0.026604068857589983	1.0
0.0088213966276365	0.02664576802507837	1.0
0.0088815238291101	0.026687598116169546	1.0
0.0090789296923996	0.026729559748427674	1.0
0.0091591614795317	0.026771653543307086	1.0
0.0093047532297545	0.026813880126182965	1.0
0.0093571393408982	0.026856240126382307	1.0
0.0093592004778898	0.02689873417721519	1.0
0.0093857753138045	0.02694136291600634	1.0
0.0095724542898146	0.026984126984126985	1.0
0.009725540918277	0.02702702702702703	1.0
0.0099896221584491	0.027070063694267517	1.0
0.0100414752401039	0.02711323763955343	1.0
0.0101217172569424	0.027156549520766772	1.0
0.0102648074131966	0.0272	1.0
0.0103106643991486	0.027243589743589744	1.0
0.0103646224833163	0.027331189710610933	1.0
0.01041143142269	0.027375201288244767	1.0
0.0107855395029438	0.027419354838709678	1.0
0.0107977801253236	0.027463651050080775	1.0
0.0108380941900531	0.027552674230145867	1.0
0.0109006899815303	0.027597402597402596	1.0
0.0111498468085324	0.027642276422764227	1.0
0.0111726981129589	0.02768729641693811	1.0
0.0112176823079678	0.02773246329526917	1.0
0.0112963957182824	0.027777777777777776	1.0
0.0116332349665562	0.027823240589198037	1.0
0.0117100825159143	0.027914614121510674	1.0
0.0117978191377706	0.027960526315789474	1.0
0.0118477755135902	0.02800658978583196	1.0
0.0122742112789471	0.02809917355371901	1.0
0.0125142541827867	0.028145695364238412	1.0
0.0134847070657383	0.028192371475953566	1.0
0.0136811555336258	0.02823920265780731	1.0
0.0137476151411047	0.028286189683860232	1.0
0.0137501770624245	0.028333333333333332	1.0
0.0137705625568405	0.028380634390651086	1.0
0.0137882107092829	0.028428093645484948	1.0
0.013830112963787	0.02847571189279732	1.0
0.0139351798681278	0.028523489932885907	1.0
0.0140902611845437	0.02857142857142857	1.0
0.0142092419039713	0.02861952861952862	1.0
0.0143864163554892	0.02866779089376054	1.0
0.014408776180816	0.028764805414551606	1.0
0.0144353095405451	0.0288135593220339	1.0
0.0144854904800176	0.028862478777589132	1.0
0.0145049171369072	0.02891156462585034	1.0
0.0148757026128442	0.028960817717206135	1.0
0.0149562601274356	0.02901023890784983	1.0
0.014976021779486	0.02905982905982906	1.0
0.0150055078973184	0.02910958904109589	1.0
0.0151724967533456	0.029159519725557463	1.0
0.0152324726515995	0.029209621993127148	1.0
0.0152580831151342	0.029259896729776247	1.0
0.0159179251931539	0.029310344827586206	1.0
0.0160702166377478	0.02936096718480138	1.0
0.0162937770975196	0.029411764705882353	1.0
0.0163329294932652	0.029462738301559793	1.0
0.0165743269931083	0.029513888888888888	1.0
0.0168120238622053	0.029565217391304348	1.0
0.0169686601809583	0.029616724738675958	1.0
0.0172108261515906	0.029668411867364748	1.0
0.0172164786577743	0.02972027972027972	1.0
0.0172888805349865	0.0297723292469352	1.0
0.0172926777640729	0.029876977152899824	1.0
0.0174515812789919	0.02992957746478873	1.0
0.0175109374446126	0.029982363315696647	1.0
0.0175489231751375	0.030141843971631204	1.0
0.0176885770982165	0.030249110320284697	1.0
0.0178999566435926	0.030303030303030304	1.0
0.0179936133536275	0.030357142857142857	1.0
0.0181741490706103	0.03041144901610018	1.0
0.0185995917886687	0.03046594982078853	1.0
0.0186223964125865	0.030575539568345324	1.0
0.0186268002762536	0.030685920577617327	1.0
0.0193652871041637	0.03074141048824593	1.0
0.020162771686212	0.030797101449275364	1.0
0.0204462028936512	0.030852994555353903	1.0
0.0209800827656246	0.03090909090909091	1.0
0.021738485559727	0.030965391621129327	1.0
0.022187401793822	0.03102189781021898	1.0
0.0223398427660213	0.031078610603290677	1.0
0.0228827704284518	0.031135531135531136	1.0
0.0228927205307524	0.031192660550458717	1.0
0.0230502534856101	0.03125	1.0
0.0233746101287845	0.03130755064456722	1.0
0.0233873184602455	0.03136531365313653	1.0
0.023554534705229	0.031423290203327174	1.0
0.0238299838794078	0.03148148148148148	1.0
0.0241250643858629	0.03153988868274583	1.0
0.0244606149816942	0.031598513011152414	1.0
0.0245511369461411	0.03171641791044776	1.0
0.0256469069372266	0.03177570093457944	1.0
0.0256469069372267	0.031835205992509365	1.0
0.0270288669066502	0.03189493433395872	1.0
0.0271886400857154	0.03195488721804511	1.0
0.0272898539579643	0.032015065913371	1.0
0.0278776538959937	0.03207547169811321	1.0
0.0284111259732579	0.03213610586011342	1.0
0.0286796745063315	0.032196969696969696	1.0
0.029395659939172	0.03225806451612903	1.0
0.0293965336055835	0.03231939163498099	1.0
0.0303885578306063	0.032504780114722756	1.0
0.0306122448979592	0.032567049808429116	1.0
0.0308581129494783	0.03262955854126679	1.0
0.031877503205856	0.032692307692307694	1.0
0.0321127090974416	0.03275529865125241	1.0
0.0331930490874838	0.032818532818532815	1.0
0.0337152189115845	0.03288201160541586	1.0
0.0342115970820393	0.03294573643410853	1.0
0.0347245120497252	0.03300970873786408	1.0
0.0352504638218924	0.033073929961089495	1.0
0.0352562286335476	0.03313840155945419	1.0
0.0355137566042572	0.033203125	1.0
0.0357142857142853	0.03333333333333333	1.0
0.0358299691054261	0.03339882121807466	1.0
0.036506124810549	0.03359683794466403	1.0
0.0365563202951134	0.033663366336633666	1.0
0.037081320745828	0.03386454183266932	1.0
0.0377795209514886	0.033932135728542916	1.0
0.0380004750456012	0.034	1.0
0.039024132304589	0.03413654618473896	1.0
0.0392019601850094	0.03434343434343434	1.0
0.0399271630095996	0.034552845528455285	1.0
0.0401632450923369	0.034623217922606926	1.0
0.0403181625284131	0.03469387755102041	1.0
0.0404091121904597	0.034764826175869123	1.0
0.0405245419340485	0.03483606557377049	1.0
0.0412073559867292	0.03490759753593429	1.0
0.041214485993253	0.03497942386831276	1.0
0.0412507940127367	0.03505154639175258	1.0
0.0412633952097799	0.03512396694214876	1.0
0.0415301322866653	0.035196687370600416	1.0
0.0422648580008422	0.035269709543568464	1.0
0.0442775977308053	0.035416666666666666	1.0
0.0442775977308065	0.03556485355648536	1.0
0.0444232471230838	0.03563941299790356	1.0
0.0444446698348046	0.03571428571428571	1.0
0.0458868002200757	0.035789473684210524	1.0
0.0464157885944696	0.036093418259023353	1.0
0.0465577505845699	0.036170212765957444	1.0
0.0466181446767902	0.03624733475479744	1.0
0.0466181446767905	0.03632478632478633	1.0
0.0468712836478397	0.03640256959314775	1.0
0.0473069988279302	0.036637931034482756	1.0
0.0473595631075488	0.0367170626349892	1.0
0.0477779780497684	0.0367965367965368	1.0
0.0480506842569473	0.0368763557483731	1.0
0.0483721324386278	0.03695652173913044	1.0
0.0488292192181994	0.037037037037037035	1.0
0.049925363739336	0.03711790393013101	1.0
0.0503272658783096	0.037199124726477024	1.0
0.0503714931020218	0.03728070175438596	1.0
0.0507048668370222	0.03736263736263736	1.0
0.0513430721346045	0.037444933920704845	1.0
0.0534567075287713	0.037527593818984545	1.0
0.0536321288314061	0.03777777777777778	1.0
0.0540144013180189	0.0378619153674833	1.0
0.0540255188672493	0.03794642857142857	1.0
0.054404073189788	0.03803131991051454	1.0
0.0544751013735617	0.03811659192825112	1.0
0.0564558040793132	0.038288288288288286	1.0
0.0574487579368604	0.038461538461538464	1.0
0.0575218815581292	0.03854875283446712	1.0
0.0575373051704477	0.038636363636363635	1.0
0.0580168751530518	0.0387243735763098	1.0
0.0583114319513721	0.03881278538812785	1.0
0.0594042510342798	0.0389908256880734	1.0
0.0599219390335623	0.03935185185185185	1.0
0.0600285421537737	0.03953488372093023	1.0
0.0605483830553368	0.039627039627039624	1.0
0.0630983530184849	0.0397196261682243	1.0
0.063225727983347	0.04	1.0
0.0632281007769297	0.04009433962264151	1.0
0.0633156735592933	0.04018912529550828	1.0
0.0633271098836938	0.04028436018957346	1.0
0.0637871094846964	0.040380047505938245	1.0
0.0641630345974398	0.04047619047619048	1.0
0.0643607189581655	0.0405727923627685	1.0
0.064399169010415	0.04066985645933014	1.0
0.0644499826901681	0.0407673860911271	1.0
0.0650193356267304	0.040865384615384616	1.0
0.0652716754697317	0.04096385542168675	1.0
0.0658200749194267	0.04106280193236715	1.0
0.0658544078691255	0.04116222760290557	1.0
0.0660632030590012	0.0412621359223301	1.0
0.0660719838659139	0.0413625304136253	1.0
0.0671473942788676	0.041463414634146344	1.0
0.0704794784891112	0.04156479217603912	1.0
0.0704794784891149	0.04176904176904177	1.0
0.0717001882902416	0.04197530864197531	1.0
0.071956845473782	0.04207920792079208	1.0
0.0725833789425589	0.04218362282878412	1.0
0.0726194568580259	0.04228855721393035	1.0
0.0726740911284724	0.04239401496259352	1.0
0.0733092439181299	0.0425	1.0
0.0742602472699357	0.042606516290726815	1.0
0.0753804833758976	0.04271356783919598	1.0
0.0755688396393768	0.042821158690176324	1.0
0.0764127299568356	0.04292929292929293	1.0
0.0765017784380576	0.043037974683544304	1.0
0.0766551799527485	0.04314720812182741	1.0
0.0776534116692143	0.043256997455470736	1.0
0.0786854169843607	0.04336734693877551	1.0
0.0796791210597011	0.043478260869565216	1.0
0.0808455206771604	0.04358974358974359	1.0
0.0835243958374297	0.043701799485861184	1.0
0.083550993415315	0.04381443298969072	1.0
0.0837618848176828	0.04392764857881137	1.0
0.0841582863596516	0.04404145077720207	1.0
0.085666302360958	0.04415584415584416	1.0
0.0856669503341052	0.044270833333333336	1.0
0.0857016145552433	0.04461942257217848	1.0
0.086382918461152	0.04473684210526316	1.0
0.0864308105687415	0.044854881266490766	1.0
0.0890050591743782	0.04533333333333334	1.0
0.0896952479338841	0.045454545454545456	1.0
0.0897958578777379	0.045576407506702415	1.0
0.090315314981169	0.0456989247311828	1.0
0.090512441270351	0.04607046070460705	1.0
0.091248761108047	0.04619565217391304	1.0
0.0914496215971685	0.04632152588555858	1.0
0.0937993953830649	0.04644808743169399	1.0
0.0944982609746015	0.04657534246575343	1.0
0.0947166446063322	0.046703296703296704	1.0
0.0972897429466378	0.046831955922865015	1.0
0.0976382506871644	0.04696132596685083	1.0
0.0984324769912241	0.04709141274238227	1.0
0.098963179114156	0.04748603351955307	1.0
0.0991035298306672	0.047619047619047616	1.0
0.1002474012194261	0.047752808988764044	1.0
0.104305846407278	0.04788732394366197	1.0
0.105575255821576	0.0480225988700565	1.0
0.1075883591390264	0.04815864022662889	1.0
0.1087563579422333	0.048295454545454544	1.0
0.108793939961065	0.04843304843304843	1.0
0.1093737146774034	0.04857142857142857	1.0
0.1100249230646785	0.04871060171919771	1.0
0.1109787319497918	0.04885057471264368	1.0
0.1116062154589941	0.04927536231884058	1.0
0.1128834449267741	0.04941860465116279	1.0
0.1154019618897281	0.04956268221574344	1.0
0.115408384048584	0.05014749262536873	1.0
0.1160714285714286	0.05029585798816568	1.0
0.1165209766027702	0.050445103857566766	1.0
0.1167989014644156	0.050595238095238096	1.0
0.1179919151960536	0.050746268656716415	1.0
0.1179919151960555	0.05105105105105105	1.0
0.1180769769602994	0.05120481927710843	1.0
0.1234514364873204	0.0513595166163142	1.0
0.1246723553183674	0.051515151515151514	1.0
0.125	0.05167173252279635	1.0
0.1252682281254566	0.051829268292682924	1.0
0.1252682281254569	0.05198776758409786	1.0
0.1252812105038797	0.05214723926380368	1.0
0.1260105079423388	0.052307692307692305	1.0
0.1265570429120233	0.05263157894736842	1.0
0.1272106456984176	0.052795031055900624	1.0
0.1296494205464742	0.0529595015576324	1.0
0.1325758643698253	0.053125	1.0
0.1337934687865761	0.05329153605015674	1.0
0.1338655327490826	0.05345911949685535	1.0
0.1342418542628368	0.05362776025236593	1.0
0.1356434862683578	0.05379746835443038	1.0
0.1365777080062793	0.054140127388535034	1.0
0.1372696155871511	0.05448717948717949	1.0
0.1380290699740576	0.05466237942122187	1.0
0.1398378365338525	0.054838709677419356	1.0
0.1404017536361734	0.05501618122977346	1.0
0.1404119691473372	0.05519480519480519	1.0
0.1433839848780924	0.05537459283387622	1.0
0.1441866721511211	0.05555555555555555	1.0
0.1481975967957284	0.05573770491803279	1.0
0.1492199112224672	0.05592105263157895	1.0
0.1526315789473683	0.056105610561056105	1.0
0.1531957367788273	0.05647840531561462	1.0
0.1545321850320987	0.056666666666666664	1.0
0.1581983793123107	0.056856187290969896	1.0
0.1581983793123108	0.05704697986577181	1.0
0.1598435237138661	0.05782312925170068	1.0
0.1618717525244635	0.05802047781569966	1.0
0.1621655519683199	0.05821917808219178	1.0
0.1628656355408849	0.05862068965517241	1.0
0.1634410163129207	0.059233449477351915	1.0
0.1695382897904576	0.05944055944055944	1.0
0.170906340368081	0.05964912280701754	1.0
0.1724417911496935	0.05985915492957746	1.0
0.1725954076712654	0.06007067137809187	1.0
0.1751512341742793	0.06028368794326241	1.0
0.175618487151521	0.060498220640569395	1.0
0.1797325232273949	0.060714285714285714	1.0
0.1813122196780483	0.06093189964157706	1.0
0.1820015120256952	0.06115107913669065	1.0
0.1825121272412599	0.061371841155234655	1.0
0.1826819227564317	0.06159420289855073	1.0
0.1832371492806144	0.06181818181818182	1.0
0.1864224023454236	0.06204379562043796	1.0
0.1898617843913405	0.06227106227106227	1.0
0.1919010735343153	0.0625	1.0
0.1963843997860359	0.06273062730627306	1.0
0.1974816577617658	0.06296296296296296	1.0
0.1999999999999998	0.06319702602230483	1.0
0.2000227770310877	0.06343283582089553	1.0
0.2027088507472909	0.06367041198501873	1.0
0.2043243279741394	0.06390977443609022	1.0
0.2056172986506738	0.06415094339622641	1.0
0.2060346436560356	0.06439393939393939	1.0
0.2074615356747307	0.06463878326996197	1.0
0.2081504705769302	0.0648854961832061	1.0
0.2100078230028086	0.06513409961685823	1.0
0.2103753970078572	0.06538461538461539	1.0
0.213139213967657	0.06563706563706563	1.0
0.21796448932298	0.06589147286821706	1.0
0.2207792207792209	0.06614785992217899	1.0
0.2212564903624593	0.06666666666666667	1.0
0.2242408446304676	0.06692913385826772	1.0
0.224346516546211	0.06719367588932806	1.0
0.2315012886416873	0.06746031746031746	1.0
0.2368174210024515	0.06772908366533864	1.0
0.2387583379485065	0.068	1.0
0.2395690902371392	0.06827309236947791	1.0
0.241808466814456	0.06854838709677419	1.0
0.2439878243975546	0.06882591093117409	1.0
0.2544492544492547	0.06910569105691057	1.0
0.2552026286966048	0.06938775510204082	1.0
0.2567159284020771	0.06967213114754098	1.0
0.2586654492720827	0.06995884773662552	1.0
0.2604978926497547	0.07024793388429752	1.0
0.2615650345010262	0.07053941908713693	1.0
0.2631578947368417	0.07083333333333333	1.0
0.2656649083938445	0.07203389830508475	1.0
0.2733868669691981	0.07234042553191489	1.0
0.2747993103106693	0.07264957264957266	1.0
0.2845224634986637	0.07296137339055794	1.0
0.285391662412348	0.07327586206896551	1.0
0.2876169300765676	0.0735930735930736	1.0
0.2915622622220727	0.07391304347826087	1.0
0.2945326278659611	0.07423580786026202	1.0
0.3033238675545213	0.07456140350877193	1.0
0.3050817991999476	0.07488986784140969	1.0
0.3069383338638917	0.0752212389380531	1.0
0.3160767019922662	0.07555555555555556	1.0
0.3183332191038008	0.07589285714285714	1.0
0.3206482005719308	0.07623318385650224	1.0
0.3231956393666024	0.07657657657657657	1.0
0.3293978748524203	0.07692307692307693	1.0
0.3392779469334489	0.07727272727272727	1.0
0.3411522041834235	0.0776255707762557	1.0
0.3449146858905102	0.0779816513761468	1.0
0.3490945593964047	0.07834101382488479	1.0
0.3643519156482034	0.0787037037037037	1.0
0.3785600032598472	0.07906976744186046	1.0
0.381168131450596	0.0794392523364486	1.0
0.3814506846718523	0.07981220657276995	1.0
0.3837068074524625	0.08018867924528301	1.0
0.3899748886413621	0.08056872037914692	1.0
0.3931369212282727	0.08095238095238096	1.0
0.3999369988509563	0.08173076923076923	1.0
0.4166666666666665	0.0821256038647343	1.0
0.4199795809247379	0.08374384236453201	1.0
0.4211125416288263	0.08415841584158416	1.0
0.4325674325674324	0.0845771144278607	1.0
0.4501968966557895	0.08542713567839195	1.0
0.4529668200128104	0.08585858585858586	1.0
0.4534331284981014	0.08629441624365482	1.0
0.4597900478228961	0.08673469387755102	1.0
0.4610501963260287	0.08717948717948718	1.0
0.4676623904448515	0.08762886597938144	1.0
0.4706296343765026	0.08808290155440414	1.0
0.4725834488954111	0.08854166666666667	1.0
0.4758036202826521	0.08900523560209424	1.0
0.4769203150621047	0.08947368421052632	1.0
0.4846847578475474	0.08994708994708994	1.0
0.4890988785330969	0.09042553191489362	1.0
0.4943966250725295	0.09090909090909091	1.0
0.4953645276977449	0.0913978494623656	1.0
0.4958221454635929	0.0918918918918919	1.0
0.5094793154870553	0.09239130434782608	1.0
0.5250184213877762	0.09289617486338798	1.0
0.5251297241753219	0.09340659340659341	1.0
0.5390062161164054	0.09392265193370165	1.0
0.5486946260878117	0.09444444444444444	1.0
0.5493238750896348	0.09497206703910614	1.0
0.5537352485152478	0.09550561797752809	1.0
0.5692079018132652	0.096045197740113	1.0
0.5700472964419971	0.09659090909090909	1.0
0.5706377831178825	0.09714285714285714	1.0
0.5724690355924951	0.09770114942528736	1.0
0.5774254721398447	0.09826589595375723	1.0
0.5843935354022607	0.09883720930232558	1.0
0.5849498411705101	0.09941520467836257	1.0
0.5854423967643798	0.1	1.0
0.5868496088954931	0.10059171597633136	1.0
0.5923226730610985	0.10119047619047619	1.0
0.5944203009329536	0.10179640718562874	1.0
0.5952509797790586	0.10240963855421686	1.0
0.5980763719956108	0.10303030303030303	1.0
0.6043225910424659	0.10365853658536585	1.0
0.6061914721694222	0.10429447852760736	1.0
0.6208858708733445	0.10493827160493827	1.0
0.6249211713725419	0.10559006211180125	1.0
0.6291788189473159	0.10625	1.0
0.6372315033954664	0.1069182389937107	1.0
0.6390977443609022	0.10759493670886076	1.0
0.6529565653471849	0.10828025477707007	1.0
0.6561757651907698	0.10897435897435898	1.0
0.6565660496166512	0.10967741935483871	1.0
0.6626581401265388	0.11038961038961038	1.0
0.6696601075847692	0.11258278145695365	1.0
0.6707089264724073	0.11333333333333333	1.0
0.6791319911660234	0.11409395973154363	1.0
0.685750868442693	0.11486486486486487	1.0
0.6936120907232162	0.11564625850340136	1.0
0.6941019142059183	0.11805555555555555	1.0
0.7005703728766908	0.11888111888111888	1.0
0.7017252298902598	0.11971830985915492	1.0
0.7095632971517054	0.12056737588652482	1.0
0.7147762388855545	0.12142857142857143	1.0
0.7208536082574004	0.1223021582733813	1.0
0.7222592592175481	0.12318840579710146	1.0
0.7245681381957773	0.12408759124087591	1.0
0.7271783662381994	0.125	1.0
0.7363392178770952	0.1259259259259259	1.0
0.7368922554347814	0.12781954887218044	1.0
0.7410383079339333	0.12878787878787878	1.0
0.7414207880434811	0.13076923076923078	1.0
0.7448453608247422	0.13178294573643412	1.0
0.7467766092475046	0.1328125	1.0
0.7485493230174083	0.13385826771653545	1.0
0.7512764142397002	0.1349206349206349	1.0
0.7526186763372618	0.136	1.0
0.7531179952558157	0.13709677419354838	1.0
0.7541835489833646	0.13821138211382114	1.0
0.7547494131101885	0.14166666666666666	1.0
0.7570471404642248	0.14285714285714285	1.0
0.7579809313614754	0.1440677966101695	1.0
0.7591121996303141	0.1452991452991453	1.0
0.7601717668199353	0.14912280701754385	1.0
0.7619047619047619	0.1504424778761062	1.0
0.7633771074188347	0.15178571428571427	1.0
0.7712429074935985	0.15315315315315314	1.0
0.7713131419529335	0.15454545454545454	1.0
0.778912897822445	0.1559633027522936	1.0
0.7851502927400471	0.1574074074074074	1.0
0.7886628220140527	0.1588785046728972	1.0
0.7940337899543369	0.16037735849056603	1.0
0.7946233191254675	0.1619047619047619	1.0
0.8002482019694824	0.16346153846153846	1.0
0.800741763341067	0.1650485436893204	1.0
0.8007417633410703	0.16666666666666666	1.0
0.8008148622187357	0.17	1.0
0.8026579908675814	0.1717171717171717	1.0
0.8092482598607893	0.17346938775510204	1.0
0.809248259860791	0.17708333333333334	1.0
0.8146389271733895	0.17894736842105263	1.0
0.8200573733097062	0.18085106382978725	1.0
0.8221688045340454	0.1827956989247312	1.0
0.8247377660654361	0.18478260869565216	1.0
0.8404283142908047	0.18681318681318682	1.0
0.8411636417957203	0.18888888888888888	1.0
0.8466434599533921	0.19101123595505617	1.0
0.8467044140883904	0.19318181818181818	1.0
0.8569668103187464	0.19767441860465115	1.0
0.8586069785706754	0.2	1.0
0.8591410559495665	0.20238095238095238	1.0
0.8595017488018701	0.20481927710843373	1.0
0.8637247638451566	0.2073170731707317	1.0
0.865288283009986	0.20987654320987653	1.0
0.8689176705904161	0.21518987341772153	1.0
0.8689176705904162	0.21794871794871795	1.0
0.8690468774693388	0.22077922077922077	1.0
0.8704249969952833	0.2236842105263158	1.0
0.8731710437658046	0.22666666666666666	1.0
0.8763488878939536	0.22972972972972974	1.0
0.8811315914663304	0.2328767123287671	1.0
0.8829809486713224	0.2361111111111111	1.0
0.8880941749480803	0.23943661971830985	1.0
0.8906249298642034	0.24285714285714285	1.0
0.8906249298642042	0.2463768115942029	1.0
0.8919218714793994	0.25	1.0
0.8976308020317322	0.2537313432835821	1.0
0.8980714298267551	0.25757575757575757	1.0
0.9063500974120704	0.26153846153846155	1.0
0.9092251440871612	0.265625	1.0
0.9114020969961426	0.2698412698412698	1.0
0.9124466008755548	0.27419354838709675	1.0
0.914047189983655	0.2786885245901639	1.0
0.9179586664419792	0.2833333333333333	1.0
0.918275452001359	0.29310344827586204	1.0
0.9214756258512696	0.2982456140350877	1.0
0.9222082580577592	0.30357142857142855	1.0
0.935921717171717	0.3090909090909091	1.0
0.9384137834821428	0.3148148148148148	1.0
0.9533174418883592	0.32075471698113206	1.0
0.9539310831987208	0.3269230769230769	1.0
0.9550105070300604	0.3333333333333333	1.0
0.9559449774779484	0.34	1.0
0.9562444541720876	0.3469387755102041	1.0
0.95920237020525	0.3541666666666667	1.0
0.9605374455292272	0.3617021276595745	1.0
0.961293360287222	0.3695652173913043	1.0
0.9661444754957798	0.37777777777777777	1.0
0.968967756418576	0.38636363636363635	1.0
0.9693824933706822	0.3953488372093023	1.0
0.9713739981066184	0.40476190476190477	1.0
0.9716396504484308	0.4146341463414634	1.0
0.9716396504484328	0.425	1.0
0.9733470595362124	0.4358974358974359	1.0
0.9750977874971034	0.4473684210526316	1.0
0.9756318783233046	0.4594594594594595	1.0
0.9762079150478968	0.4722222222222222	1.0
0.9772429863414877	0.4857142857142857	1.0
0.9783703983870676	0.53125	1.0
0.9792274001863248	0.5483870967741935	1.0
0.9795539221219032	0.5666666666666667	1.0
0.9795949502819032	0.5862068965517241	1.0
0.9805747060613448	0.6071428571428571	1.0
0.9809109467172192	0.68	1.0
0.9873766940339392	0.7391304347826086	1.0
0.9891198209408968	0.7727272727272727	1.0
0.9893103603563492	0.8095238095238095	1.0
0.9913744058807968	0.85	1.0
0.99231399793297	0.8947368421052632	1.0
0.9934876959073304	0.8888888888888888	0.9411764705882353
0.9953178627210288	0.9411764705882353	0.9411764705882353
0.9963925577775914	0.9375	0.8823529411764706
0.996679393660535	0.9333333333333333	0.8235294117647058
0.9969509656949452	0.9285714285714286	0.7647058823529411
0.9970408401957744	0.9230769230769231	0.7058823529411765
0.9970409526517472	0.9166666666666666	0.6470588235294118
0.9975915789743416	0.9090909090909091	0.5882352941176471
0.9976180159887688	0.9	0.5294117647058824
0.998010219473088	0.8888888888888888	0.47058823529411764
0.9987170405569706	0.875	0.4117647058823529
0.998863766687954	1.0	0.35294117647058826
0.9988768583140976	1.0	0.29411764705882354
0.999402602402102	1.0	0.23529411764705882
0.999673912450466	1.0	0.17647058823529413
0.9997021999099622	1.0	0.11764705882352941
0.99995656161796	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_pdep.dat <==
threshold	precision	recall
7.261636772928614e-06	0.013832384052074858	1.0
1.0990097921772483e-05	0.013854930725346373	1.0
1.3720596652693922e-05	0.013888888888888888	1.0
1.374816118344171e-05	0.013911620294599018	1.0
1.476769156582598e-05	0.013923013923013924	1.0
0.0001106584277587	0.013934426229508197	1.0
0.0001268580951071	0.01394585726004922	1.0
0.0001903521329621	0.013957307060755337	1.0
0.0001914421523811	0.013991769547325103	1.0
0.0002553104114936	0.014026402640264026	1.0
0.00027332	0.014037985136251032	1.0
0.0002753232854435	0.014049586776859505	1.0
0.0002782508789094	0.014061207609594707	1.0
0.00031556	0.014072847682119206	1.0
0.0003236553299009	0.014084507042253521	1.0
0.00033176	0.014096185737976783	1.0
0.0004425805290296	0.014107883817427386	1.0
0.000443993680747	0.014143094841930116	1.0
0.0004779258734473	0.014154870940882597	1.0
0.0004886770851227	0.014166666666666666	1.0
0.0004902883657314	0.014202172096908938	1.0
0.0005201721968147	0.014214046822742474	1.0
0.000536757204995	0.014225941422594143	1.0
0.0005429783013671	0.01423785594639866	1.0
0.0005440243600961	0.014273719563392108	1.0
0.00055055254991	0.014285714285714285	1.0
0.0005706372513489	0.01430976430976431	1.0
0.0006927625568417	0.014321819713563605	1.0
0.0006953896537543	0.014358108108108109	1.0
0.0007263654429891	0.014370245139475908	1.0
0.0010699628102707	0.014382402707275803	1.0
0.0011807658690413	0.014394580863674851	1.0
0.0011930970806233	0.01440677966101695	1.0
0.0013456990523395	0.01441899915182358	1.0
0.0013574622105517	0.014431239388794566	1.0
0.00142972	0.014443500424808835	1.0
0.0014787430355898	0.01445578231292517	1.0
0.001678143889871	0.01446808510638298	1.0
0.0017684410226377	0.014480408858603067	1.0
0.0017794602643258	0.014492753623188406	1.0
0.0017820915432823	0.014505119453924915	1.0
0.0018320509826092	0.014517506404782237	1.0
0.0019867763017899	0.01452991452991453	1.0
0.0019882190884404	0.01454234388366125	1.0
0.0021401224820139	0.014554794520547944	1.0
0.0021496713851031	0.014592274678111588	1.0
0.0023006340040046	0.014604810996563574	1.0
0.0026205727833562	0.014617368873602751	1.0
0.0028647332543726	0.014629948364888123	1.0
0.0029405151500474	0.014642549526270457	1.0
0.00354019787513	0.014655172413793103	1.0
0.0036994176466065	0.014667817083692839	1.0
0.004174975476566	0.01468048359240069	1.0
0.0042060863044777	0.014693171996542784	1.0
0.0043382245787886	0.014705882352941176	1.0
0.0046746296324188	0.01471861471861472	1.0
0.0046987693030024	0.014731369150779897	1.0
0.0047843833120933	0.014782608695652174	1.0
0.0047974260361639	0.014795474325500435	1.0
0.0050021032131295	0.014808362369337979	1.0
0.0050021435699227	0.014821272885789015	1.0
0.0050045385615087	0.014834205933682374	1.0
0.0050148750451662	0.014847161572052401	1.0
0.0051746170831821	0.01486013986013986	1.0
0.0051762001037328	0.014899211218229623	1.0
0.0051918468144074	0.014912280701754385	1.0
0.0052074291872205	0.014925373134328358	1.0
0.0052652250068645	0.014938488576449912	1.0
0.0052680904466654	0.014977973568281937	1.0
0.005384611844259	0.014991181657848324	1.0
0.005431057570702	0.01500441306266549	1.0
0.0055784075934874	0.015017667844522967	1.0
0.0060281046790449	0.015030946065428824	1.0
0.0063996424464377	0.01504424778761062	1.0
0.0063998150089916	0.015084294587400177	1.0
0.0065069316342515	0.015097690941385435	1.0
0.0065571705265268	0.015124555160142349	1.0
0.0065600315489058	0.015138023152270703	1.0
0.0067117048461241	0.015151515151515152	1.0
0.0067307429593439	0.015165031222123104	1.0
0.006736046901968	0.01520572450805009	1.0
0.0069363165932305	0.01521933751119069	1.0
0.0069884774896999	0.015232974910394265	1.0
0.0073467410249842	0.015246636771300448	1.0
0.007359730534369	0.01526032315978456	1.0
0.00774872667854	0.015274034141958671	1.0
0.0077749226289858	0.015287769784172662	1.0
0.0078971046858984	0.0153015301530153	1.0
0.0080936176845475	0.015315315315315315	1.0
0.0081921374076751	0.015329125338142471	1.0
0.0084221787590469	0.015342960288808664	1.0
0.0086363728505614	0.015356820234869015	1.0
0.0089155731130416	0.015370705244122965	1.0
0.0090139111441402	0.015384615384615385	1.0
0.0091252939770678	0.015398550724637682	1.0
0.0092527037565354	0.015412511332728921	1.0
0.010411435759371	0.015426497277676952	1.0
0.0113569795024924	0.015440508628519528	1.0
0.0115016502607114	0.015454545454545455	1.0
0.011700408612325	0.015468607825295723	1.0
0.0119614694403654	0.015482695810564663	1.0
0.0125243029053145	0.015496809480401094	1.0
0.0127699829594891	0.01551094890510949	1.0
0.0130556286622139	0.015539305301645339	1.0
0.0130613736631888	0.01555352241537054	1.0
0.0130763764419384	0.015567765567765568	1.0
0.0131128838745626	0.015582034830430797	1.0
0.0131436425186784	0.015596330275229359	1.0
0.0152640961026206	0.015610651974288337	1.0
0.0180658554896632	0.015625	1.0
0.0184564867102906	0.015639374425023	1.0
0.0187963096428606	0.01565377532228361	1.0
0.0188024759479963	0.01566820276497696	1.0
0.0188983994275685	0.01569713758079409	1.0
0.0193248590869616	0.015711645101663587	1.0
0.0194086625367049	0.01572617946345976	1.0
0.0194093682584002	0.01574074074074074	1.0
0.0194095529465628	0.015755329008341055	1.0
0.0196219340728011	0.015769944341372914	1.0
0.0205928077097794	0.015784586815227482	1.0
0.0207862042404817	0.015799256505576207	1.0
0.0215332956983853	0.01581395348837209	1.0
0.0215520116729641	0.015828677839851025	1.0
0.0217221331325865	0.015843429636533086	1.0
0.0221129999999999	0.01585820895522388	1.0
0.0228224889499478	0.015873015873015872	1.0
0.0229056855174038	0.01588785046728972	1.0
0.0229920457846551	0.015902712815715623	1.0
0.0232866760360307	0.015917602996254682	1.0
0.0236408771590465	0.015932521087160263	1.0
0.0236483340965405	0.01594746716697936	1.0
0.0242705442450792	0.01596244131455399	1.0
0.0247355768437736	0.015977443609022556	1.0
0.0251467573253381	0.01599247412982126	1.0
0.0262560670615041	0.0160075329566855	1.0
0.0262659686648567	0.016037735849056604	1.0
0.0268472785955303	0.016052880075542966	1.0
0.0268888066377817	0.01606805293005671	1.0
0.0280851372376952	0.016113744075829384	1.0
0.0283347050605699	0.016129032258064516	1.0
0.0289327274031947	0.016144349477682812	1.0
0.0297165374220569	0.016159695817490494	1.0
0.029838078747074	0.016175071360608945	1.0
0.0302223560065958	0.01619047619047619	1.0
0.0308353236973371	0.016205910390848427	1.0
0.0313354563932173	0.016221374045801526	1.0
0.0313354595420474	0.01623686723973257	1.0
0.0317324201555895	0.016267942583732056	1.0
0.0322605229824844	0.016283524904214558	1.0
0.0323022075963252	0.016299137104506232	1.0
0.0335556362037828	0.016314779270633396	1.0
0.0336132601556128	0.016346153846153847	1.0
0.0346880570409982	0.016377649325626204	1.0
0.0351100319882838	0.01639344262295082	1.0
0.0357142857142857	0.01642512077294686	1.0
0.0364722049797349	0.016456921587608905	1.0
0.036653413077617	0.016472868217054265	1.0
0.0366837270034015	0.016488845780795344	1.0
0.0378084295530387	0.016536964980544747	1.0
0.0383763539729916	0.016553067185978577	1.0
0.0384763240299031	0.016569200779727095	1.0
0.0396769786846108	0.016585365853658537	1.0
0.0396781978808841	0.016617790811339198	1.0
0.0396805074885669	0.01665034280117532	1.0
0.0397220278673185	0.016683022571148183	1.0
0.0397483271423333	0.01671583087512291	1.0
0.0398712517522184	0.016748768472906402	1.0
0.0398718877051979	0.01678183613030602	1.0
0.040004063772892	0.016831683168316833	1.0
0.0400102976550998	0.016865079365079364	1.0
0.0400107902087557	0.01691542288557214	1.0
0.0406433945349392	0.016966067864271458	1.0
0.0406433945349393	0.016983016983016984	1.0
0.040967489170449	0.017	1.0
0.0447143843181044	0.01701701701701702	1.0
0.0460415155273688	0.017034068136272545	1.0
0.0471572382381864	0.017051153460381142	1.0
0.0472733669702918	0.017085427135678392	1.0
0.0474147019266495	0.01710261569416499	1.0
0.0484295195277854	0.017119838872104734	1.0
0.0490887695098423	0.017137096774193547	1.0
0.0518385393265743	0.017154389505549948	1.0
0.0525361629720292	0.01717171717171717	1.0
0.0559286371341392	0.017189079878665317	1.0
0.0604684014356098	0.01720647773279352	1.0
0.0623564644916761	0.017223910840932118	1.0
0.0703036849312876	0.017258883248730966	1.0
0.0729370423930084	0.017276422764227643	1.0
0.0748031199999999	0.017293997965412006	1.0
0.0748241415551771	0.017311608961303463	1.0
0.0748586399999999	0.017329255861365953	1.0
0.0751568104227549	0.017346938775510204	1.0
0.075300425471412	0.017364657814096015	1.0
0.0759151308584316	0.017382413087934562	1.0
0.07592344	0.017400204708290685	1.0
0.07596372	0.017418032786885244	1.0
0.0761148601305538	0.017435897435897435	1.0
0.076916229837603	0.017453798767967144	1.0
0.0823763785367504	0.017471736896197326	1.0
0.0833436475030403	0.01748971193415638	1.0
0.0842629374389036	0.017507723995880537	1.0
0.0876428589797999	0.01752577319587629	1.0
0.0933656382457171	0.01756198347107438	1.0
0.0940668143558486	0.017580144777662874	1.0
0.0944803620330928	0.017598343685300208	1.0
0.0995197918750282	0.017616580310880828	1.0
0.1010767702481554	0.017634854771784232	1.0
0.1017536127964122	0.017653167185877467	1.0
0.1022057527896334	0.017671517671517672	1.0
0.105135930563389	0.01768990634755463	1.0
0.1070909730096781	0.017708333333333333	1.0
0.1102015082889889	0.017726798748696558	1.0
0.1103521147520566	0.017745302713987474	1.0
0.1114888733797208	0.017763845350052248	1.0
0.1116913052867568	0.01778242677824268	1.0
0.1124563315812363	0.01780104712041885	1.0
0.1139857166425931	0.01781970649895178	1.0
0.1152531162618191	0.017838405036726127	1.0
0.1196948122543798	0.017857142857142856	1.0
0.1206872401250983	0.017875920084121977	1.0
0.1220805401594635	0.017894736842105262	1.0
0.134323512701891	0.01791359325605901	1.0
0.1399259827702876	0.01798941798941799	1.0
0.1485052098046972	0.018027571580063628	1.0
0.1585338176445195	0.018065887353878853	1.0
0.1600719424460431	0.018085106382978722	1.0
0.160716461605156	0.01812366737739872	1.0
0.161385422629017	0.018162393162393164	1.0
0.1616363333627188	0.01818181818181818	1.0
0.1630654507085785	0.018201284796573874	1.0
0.1644024778640163	0.01822079314040729	1.0
0.174720416169556	0.018240343347639486	1.0
0.1754453304448238	0.018259935553168637	1.0
0.1754916524755817	0.018318965517241378	1.0
0.1767189858060124	0.018338727076591153	1.0
0.1769099530551292	0.0183982683982684	1.0
0.1769129640273015	0.018418201516793065	1.0
0.1773488372768712	0.01843817787418655	1.0
0.1785628336798202	0.018458197611292075	1.0
0.1786393801108205	0.01847826086956522	1.0
0.1817237379649641	0.018498367791077257	1.0
0.1817237410293775	0.018518518518518517	1.0
0.1877859191395584	0.018558951965065504	1.0
0.189308366909599	0.018579234972677595	1.0
0.191322992754811	0.018599562363238512	1.0
0.1923386364555785	0.01864035087719298	1.0
0.1947211298507251	0.01868131868131868	1.0
0.1950940325136707	0.018722466960352423	1.0
0.1955404256581523	0.018763796909492272	1.0
0.1967037627837215	0.018805309734513276	1.0
0.1970515773322288	0.018847006651884702	1.0
0.1977506977853101	0.01888888888888889	1.0
0.1996013138295447	0.01893095768374165	1.0
0.2010560029636225	0.0189520624303233	1.0
0.2020916233841033	0.01899441340782123	1.0
0.2022383216746926	0.019036954087346025	1.0
0.2026821535370551	0.01905829596412556	1.0
0.204284901495776	0.019079685746352413	1.0
0.2047240343473602	0.019144144144144143	1.0
0.2052685093472759	0.019165727170236752	1.0
0.2070477886347946	0.019187358916478554	1.0
0.2081647917094643	0.01927437641723356	1.0
0.210389266989109	0.019296254256526674	1.0
0.2119694205748726	0.019318181818181818	1.0
0.2146049374887718	0.0193621867881549	1.0
0.2150098660027154	0.019428571428571427	1.0
0.2177851967873048	0.019450800915331808	1.0
0.2203208707391821	0.019473081328751432	1.0
0.2221097433226321	0.019562715765247412	1.0
0.2221251849340789	0.019585253456221197	1.0
0.2224983909258968	0.0196078431372549	1.0
0.2252252252252252	0.019630484988452657	1.0
0.2275868527517146	0.019653179190751446	1.0
0.2301911864281433	0.019675925925925927	1.0
0.2346562089959498	0.019698725376593278	1.0
0.2354940193302845	0.019721577726218097	1.0
0.2363424273624462	0.019744483159117306	1.0
0.2392589984608329	0.019767441860465116	1.0
0.2398256289507269	0.019813519813519812	1.0
0.2398305893829503	0.019836639439906652	1.0
0.2400217198947963	0.01985981308411215	1.0
0.2410611344089658	0.019883040935672516	1.0
0.2411474743458122	0.01990632318501171	1.0
0.2418778686260539	0.01992966002344666	1.0
0.242768170949566	0.01995305164319249	1.0
0.2429161967561441	0.0199764982373678	1.0
0.2442833162435943	0.02	1.0
0.2445568768327509	0.020047169811320754	1.0
0.2455248628033695	0.02009456264775414	1.0
0.2465371140366561	0.020118343195266272	1.0
0.2480172702132093	0.02014218009478673	1.0
0.2516327685601008	0.020166073546856466	1.0
0.2525860576495888	0.020190023752969122	1.0
0.2534487690001808	0.020214030915576695	1.0
0.2543319691271249	0.02031063321385902	1.0
0.2546189164436277	0.02033492822966507	1.0
0.2553183384484497	0.020432692307692308	1.0
0.2557554121999351	0.02045728038507822	1.0
0.2569522329410005	0.020481927710843374	1.0
0.2614913304190233	0.020506634499396863	1.0
0.2616487455197133	0.020531400966183576	1.0
0.2618408689363486	0.020581113801452784	1.0
0.2618450097837943	0.020606060606060607	1.0
0.261852813123374	0.02063106796116505	1.0
0.2619929396074495	0.020656136087484813	1.0
0.2620826675150077	0.02068126520681265	1.0
0.2624986226018092	0.020706455542021926	1.0
0.2625011503477471	0.020731707317073172	1.0
0.2628273695569101	0.020757020757020756	1.0
0.2629491579930118	0.02078239608801956	1.0
0.2629702641370581	0.0208078335373317	1.0
0.2629719317830074	0.020833333333333332	1.0
0.2675144253950273	0.020858895705521473	1.0
0.2684053262160621	0.020884520884520884	1.0
0.2696343022990968	0.020910209102091022	1.0
0.2709580944274137	0.020935960591133004	1.0
0.2746135682023677	0.02096177558569667	1.0
0.2747854821561117	0.020987654320987655	1.0
0.2760624632198449	0.021013597033374538	1.0
0.2776551442152956	0.02103960396039604	1.0
0.2778632590358756	0.021065675340768277	1.0
0.279562020316359	0.02111801242236025	1.0
0.2800122041633092	0.021144278606965175	1.0
0.2818257405765907	0.021170610211706103	1.0
0.2845088580942551	0.02122347066167291	1.0
0.2847802033105736	0.02125	1.0
0.2857142857142856	0.02127659574468085	1.0
0.2858954435003386	0.021303258145363407	1.0
0.2863563011108579	0.02132998745294856	1.0
0.28699824699609	0.02135678391959799	1.0
0.2871135752856948	0.021383647798742137	1.0
0.2884927785473615	0.021410579345088162	1.0
0.2905119196236741	0.021437578814627996	1.0
0.2930405288142799	0.021464646464646464	1.0
0.2930597388957306	0.021546261089987327	1.0
0.2962715852465055	0.021573604060913704	1.0
0.2967650085370164	0.021601016518424398	1.0
0.3005903205356509	0.021628498727735368	1.0
0.3016491466170239	0.02165605095541401	1.0
0.3016937964507034	0.021739130434782608	1.0
0.3038536701103569	0.02176696542893726	1.0
0.3042208339205588	0.021794871794871794	1.0
0.3057656028695298	0.021822849807445442	1.0
0.3058711857469238	0.021850899742930592	1.0
0.3097791175748234	0.021879021879021878	1.0
0.312434884559376	0.02190721649484536	1.0
0.3125	0.02193548387096774	1.0
0.3169879944018626	0.02207792207792208	1.0
0.3209233830368745	0.022106631989596878	1.0
0.3209233830368746	0.022135416666666668	1.0
0.3230860893931357	0.02216427640156454	1.0
0.3333333333333333	0.022193211488250653	1.0
0.3390697534905407	0.02225130890052356	1.0
0.3407589446068032	0.022280471821756225	1.0
0.3421357334052857	0.02230971128608924	1.0
0.342632190138029	0.022339027595269383	1.0
0.3441023738453228	0.02236842105263158	1.0
0.3441916735126815	0.022457067371202115	1.0
0.345794873429054	0.022486772486772486	1.0
0.3458008381079548	0.022516556291390728	1.0
0.3462004803774465	0.022546419098143235	1.0
0.3478325608189679	0.02257636122177955	1.0
0.3483043974214684	0.022606382978723406	1.0
0.3505343058591441	0.022636484687083888	1.0
0.3516139904068313	0.02266666666666667	1.0
0.3518640458754164	0.022696929238985315	1.0
0.3524826594079117	0.022727272727272728	1.0
0.3526846136311393	0.022788203753351208	1.0
0.3535470014882771	0.022911051212938006	1.0
0.3553004953001524	0.022941970310391364	1.0
0.3556234432559957	0.023004059539918808	1.0
0.3557387589044712	0.023035230352303523	1.0
0.3557521442509743	0.023066485753052916	1.0
0.3571428571428571	0.02309782608695652	1.0
0.3596336072721878	0.02312925170068027	1.0
0.3608222395649502	0.02316076294277929	1.0
0.3612315380108762	0.023192360163710776	1.0
0.3666545366190638	0.023224043715846996	1.0
0.3699421965317919	0.023255813953488372	1.0
0.3702753150249123	0.023415977961432508	1.0
0.3703096119228435	0.023448275862068966	1.0
0.3707993208709963	0.023480662983425413	1.0
0.3710313701442854	0.02351313969571231	1.0
0.3734116032840826	0.023545706371191136	1.0
0.3735700137735455	0.023578363384188627	1.0
0.3740988401036465	0.02361111111111111	1.0
0.3751817016590657	0.02364394993045897	1.0
0.3754362460005127	0.023676880222841225	1.0
0.375586854460094	0.023709902370990237	1.0
0.3756019710890089	0.023776223776223775	1.0
0.3780636309733588	0.023809523809523808	1.0
0.3820868553263593	0.023842917251051893	1.0
0.3824132170364471	0.023876404494382022	1.0
0.3928571428571428	0.02390998593530239	1.0
0.3999999999999999	0.024045261669024046	1.0
0.4002765146542985	0.024079320113314446	1.0
0.400630536552762	0.024113475177304965	1.0
0.40625	0.024147727272727272	1.0
0.4083663304710626	0.02418207681365576	1.0
0.4090909090909091	0.024216524216524215	1.0
0.4125647576507201	0.024251069900142655	1.0
0.4126826512302085	0.024285714285714285	1.0
0.4135816466655387	0.024320457796852647	1.0
0.4144996342581289	0.024355300859598854	1.0
0.4150302215545328	0.024390243902439025	1.0
0.4178049798302963	0.02442528735632184	1.0
0.4184536683865147	0.02446043165467626	1.0
0.4184596246913676	0.024495677233429394	1.0
0.4185122237056468	0.024531024531024532	1.0
0.4203597650240139	0.024566473988439308	1.0
0.4204632988827203	0.024602026049204053	1.0
0.4208672026275053	0.02463768115942029	1.0
0.4208847557266032	0.02467343976777939	1.0
0.4234573390642755	0.024709302325581394	1.0
0.4242828086945734	0.024745269286754003	1.0
0.4251330204935101	0.02478134110787172	1.0
0.4272868698612398	0.024817518248175182	1.0
0.4275254777226677	0.024853801169590642	1.0
0.4407752849654258	0.024890190336749635	1.0
0.4523809523809523	0.024926686217008796	1.0
0.4576132661615614	0.025	1.0
0.4615384615384615	0.025036818851251842	1.0
0.4679487179487179	0.025185185185185185	1.0
0.4711538461538461	0.025222551928783383	1.0
0.4722543352601155	0.025297619047619048	1.0
0.4722543352601156	0.02533532041728763	1.0
0.4740616520690501	0.025487256371814093	1.0
0.4754344247301993	0.025525525525525526	1.0
0.475929105242059	0.02556390977443609	1.0
0.4761078998073217	0.025602409638554216	1.0
0.4799614643545279	0.02564102564102564	1.0
0.480009172484247	0.0256797583081571	1.0
0.4856692533220189	0.025718608169440244	1.0
0.4869917338103279	0.025757575757575757	1.0
0.4896603396603396	0.025796661608497723	1.0
0.4907160534259955	0.025835866261398176	1.0
0.4955353079973981	0.0258751902587519	1.0
0.4971238515375171	0.025914634146341462	1.0
0.4984394268819464	0.02599388379204893	1.0
0.4986772486772486	0.026033690658499236	1.0
0.5	0.02607361963190184	1.0
0.5000030927254953	0.026397515527950312	1.0
0.5000033758682236	0.026438569206842923	1.0
0.500009692328865	0.0264797507788162	1.0
0.500009706011798	0.0265210608424337	1.0
0.500016164907427	0.0265625	1.0
0.5000173658751479	0.026604068857589983	1.0
0.5000218251618703	0.02664576802507837	1.0
0.5000288780929183	0.026687598116169546	1.0
0.5000386529991764	0.026729559748427674	1.0
0.500043639053938	0.026771653543307086	1.0
0.5001037581132126	0.026813880126182965	1.0
0.5001075003063301	0.026856240126382307	1.0
0.5001442383724023	0.02689873417721519	1.0
0.500261267713428	0.02694136291600634	1.0
0.5003541073047589	0.026984126984126985	1.0
0.5004812145912826	0.02702702702702703	1.0
0.5007007833072107	0.027070063694267517	1.0
0.5007865759305561	0.02711323763955343	1.0
0.5011035170083562	0.027156549520766772	1.0
0.5011175578453382	0.0272	1.0
0.5012372366943286	0.027243589743589744	1.0
0.5012565113259382	0.027287319422150885	1.0
0.5013389707823748	0.027331189710610933	1.0
0.5032029882281647	0.027375201288244767	1.0
0.5035901241733547	0.027419354838709678	1.0
0.5036681990343675	0.02750809061488673	1.0
0.5043573447642193	0.027552674230145867	1.0
0.5045347590360516	0.027597402597402596	1.0
0.5047458865507419	0.027642276422764227	1.0
0.5049175333035046	0.02768729641693811	1.0
0.5049758604851345	0.02773246329526917	1.0
0.5049881517550179	0.027777777777777776	1.0
0.5050294929128721	0.027823240589198037	1.0
0.5050388157370045	0.027868852459016394	1.0
0.5050768187196755	0.027914614121510674	1.0
0.5053971351882198	0.027960526315789474	1.0
0.5055288579666574	0.02800658978583196	1.0
0.5055495036525464	0.028052805280528052	1.0
0.5055760345271906	0.02823920265780731	1.0
0.5057669941337636	0.028286189683860232	1.0
0.5071880041363915	0.028333333333333332	1.0
0.5073337532025771	0.028428093645484948	1.0
0.507613835157328	0.02847571189279732	1.0
0.508079067177992	0.028523489932885907	1.0
0.5093553272857011	0.02857142857142857	1.0
0.5095535998673271	0.02861952861952862	1.0
0.5096029575888174	0.02866779089376054	1.0
0.5096495307351541	0.028716216216216218	1.0
0.5107438016528926	0.028764805414551606	1.0
0.5108088697728713	0.0288135593220339	1.0
0.5108573578490404	0.028862478777589132	1.0
0.510958005551473	0.02891156462585034	1.0
0.5117052246217885	0.028960817717206135	1.0
0.5136333467994599	0.02905982905982906	1.0
0.5157342657342657	0.02910958904109589	1.0
0.5161179005791235	0.029159519725557463	1.0
0.5177057559674942	0.029209621993127148	1.0
0.5189918176343515	0.029259896729776247	1.0
0.5192909787294402	0.029310344827586206	1.0
0.5208268958301651	0.02936096718480138	1.0
0.5208437877261118	0.029411764705882353	1.0
0.5210999962238201	0.029462738301559793	1.0
0.5211932292702169	0.029513888888888888	1.0
0.5213743200881358	0.029565217391304348	1.0
0.5226346863866368	0.029616724738675958	1.0
0.5244755244755245	0.029668411867364748	1.0
0.530191	0.029876977152899824	1.0
0.5303922799999999	0.02992957746478873	1.0
0.5317867702562569	0.029982363315696647	1.0
0.5335305050433208	0.030035335689045935	1.0
0.5337995337995338	0.03008849557522124	1.0
0.5344352526495403	0.030141843971631204	1.0
0.5365967365967366	0.03019538188277087	1.0
0.5367921922252522	0.030249110320284697	1.0
0.5374595754395233	0.030303030303030304	1.0
0.53760848	0.030357142857142857	1.0
0.53767456	0.03041144901610018	1.0
0.5384751293892004	0.03046594982078853	1.0
0.5386904761904763	0.03052064631956912	1.0
0.539928159080924	0.030575539568345324	1.0
0.5401802661431532	0.03063063063063063	1.0
0.545432807050797	0.030685920577617327	1.0
0.5459749538452406	0.03074141048824593	1.0
0.5496546618980721	0.030797101449275364	1.0
0.5520478237241242	0.030852994555353903	1.0
0.5528200863192506	0.03090909090909091	1.0
0.5551711258424982	0.030965391621129327	1.0
0.5552683174787597	0.03102189781021898	1.0
0.5560788525896414	0.031192660550458717	1.0
0.5592572277028398	0.03125	1.0
0.560064935064935	0.03130755064456722	1.0
0.5613090922254274	0.03136531365313653	1.0
0.562908815685851	0.03148148148148148	1.0
0.563437765271179	0.03153988868274583	1.0
0.565339204743262	0.031598513011152414	1.0
0.5655963840837261	0.03165735567970205	1.0
0.5677160864875838	0.03171641791044776	1.0
0.5754322844891271	0.03177570093457944	1.0
0.5757425942396814	0.031835205992509365	1.0
0.5779136311827409	0.03189493433395872	1.0
0.5795122737298056	0.03195488721804511	1.0
0.5816627816627815	0.032015065913371	1.0
0.5825361959678279	0.03207547169811321	1.0
0.5905994046290951	0.03213610586011342	1.0
0.5918872865100439	0.032196969696969696	1.0
0.5948838169369851	0.03225806451612903	1.0
0.5953799607352542	0.03231939163498099	1.0
0.5967387302872915	0.03238095238095238	1.0
0.597360275721845	0.03244274809160305	1.0
0.6011093451241457	0.032504780114722756	1.0
0.6030755667219337	0.032567049808429116	1.0
0.6069972700913764	0.03262955854126679	1.0
0.6101477313326998	0.032692307692307694	1.0
0.6101477313327	0.03275529865125241	1.0
0.6102586099176691	0.032818532818532815	1.0
0.6109211557898906	0.03288201160541586	1.0
0.6128170490692679	0.03294573643410853	1.0
0.6129999552421388	0.03300970873786408	1.0
0.6181325025054943	0.033073929961089495	1.0
0.6198584381576566	0.03313840155945419	1.0
0.6210139207890562	0.033203125	1.0
0.6210139211661946	0.033268101761252444	1.0
0.6315979044675674	0.03339882121807466	1.0
0.6323498206233104	0.03346456692913386	1.0
0.6350291528343934	0.03353057199211045	1.0
0.6359911948736956	0.03359683794466403	1.0
0.6363824177236493	0.033663366336633666	1.0
0.63651061914013	0.03373015873015873	1.0
0.6369917465228775	0.033797216699801194	1.0
0.6379216792376491	0.03386454183266932	1.0
0.6380754102885042	0.033932135728542916	1.0
0.6397593397938173	0.034	1.0
0.6402653139658278	0.03406813627254509	1.0
0.6433985052081551	0.03413654618473896	1.0
0.645192128315618	0.03420523138832998	1.0
0.6457479771005344	0.034274193548387094	1.0
0.6458333333333334	0.03434343434343434	1.0
0.6459313677559965	0.03441295546558704	1.0
0.6459698996854545	0.034482758620689655	1.0
0.6461020555265558	0.034552845528455285	1.0
0.6481099672482451	0.034623217922606926	1.0
0.6514155650030115	0.03469387755102041	1.0
0.6516806024400243	0.034764826175869123	1.0
0.6516806024400245	0.03483606557377049	1.0
0.6516902363950136	0.03490759753593429	1.0
0.6522363243116384	0.03497942386831276	1.0
0.652810418489725	0.03505154639175258	1.0
0.6529864084152109	0.03512396694214876	1.0
0.6530612244897959	0.035196687370600416	1.0
0.6535429393077022	0.035269709543568464	1.0
0.6565758587701295	0.035343035343035345	1.0
0.6589981122472353	0.035416666666666666	1.0
0.6590909090909092	0.03549060542797495	1.0
0.6598266467084665	0.03563941299790356	1.0
0.6624579546271074	0.03571428571428571	1.0
0.6629741304546853	0.035789473684210524	1.0
0.6640921466153129	0.035864978902953586	1.0
0.6666666666666666	0.035940803382663845	1.0
0.6670035611089923	0.03624733475479744	1.0
0.6673569986371585	0.03632478632478633	1.0
0.6674375533241114	0.03640256959314775	1.0
0.6691245529488022	0.03648068669527897	1.0
0.6714720192401795	0.03655913978494624	1.0
0.6736851538758465	0.036637931034482756	1.0
0.6766189645971301	0.0367170626349892	1.0
0.6793274035097623	0.0367965367965368	1.0
0.6796360397935757	0.0368763557483731	1.0
0.6830874510864421	0.03695652173913044	1.0
0.6841017382595421	0.037037037037037035	1.0
0.6872753115697915	0.037199124726477024	1.0
0.6875797213329752	0.03736263736263736	1.0
0.6881997392117173	0.037444933920704845	1.0
0.6896315413273881	0.037527593818984545	1.0
0.6899623198282702	0.03761061946902655	1.0
0.6902052304383365	0.037694013303769404	1.0
0.6902182199420062	0.03777777777777778	1.0
0.6903927302003431	0.0378619153674833	1.0
0.6924635739827331	0.03794642857142857	1.0
0.6947809086207507	0.03803131991051454	1.0
0.694886553988923	0.03811659192825112	1.0
0.6963967300251327	0.038202247191011236	1.0
0.698563666862194	0.038288288288288286	1.0
0.7002826258932211	0.03837471783295711	1.0
0.7010807964726533	0.038461538461538464	1.0
0.7013373167675222	0.03854875283446712	1.0
0.7015873015873016	0.038636363636363635	1.0
0.7020517921089015	0.0387243735763098	1.0
0.7027320784546217	0.03881278538812785	1.0
0.7030303030303031	0.038901601830663615	1.0
0.7041571831784803	0.0389908256880734	1.0
0.7053571428571429	0.03908045977011494	1.0
0.7074280101639128	0.03917050691244239	1.0
0.7075497262868389	0.03926096997690531	1.0
0.7082463102199944	0.03935185185185185	1.0
0.7095860130218251	0.03944315545243619	1.0
0.7142857142857142	0.03953488372093023	1.0
0.7147769648598862	0.0405727923627685	1.0
0.7162436266917487	0.04066985645933014	1.0
0.7200152576585015	0.0407673860911271	1.0
0.7222222222222222	0.040865384615384616	1.0
0.7231490731490732	0.04096385542168675	1.0
0.7256101035713683	0.04106280193236715	1.0
0.7256967338306896	0.04116222760290557	1.0
0.7313515544284774	0.0412621359223301	1.0
0.7349358935581717	0.0413625304136253	1.0
0.7367376509681081	0.041463414634146344	1.0
0.7405715002204942	0.04156479217603912	1.0
0.741120565420341	0.041666666666666664	1.0
0.7411234833754456	0.04176904176904177	1.0
0.7414124994836079	0.04187192118226601	1.0
0.7417466634665989	0.04197530864197531	1.0
0.7417792237087004	0.04218362282878412	1.0
0.7420988113247391	0.04228855721393035	1.0
0.7426621478637451	0.04239401496259352	1.0
0.7426995096106267	0.0425	1.0
0.7430948006584572	0.042606516290726815	1.0
0.7437433010596852	0.04271356783919598	1.0
0.7438039004131295	0.042821158690176324	1.0
0.7438517005355187	0.04292929292929293	1.0
0.7441422628847196	0.043037974683544304	1.0
0.7444558078037448	0.04314720812182741	1.0
0.7444789168292745	0.043256997455470736	1.0
0.7445206488633549	0.043478260869565216	1.0
0.7451548451548452	0.04358974358974359	1.0
0.7465851211433213	0.043701799485861184	1.0
0.7472060549085819	0.04381443298969072	1.0
0.7472802727137987	0.04392764857881137	1.0
0.7473914973914974	0.04404145077720207	1.0
0.7476906458175889	0.04415584415584416	1.0
0.7479194470995059	0.044270833333333336	1.0
0.7504490400754174	0.044386422976501305	1.0
0.7506428865252394	0.04450261780104712	1.0
0.7528906166362823	0.04461942257217848	1.0
0.7529355343120276	0.04473684210526316	1.0
0.7556296625660788	0.044854881266490766	1.0
0.7595250960951944	0.04497354497354497	1.0
0.7660463341761775	0.04509283819628647	1.0
0.7677139272834593	0.04521276595744681	1.0
0.774878512769692	0.04533333333333334	1.0
0.77714812781276	0.045454545454545456	1.0
0.7771481279299912	0.045576407506702415	1.0
0.7805961897938931	0.04582210242587601	1.0
0.7822671606169448	0.04594594594594595	1.0
0.7824566292887467	0.04607046070460705	1.0
0.7837837837837838	0.04619565217391304	1.0
0.7846106755509301	0.04632152588555858	1.0
0.7850306620951494	0.04644808743169399	1.0
0.7853258958004065	0.04657534246575343	1.0
0.7884270850254809	0.046703296703296704	1.0
0.7886904761904762	0.046831955922865015	1.0
0.7968773857988983	0.04722222222222222	1.0
0.8034821531455077	0.04735376044568245	1.0
0.8035714285714285	0.04748603351955307	1.0
0.8036478706179665	0.0480225988700565	1.0
0.8037986807507214	0.04815864022662889	1.0
0.8041023324212704	0.048295454545454544	1.0
0.8041525886773936	0.04843304843304843	1.0
0.8041622913133611	0.04857142857142857	1.0
0.8044647684113855	0.04871060171919771	1.0
0.804935122676058	0.04885057471264368	1.0
0.8049713141537174	0.04899135446685879	1.0
0.8049950337381985	0.049132947976878616	1.0
0.8051322067068781	0.04927536231884058	1.0
0.8054719932774156	0.04941860465116279	1.0
0.8086148437308653	0.04956268221574344	1.0
0.8095238095238094	0.049707602339181284	1.0
0.8098339678109798	0.05029585798816568	1.0
0.8116246621078376	0.050746268656716415	1.0
0.8119142457184583	0.05089820359281437	1.0
0.8142403983705391	0.05105105105105105	1.0
0.8191006210538702	0.0513595166163142	1.0
0.8198918480346808	0.051515151515151514	1.0
0.8210921321220448	0.05167173252279635	1.0
0.8230065768131353	0.051829268292682924	1.0
0.8234099908499125	0.05198776758409786	1.0
0.8273993808049536	0.05214723926380368	1.0
0.8296051296874499	0.052307692307692305	1.0
0.8299348374361426	0.05246913580246913	1.0
0.8321974603174604	0.05263157894736842	1.0
0.832264126984127	0.053125	1.0
0.8385784313725491	0.05329153605015674	1.0
0.8402039632589633	0.05345911949685535	1.0
0.8407847609194774	0.05362776025236593	1.0
0.8409343028505976	0.05379746835443038	1.0
0.8410423813951325	0.05396825396825397	1.0
0.841070826375325	0.054140127388535034	1.0
0.8412316880399434	0.054313099041533544	1.0
0.8419473141700256	0.05448717948717949	1.0
0.8420724470195599	0.05466237942122187	1.0
0.8423745369379106	0.054838709677419356	1.0
0.842447628342627	0.05501618122977346	1.0
0.8426468378052635	0.05519480519480519	1.0
0.8426866661091973	0.05555555555555555	1.0
0.8440015681630306	0.05573770491803279	1.0
0.8441085912259114	0.05592105263157895	1.0
0.8455987124778008	0.056105610561056105	1.0
0.8468604445756767	0.056291390728476824	1.0
0.847052428125014	0.05647840531561462	1.0
0.8486848061799691	0.056666666666666664	1.0
0.8514829542679544	0.056856187290969896	1.0
0.8540936869176267	0.05704697986577181	1.0
0.854093743656187	0.05723905723905724	1.0
0.8571329166666667	0.057432432432432436	1.0
0.8571428571428571	0.05821917808219178	1.0
0.8594050599602922	0.05964912280701754	1.0
0.8626563876506369	0.05985915492957746	1.0
0.8647087851037852	0.06007067137809187	1.0
0.8679146301726948	0.06028368794326241	1.0
0.8686	0.060498220640569395	1.0
0.8686666666666667	0.06115107913669065	1.0
0.8707	0.061371841155234655	1.0
0.8707666666666667	0.06319702602230483	1.0
0.8717948717948719	0.06367041198501873	1.0
0.8728868498168498	0.06390977443609022	1.0
0.8732415151515152	0.06415094339622641	1.0
0.8753415151515151	0.06439393939393939	1.0
0.8760488482710704	0.06513409961685823	1.0
0.8771836984918212	0.06538461538461539	1.0
0.8775510204081632	0.06589147286821706	1.0
0.8775870541766196	0.06614785992217899	1.0
0.8815605051368881	0.06666666666666667	1.0
0.8833074170274171	0.06692913385826772	1.0
0.8848468585982033	0.06719367588932806	1.0
0.8850140836940836	0.06746031746031746	1.0
0.8888888888888888	0.06827309236947791	1.0
0.8890305342825228	0.06854838709677419	1.0
0.8898	0.06882591093117409	1.0
0.8898551866293801	0.06995884773662552	1.0
0.8903945111492282	0.07083333333333333	1.0
0.8918	0.07112970711297072	1.0
0.8918918918918919	0.07391304347826087	1.0
0.8938736111111112	0.07423580786026202	1.0
0.894385650666287	0.07456140350877193	1.0
0.8959180555555555	0.07488986784140969	1.0
0.896620028539551	0.07555555555555556	1.0
0.8970018721280276	0.07589285714285714	1.0
0.90161270204206	0.07623318385650224	1.0
0.9022713095238096	0.07657657657657657	1.0
0.9037825850765372	0.07692307692307693	1.0
0.9038813095238096	0.07727272727272727	1.0
0.904720231583804	0.07834101382488479	1.0
0.9059633027522936	0.0794392523364486	1.0
0.9079673200994062	0.07981220657276995	1.0
0.909025416636806	0.08018867924528301	1.0
0.909088242594375	0.08056872037914692	1.0
0.909097128187528	0.08095238095238096	1.0
0.9091795330600342	0.08133971291866028	1.0
0.9091955249518148	0.08173076923076923	1.0
0.9093839614816132	0.0821256038647343	1.0
0.9093883722760598	0.0825242718446602	1.0
0.90943631452201	0.08292682926829269	1.0
0.90946234746008	0.08333333333333333	1.0
0.9094782570452102	0.08374384236453201	1.0
0.9094970770084928	0.08415841584158416	1.0
0.9095151608291304	0.085	1.0
0.9097747386146756	0.08542713567839195	1.0
0.9101292364770692	0.08585858585858586	1.0
0.910821446367781	0.08629441624365482	1.0
0.9108214463677812	0.08717948717948718	1.0
0.9125414588084532	0.08762886597938144	1.0
0.9151370508434532	0.08808290155440414	1.0
0.9175824175824177	0.08854166666666667	1.0
0.918181818181818	0.08900523560209424	1.0
0.9198496789157968	0.08947368421052632	1.0
0.923584604122202	0.08994708994708994	1.0
0.9247955664070068	0.09042553191489362	1.0
0.9256068186029276	0.09090909090909091	1.0
0.9284188034188032	0.0913978494623656	1.0
0.9285920920178056	0.0918918918918919	1.0
0.9285921197861852	0.09239130434782608	1.0
0.9304776856476856	0.09289617486338798	1.0
0.9322128872621812	0.09340659340659341	1.0
0.93445926959583	0.09392265193370165	1.0
0.9344593085044346	0.09444444444444444	1.0
0.935797209802652	0.09497206703910614	1.0
0.9375	0.09550561797752809	1.0
0.941	0.09659090909090909	1.0
0.9422846153846156	0.09770114942528736	1.0
0.9431520904062136	0.09941520467836257	1.0
0.9431818181818182	0.1	1.0
0.9432913689463536	0.10059171597633136	1.0
0.9438553656551564	0.10303030303030303	1.0
0.9440370476463286	0.10365853658536585	1.0
0.944096524741686	0.10429447852760736	1.0
0.944242656803696	0.10493827160493827	1.0
0.9443258184870684	0.10559006211180125	1.0
0.9445529589582606	0.10625	1.0
0.9450474170274172	0.10828025477707007	1.0
0.9453863257365204	0.10897435897435898	1.0
0.9459836075036075	0.10967741935483871	1.0
0.9474244950898646	0.1118421052631579	1.0
0.9474244950898648	0.11333333333333333	1.0
0.94767105006105	0.11409395973154363	1.0
0.9476912622718104	0.11643835616438356	1.0
0.9490567643467644	0.11724137931034483	1.0
0.949723315664165	0.11805555555555555	1.0
0.9503452289377288	0.11888111888111888	1.0
0.9504504504504504	0.12142857142857143	1.0
0.9513759432234432	0.1223021582733813	1.0
0.9525927244092738	0.12318840579710146	1.0
0.9529865125240848	0.12408759124087591	1.0
0.9566445456388714	0.1259259259259259	1.0
0.9567442303906591	0.12686567164179105	1.0
0.957116461038961	0.12781954887218044	1.0
0.9573320053327672	0.12878787878787878	1.0
0.9579552282819276	0.1297709923664122	1.0
0.9580842388167388	0.13076923076923078	1.0
0.9587155963302753	0.13385826771653545	1.0
0.9589571417069388	0.1349206349206349	1.0
0.9595143246400524	0.136	1.0
0.9607572496639916	0.13709677419354838	1.0
0.9609185524682516	0.13821138211382114	1.0
0.9610562206559984	0.13934426229508196	1.0
0.961277264957265	0.14049586776859505	1.0
0.96196759004884	0.14166666666666666	1.0
0.962142428679079	0.14285714285714285	1.0
0.9629212092882578	0.1440677966101695	1.0
0.963210159457653	0.14655172413793102	1.0
0.9632490065080888	0.1504424778761062	1.0
0.9636636099921636	0.15178571428571427	1.0
0.9643012220085604	0.15315315315315314	1.0
0.9644010319824198	0.15454545454545454	1.0
0.9655172413793104	0.1559633027522936	1.0
0.9658753757338296	0.1574074074074074	1.0
0.9658779820890936	0.1588785046728972	1.0
0.9661482993894244	0.16037735849056603	1.0
0.96912205262961	0.1619047619047619	1.0
0.9696969696969696	0.16346153846153846	1.0
0.970163492807656	0.1650485436893204	1.0
0.9714397496087638	0.16666666666666666	1.0
0.9733539189748872	0.16831683168316833	1.0
0.9736639260020556	0.17	1.0
0.9766899766899766	0.1717171717171717	1.0
0.9772003255435414	0.17346938775510204	1.0
0.977453302981374	0.17525773195876287	1.0
0.9792	0.17708333333333334	1.0
0.9792882173382174	0.17894736842105263	1.0
0.9794498722705596	0.18085106382978725	1.0
0.97971	0.1827956989247312	1.0
0.9804381846635368	0.18478260869565216	1.0
0.9804493957428544	0.18681318681318682	1.0
0.9806333333333332	0.18888888888888888	1.0
0.9808709951159952	0.19101123595505617	1.0
0.9809666666666668	0.19318181818181818	1.0
0.9813614619833768	0.19540229885057472	1.0
0.98165	0.19767441860465115	1.0
0.9818181818181818	0.2	1.0
0.981830830298318	0.20238095238095238	1.0
0.98195	0.20481927710843373	1.0
0.9826589595375722	0.2073170731707317	1.0
0.9829372044233016	0.20987654320987653	1.0
0.9837158782227248	0.2125	1.0
0.9842333333333334	0.21518987341772153	1.0
0.9846333333333336	0.21794871794871795	1.0
0.984874718216753	0.22077922077922077	1.0
0.9854333333333332	0.2236842105263158	1.0
0.9858666666666668	0.22972972972972974	1.0
0.9860333333333332	0.2361111111111111	1.0
0.9862604540023894	0.23943661971830985	1.0
0.9863555555555557	0.24285714285714285	1.0
0.9864666666666666	0.2463768115942029	1.0
0.9867	0.25	1.0
0.9869666666666668	0.26153846153846155	1.0
0.9870333333333334	0.27419354838709675	1.0
0.9871166666666666	0.2786885245901639	1.0
0.9871166666666668	0.2833333333333333	1.0
0.98735221334369	0.29310344827586204	1.0
0.9876666666666668	0.2982456140350877	1.0
0.9877644082659284	0.3148148148148148	1.0
0.9884393063583816	0.32075471698113206	1.0
0.9888318277776056	0.3469387755102041	1.0
0.9889759392663684	0.3541666666666667	1.0
0.993346535048303	0.3617021276595745	1.0
0.9949850208777036	0.3695652173913043	1.0
0.9953051643192488	0.38636363636363635	1.0
0.9957333333333336	0.37209302325581395	0.9411764705882353
0.9959925109865622	0.38095238095238093	0.9411764705882353
0.9959996372851532	0.3902439024390244	0.9411764705882353
0.9961927075706546	0.375	0.8823529411764706
0.9965	0.38461538461538464	0.8823529411764706
0.99651	0.40540540540540543	0.8823529411764706
0.9968079580507652	0.4166666666666667	0.8823529411764706
0.9969333333333332	0.4	0.8235294117647058
0.9969333333333334	0.4117647058823529	0.8235294117647058
0.9970724476561053	0.42424242424242425	0.8235294117647058
0.9971474025914312	0.4375	0.8235294117647058
0.9971596072508496	0.41935483870967744	0.7647058823529411
0.9973264585123652	0.3793103448275862	0.6470588235294118
0.9974476190476192	0.39285714285714285	0.6470588235294118
0.99749	0.44	0.6470588235294118
0.9975122222222222	0.5	0.6470588235294118
0.9975333333333336	0.5238095238095238	0.6470588235294118
0.998077949638126	0.5789473684210527	0.6470588235294118
0.9981460489090416	0.5555555555555556	0.5882352941176471
0.9984172920485884	0.5294117647058824	0.5294117647058824
0.9984379184147104	0.5	0.47058823529411764
0.9984666666666666	0.5333333333333333	0.47058823529411764
0.9988	0.5714285714285714	0.47058823529411764
0.9988666666666668	0.6153846153846154	0.47058823529411764
0.9989118038809428	0.6666666666666666	0.47058823529411764
0.9989233333333334	0.6363636363636364	0.4117647058823529
0.9991175080331396	0.7	0.4117647058823529
0.9991254839110992	0.6666666666666666	0.35294117647058826
0.9993473664059034	0.75	0.35294117647058826
0.99935	0.7142857142857143	0.29411764705882354
0.9993735678959028	0.8333333333333334	0.29411764705882354
0.999727004295524	1.0	0.23529411764705882
0.9997824554686344	1.0	0.17647058823529413
0.9998044922496968	1.0	0.11764705882352941
0.9999587555164496	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_reliable_fraction_of_information_prime.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
5.551115123125783e-17	0.016536964980544747	1.0
4.8627768478581856e-14	0.0166015625	1.0
4.980460488468452e-13	0.016617790811339198	1.0
3.835449356377488e-07	0.01665034280117532	1.0
3.835484308418235e-07	0.016666666666666666	1.0
4.032855264945727e-07	0.016683022571148183	1.0
4.032893742939536e-07	0.01669941060903733	1.0
1.7443586698973057e-06	0.01671583087512291	1.0
3.899385951248156e-06	0.01673228346456693	1.0
4.458536952171619e-06	0.016748768472906402	1.0
4.928834509367099e-06	0.016765285996055226	1.0
6.993647472921917e-06	0.01678183613030602	1.0
9.081431272852296e-06	0.016798418972332016	1.0
9.722065894347544e-06	0.016815034619188922	1.0
1.026969293160106e-05	0.016831683168316833	1.0
1.14547950991512e-05	0.01684836471754212	1.0
1.4075210344244304e-05	0.016865079365079364	1.0
1.410327450590554e-05	0.016881827209533268	1.0
1.4118270891816389e-05	0.01691542288557214	1.0
1.41403144798824e-05	0.01693227091633466	1.0
1.664206138089243e-05	0.016983016983016984	1.0
1.788859155334501e-05	0.017	1.0
1.8998765797760515e-05	0.01701701701701702	1.0
1.9761154419592943e-05	0.017034068136272545	1.0
2.806421426569039e-05	0.017051153460381142	1.0
3.843176605963349e-05	0.01706827309236948	1.0
5.170812713027796e-05	0.017085427135678392	1.0
5.2009630650766414e-05	0.01710261569416499	1.0
5.3788627256662126e-05	0.017119838872104734	1.0
5.40557710452022e-05	0.017154389505549948	1.0
5.847391222257526e-05	0.01717171717171717	1.0
6.507839860087124e-05	0.017189079878665317	1.0
8.561576940224747e-05	0.01720647773279352	1.0
0.0001036327253432	0.017223910840932118	1.0
0.0001157319461326	0.017241379310344827	1.0
0.0001311216584191	0.017258883248730966	1.0
0.0001452214773316	0.017276422764227643	1.0
0.0001510489070825	0.017293997965412006	1.0
0.0001550504976711	0.017311608961303463	1.0
0.0001676387924975	0.017329255861365953	1.0
0.0001748529813376	0.017346938775510204	1.0
0.000194014719879	0.017364657814096015	1.0
0.0001992735538248	0.017382413087934562	1.0
0.000210905285857	0.017400204708290685	1.0
0.000222379097639	0.017418032786885244	1.0
0.0002228452188689	0.017435897435897435	1.0
0.0002362137984399	0.017453798767967144	1.0
0.0002420054628832	0.017471736896197326	1.0
0.0002580882943782	0.01748971193415638	1.0
0.0002600664717726	0.017507723995880537	1.0
0.0003089866142941	0.01752577319587629	1.0
0.0003150332747623	0.017543859649122806	1.0
0.0003233653358605	0.01756198347107438	1.0
0.0003392843849106	0.017580144777662874	1.0
0.0003696997634547	0.017598343685300208	1.0
0.0003899674699344	0.017616580310880828	1.0
0.0004008201971706	0.017634854771784232	1.0
0.0004303868550797	0.017653167185877467	1.0
0.0004555549788299	0.017671517671517672	1.0
0.0004747340554362	0.017708333333333333	1.0
0.0004811412997959	0.017726798748696558	1.0
0.0004974463821348	0.017745302713987474	1.0
0.0005390792235128	0.017763845350052248	1.0
0.0005402091690573	0.01778242677824268	1.0
0.0006712536969064	0.01780104712041885	1.0
0.0007184624702807	0.01781970649895178	1.0
0.0007365437533073	0.017838405036726127	1.0
0.0007373902504486	0.017857142857142856	1.0
0.0007523728445177	0.01791359325605901	1.0
0.0007615422387441	0.017970401691331923	1.0
0.0007680430981575	0.018008474576271187	1.0
0.0007770162497772	0.018027571580063628	1.0
0.0007823854860143	0.018046709129511677	1.0
0.0008126305822257	0.018065887353878853	1.0
0.0008129018460691	0.018085106382978722	1.0
0.0008139111521367	0.01814300960512273	1.0
0.0008372935761086	0.018162393162393164	1.0
0.0008454902989882	0.01818181818181818	1.0
0.0008551097585471	0.018259935553168637	1.0
0.0008595262895521	0.018318965517241378	1.0
0.000883594086436	0.018338727076591153	1.0
0.000904947586523	0.0183585313174946	1.0
0.0009179984279773	0.018378378378378378	1.0
0.0009183463613434	0.01843817787418655	1.0
0.0009233164835494	0.018458197611292075	1.0
0.0009233650933627	0.01847826086956522	1.0
0.000931794309263	0.018538713195201745	1.0
0.0009647003613668	0.018558951965065504	1.0
0.0009711755008132	0.018579234972677595	1.0
0.0009711755008133	0.018619934282584884	1.0
0.0009771248150581	0.01864035087719298	1.0
0.0009875342155532	0.018660812294182216	1.0
0.0009980916684916	0.01868131868131868	1.0
0.0010002527482928	0.018743109151047408	1.0
0.0010277513035248	0.018763796909492272	1.0
0.0010298233193049	0.01878453038674033	1.0
0.0010320412952357	0.018805309734513276	1.0
0.0010451888910976	0.018867924528301886	1.0
0.0010580624702594	0.01888888888888889	1.0
0.0010645103415864	0.0189520624303233	1.0
0.0010816121785115	0.018973214285714284	1.0
0.001089761085671	0.01899441340782123	1.0
0.001094415565612	0.019036954087346025	1.0
0.00112433291877	0.01905829596412556	1.0
0.0011288934837963	0.019122609673790775	1.0
0.0011493470620296	0.0192090395480226	1.0
0.0011654375293205	0.019230769230769232	1.0
0.0012082079230903	0.01925254813137033	1.0
0.0012441005975197	0.01927437641723356	1.0
0.0012530611921985	0.019296254256526674	1.0
0.0012585651707621	0.0193621867881549	1.0
0.0012614111922397	0.019384264538198404	1.0
0.0012861871871796	0.019406392694063926	1.0
0.0012869074434657	0.019428571428571427	1.0
0.0013747463677971	0.0194954128440367	1.0
0.0014027719346177	0.019562715765247412	1.0
0.0014050266717592	0.019630484988452657	1.0
0.0014469879400746	0.019653179190751446	1.0
0.001454102258154	0.019675925925925927	1.0
0.0014799519803133	0.019698725376593278	1.0
0.0015154177295937	0.019721577726218097	1.0
0.0015518353833268	0.019744483159117306	1.0
0.0015685730390523	0.019767441860465116	1.0
0.0015725213892552	0.01979045401629802	1.0
0.0016048498222968	0.019813519813519812	1.0
0.001665435927485	0.019836639439906652	1.0
0.0016781711106564	0.01985981308411215	1.0
0.0016987348464529	0.019883040935672516	1.0
0.001699973883296	0.01990632318501171	1.0
0.0017009994502003	0.0199764982373678	1.0
0.001750087893854	0.02	1.0
0.0017543658983017	0.020023557126030624	1.0
0.0017694537671064	0.020047169811320754	1.0
0.0018653281022514	0.020070838252656435	1.0
0.001921090455512	0.02009456264775414	1.0
0.0019613446942676	0.020118343195266272	1.0
0.0019870936564899	0.02014218009478673	1.0
0.0020072685718988	0.020214030915576695	1.0
0.0020488003497325	0.02023809523809524	1.0
0.0020596055748269	0.02026221692491061	1.0
0.0020659964882956	0.02028639618138425	1.0
0.0020756150487588	0.02031063321385902	1.0
0.0021020592667825	0.02033492822966507	1.0
0.0021453957267831	0.02035928143712575	1.0
0.0022507672177578	0.02038369304556355	1.0
0.002253191699081	0.02040816326530612	1.0
0.002305426655089	0.02045728038507822	1.0
0.0023178282260932	0.020481927710843374	1.0
0.0023713053806471	0.020506634499396863	1.0
0.0024269758222589	0.020531400966183576	1.0
0.0024378828647273	0.020556227327690448	1.0
0.0024394688854522	0.020581113801452784	1.0
0.0024689470155101	0.020606060606060607	1.0
0.0025418346718428	0.020656136087484813	1.0
0.00254205445004	0.02068126520681265	1.0
0.0025498952203145	0.020706455542021926	1.0
0.0025657212107159	0.020731707317073172	1.0
0.0025809834037493	0.020757020757020756	1.0
0.0026349137786162	0.02078239608801956	1.0
0.0026443382738074	0.0208078335373317	1.0
0.0026547132887316	0.020833333333333332	1.0
0.0026857239406163	0.020858895705521473	1.0
0.0027214483629533	0.020935960591133004	1.0
0.0027926773274223	0.02096177558569667	1.0
0.0028410279035792	0.020987654320987655	1.0
0.0028502287834067	0.021013597033374538	1.0
0.0028781084249804	0.02103960396039604	1.0
0.0028891909421309	0.021065675340768277	1.0
0.0028971431783729	0.02111801242236025	1.0
0.0028990079244061	0.021144278606965175	1.0
0.0029364735228949	0.021170610211706103	1.0
0.003054683741327	0.02119700748129676	1.0
0.0030561841029445	0.02122347066167291	1.0
0.0030764347854894	0.021303258145363407	1.0
0.0031215318670059	0.02132998745294856	1.0
0.0031436503872503	0.02135678391959799	1.0
0.0031570322168331	0.021383647798742137	1.0
0.0032874579549263	0.021410579345088162	1.0
0.0033385654118185	0.021437578814627996	1.0
0.0033614851315499	0.021464646464646464	1.0
0.0033657191900564	0.021491782553729456	1.0
0.0033771462010875	0.021518987341772152	1.0
0.003408250237067	0.021546261089987327	1.0
0.0034376771104951	0.021573604060913704	1.0
0.0034427076146444	0.021601016518424398	1.0
0.0034591421651777	0.021628498727735368	1.0
0.0035494014441517	0.02165605095541401	1.0
0.0035665062655297	0.021683673469387755	1.0
0.0035707503288417	0.021711366538952746	1.0
0.0036245453582788	0.021739130434782608	1.0
0.0036485459957599	0.02176696542893726	1.0
0.0037840580821533	0.021794871794871794	1.0
0.0038436819601247	0.021822849807445442	1.0
0.0038577399500383	0.021850899742930592	1.0
0.0038711879385072	0.021879021879021878	1.0
0.003893415982609	0.02190721649484536	1.0
0.0040107014714864	0.02193548387096774	1.0
0.0042157680201061	0.021963824289405683	1.0
0.0043165262010711	0.02199223803363519	1.0
0.0043478148346957	0.022020725388601035	1.0
0.0043697134845484	0.02204928664072633	1.0
0.0043698262455387	0.02207792207792208	1.0
0.0044115367982942	0.022106631989596878	1.0
0.0044367066638976	0.022135416666666668	1.0
0.0044654048093751	0.02216427640156454	1.0
0.0044780038577314	0.022193211488250653	1.0
0.004487713449938	0.022222222222222223	1.0
0.004500386207405	0.02225130890052356	1.0
0.0045188948982272	0.022280471821756225	1.0
0.0045715278548622	0.02230971128608924	1.0
0.0046421275286701	0.022339027595269383	1.0
0.0046737712246085	0.022397891963109356	1.0
0.0047762092826493	0.022427440633245383	1.0
0.0048395546038521	0.022457067371202115	1.0
0.0048684294525754	0.022486772486772486	1.0
0.004934766478326	0.022516556291390728	1.0
0.0049962315685778	0.022546419098143235	1.0
0.0050652444552349	0.02257636122177955	1.0
0.0050847083599139	0.022606382978723406	1.0
0.0051186903656238	0.022636484687083888	1.0
0.0051930517237169	0.02266666666666667	1.0
0.0052070657341449	0.022696929238985315	1.0
0.0053006233683176	0.022727272727272728	1.0
0.0053316918554667	0.022757697456492636	1.0
0.0053316918554669	0.022788203753351208	1.0
0.0053763991626273	0.022818791946308724	1.0
0.0054318441215426	0.0228494623655914	1.0
0.0054682768489444	0.02288021534320323	1.0
0.0054796977646637	0.022911051212938006	1.0
0.0056184826443881	0.022972972972972974	1.0
0.005680421678389	0.023004059539918808	1.0
0.0057132578407008	0.023035230352303523	1.0
0.0057242958774551	0.023066485753052916	1.0
0.0057484651547335	0.02309782608695652	1.0
0.0058254501824369	0.02312925170068027	1.0
0.0059508438516915	0.02316076294277929	1.0
0.0061145226689092	0.023192360163710776	1.0
0.006201365157107	0.023224043715846996	1.0
0.0062817021775743	0.023255813953488372	1.0
0.0063596874958944	0.023287671232876714	1.0
0.0064307635325476	0.023319615912208505	1.0
0.0064427323204604	0.023351648351648352	1.0
0.0065121985003462	0.023383768913342505	1.0
0.0066482422906446	0.023415977961432508	1.0
0.0066722151158718	0.023448275862068966	1.0
0.0067281284371849	0.023480662983425413	1.0
0.0068284675665128	0.02351313969571231	1.0
0.0069269435822509	0.023545706371191136	1.0
0.0069549155891574	0.02361111111111111	1.0
0.0069918205528886	0.02364394993045897	1.0
0.0070042317307622	0.023709902370990237	1.0
0.0070198294183178	0.023743016759776536	1.0
0.0070668568795098	0.023776223776223775	1.0
0.0071291993104903	0.023809523809523808	1.0
0.0071491623196517	0.023842917251051893	1.0
0.0071957335237026	0.023876404494382022	1.0
0.0072126629054073	0.02390998593530239	1.0
0.0073865004897271	0.023977433004231313	1.0
0.0073867072746104	0.02401129943502825	1.0
0.0074238763671517	0.024045261669024046	1.0
0.0074238763671519	0.024079320113314446	1.0
0.0075886713096496	0.024113475177304965	1.0
0.0076189160191535	0.024147727272727272	1.0
0.0076189160191536	0.02418207681365576	1.0
0.0076523334639971	0.024216524216524215	1.0
0.0076899117414075	0.024251069900142655	1.0
0.0077275001277455	0.024285714285714285	1.0
0.0077971178819353	0.024320457796852647	1.0
0.0078811699520103	0.024355300859598854	1.0
0.0079688292842506	0.024390243902439025	1.0
0.0079805412615083	0.02442528735632184	1.0
0.0079938274661708	0.024531024531024532	1.0
0.0081659805029566	0.024566473988439308	1.0
0.0082157571725836	0.024602026049204053	1.0
0.0082360899529355	0.02463768115942029	1.0
0.0082822637226106	0.02467343976777939	1.0
0.0083276478329594	0.024709302325581394	1.0
0.0084550028055543	0.024745269286754003	1.0
0.0084616520326937	0.02478134110787172	1.0
0.0085458970387267	0.024817518248175182	1.0
0.0085655798005047	0.024853801169590642	1.0
0.0085673378186461	0.024890190336749635	1.0
0.0085974775180293	0.024926686217008796	1.0
0.0086067094722803	0.024963289280469897	1.0
0.0086860371885666	0.025	1.0
0.00896884860877	0.025036818851251842	1.0
0.0090102592141091	0.025073746312684365	1.0
0.0090663101906772	0.025110782865583457	1.0
0.0090976438039763	0.02514792899408284	1.0
0.0092749710090835	0.025185185185185185	1.0
0.0092976545730434	0.025222551928783383	1.0
0.0093030548266674	0.02526002971768202	1.0
0.0093657764926446	0.025297619047619048	1.0
0.0094068490144139	0.02533532041728763	1.0
0.0094648245811277	0.025449101796407185	1.0
0.0095044593797424	0.025487256371814093	1.0
0.0096584102117401	0.025525525525525526	1.0
0.0097605983576921	0.02556390977443609	1.0
0.0098476134296167	0.025602409638554216	1.0
0.0098929398717423	0.02564102564102564	1.0
0.0099648836275502	0.0256797583081571	1.0
0.0102230362150993	0.025718608169440244	1.0
0.0103700078087156	0.025796661608497723	1.0
0.0104134220808529	0.025835866261398176	1.0
0.0104442379555873	0.0258751902587519	1.0
0.0104583309732811	0.025914634146341462	1.0
0.0106547132462233	0.025954198473282442	1.0
0.0106723757636513	0.02599388379204893	1.0
0.0106943774247365	0.026033690658499236	1.0
0.0108273459015228	0.02607361963190184	1.0
0.0108896825738992	0.026113671274961597	1.0
0.0109184772189856	0.026194144838212634	1.0
0.0109291126287104	0.026234567901234566	1.0
0.0110627816703925	0.02627511591962906	1.0
0.0110627816703927	0.02631578947368421	1.0
0.0110694184362248	0.02635658914728682	1.0
0.0111262339263583	0.026397515527950312	1.0
0.0111343365090134	0.026438569206842923	1.0
0.0112045903219197	0.0265210608424337	1.0
0.0112396329055563	0.0265625	1.0
0.0113336687692992	0.026604068857589983	1.0
0.0113726341728136	0.02664576802507837	1.0
0.0118603428178718	0.026687598116169546	1.0
0.0118889530404061	0.026729559748427674	1.0
0.0120170340836388	0.026771653543307086	1.0
0.0123132906527405	0.026813880126182965	1.0
0.012457692718431	0.026856240126382307	1.0
0.0127414353579952	0.02689873417721519	1.0
0.0127423368566461	0.02694136291600634	1.0
0.0129334992013077	0.026984126984126985	1.0
0.012963087929097	0.02702702702702703	1.0
0.0130013415516487	0.027070063694267517	1.0
0.013071278022095	0.02711323763955343	1.0
0.0133826236414664	0.027156549520766772	1.0
0.0135755998435837	0.0272	1.0
0.0137133114759012	0.027243589743589744	1.0
0.0137542956222666	0.027375201288244767	1.0
0.0137909276628755	0.027419354838709678	1.0
0.0138243062869618	0.027463651050080775	1.0
0.0138428722053262	0.02750809061488673	1.0
0.0139225158546599	0.027552674230145867	1.0
0.0139546961429771	0.027597402597402596	1.0
0.0139762970876751	0.02768729641693811	1.0
0.0143393880175017	0.02773246329526917	1.0
0.0143751053217316	0.027777777777777776	1.0
0.0146469312913438	0.027823240589198037	1.0
0.0147764421407787	0.027868852459016394	1.0
0.0148933023180211	0.027914614121510674	1.0
0.0152094438993203	0.027960526315789474	1.0
0.0152524066027056	0.02800658978583196	1.0
0.0153306173323903	0.02809917355371901	1.0
0.0153884333890449	0.028145695364238412	1.0
0.0156804827978305	0.028192371475953566	1.0
0.0159673829747311	0.02823920265780731	1.0
0.0159988610654649	0.028286189683860232	1.0
0.0163765303363891	0.028333333333333332	1.0
0.0165357756013957	0.028380634390651086	1.0
0.0165493704900468	0.028523489932885907	1.0
0.0165767045684565	0.02857142857142857	1.0
0.0165916218458492	0.02861952861952862	1.0
0.0166001352703044	0.02866779089376054	1.0
0.0166795706703935	0.028716216216216218	1.0
0.0167680430261204	0.0288135593220339	1.0
0.0168641092423094	0.028862478777589132	1.0
0.0169241387472931	0.02891156462585034	1.0
0.0170364494177328	0.028960817717206135	1.0
0.0172025489357757	0.02905982905982906	1.0
0.0176388221563581	0.02910958904109589	1.0
0.0176947682969149	0.029159519725557463	1.0
0.0177740679855576	0.029209621993127148	1.0
0.0177998302963536	0.029259896729776247	1.0
0.0178193759448819	0.02936096718480138	1.0
0.017819375944882	0.029411764705882353	1.0
0.0180219710018682	0.029513888888888888	1.0
0.0182547723538074	0.029616724738675958	1.0
0.0183496530839273	0.029668411867364748	1.0
0.0184609481902705	0.02972027972027972	1.0
0.0185989576609326	0.0297723292469352	1.0
0.0186262056670229	0.02982456140350877	1.0
0.0186481781343019	0.029876977152899824	1.0
0.0188350283156981	0.02992957746478873	1.0
0.0188721022687625	0.029982363315696647	1.0
0.0189081047172262	0.030035335689045935	1.0
0.0190060687146368	0.03008849557522124	1.0
0.019318643164433	0.030141843971631204	1.0
0.0194252079855956	0.03019538188277087	1.0
0.0196494076487784	0.030249110320284697	1.0
0.0197737172112505	0.030357142857142857	1.0
0.0197989426522762	0.03041144901610018	1.0
0.0198194300769162	0.03052064631956912	1.0
0.0198346633661616	0.030575539568345324	1.0
0.0198847638763808	0.03074141048824593	1.0
0.0198859522914229	0.030797101449275364	1.0
0.0198930560447251	0.030852994555353903	1.0
0.0198939338669824	0.03102189781021898	1.0
0.0199974672224543	0.031192660550458717	1.0
0.0201149205393037	0.03125	1.0
0.0202409132498537	0.03130755064456722	1.0
0.0202855957232002	0.03153988868274583	1.0
0.0204664199036509	0.031598513011152414	1.0
0.0206380487325533	0.03165735567970205	1.0
0.0207136510643493	0.03171641791044776	1.0
0.020805064450503	0.03177570093457944	1.0
0.0208050644505031	0.031835205992509365	1.0
0.0208383199758759	0.03189493433395872	1.0
0.020838319975876	0.032015065913371	1.0
0.020892082720464	0.03207547169811321	1.0
0.0209155397779123	0.03213610586011342	1.0
0.0209676145077892	0.032196969696969696	1.0
0.0210023565108108	0.03225806451612903	1.0
0.0211281433868896	0.03231939163498099	1.0
0.0213973573795089	0.03238095238095238	1.0
0.0214038791832812	0.03244274809160305	1.0
0.0214359873114829	0.032504780114722756	1.0
0.0215232029709542	0.032567049808429116	1.0
0.0216004761038195	0.03262955854126679	1.0
0.0216037595307033	0.032692307692307694	1.0
0.0216207228749923	0.03275529865125241	1.0
0.021848853723301	0.03288201160541586	1.0
0.0218561309171035	0.03294573643410853	1.0
0.0219648536570498	0.03300970873786408	1.0
0.0219676130736408	0.033073929961089495	1.0
0.0220937636909016	0.03313840155945419	1.0
0.0224198116537555	0.033268101761252444	1.0
0.0224956488622927	0.03333333333333333	1.0
0.0226069250132551	0.03339882121807466	1.0
0.0226761883850444	0.03346456692913386	1.0
0.0230218458629248	0.03359683794466403	1.0
0.0230786519808668	0.033663366336633666	1.0
0.0230792835454967	0.03386454183266932	1.0
0.0231865967910367	0.03406813627254509	1.0
0.0233065527643802	0.03420523138832998	1.0
0.0233141626287454	0.034274193548387094	1.0
0.0234194797802625	0.03434343434343434	1.0
0.0235146724564184	0.03441295546558704	1.0
0.0238134614099579	0.034482758620689655	1.0
0.0240783488616106	0.034552845528455285	1.0
0.024105316049872	0.034623217922606926	1.0
0.0242006122446434	0.03469387755102041	1.0
0.024296766822254	0.03490759753593429	1.0
0.0243709718811842	0.03497942386831276	1.0
0.0244571354867286	0.03505154639175258	1.0
0.0245210440892554	0.03512396694214876	1.0
0.0245415198672458	0.035269709543568464	1.0
0.0247103141791986	0.035343035343035345	1.0
0.0247135060049071	0.03556485355648536	1.0
0.0247516865792218	0.03563941299790356	1.0
0.0249026753059762	0.03571428571428571	1.0
0.0250010315036276	0.035940803382663845	1.0
0.025002567815077	0.036016949152542374	1.0
0.0251158437231704	0.036093418259023353	1.0
0.0251254754322047	0.036170212765957444	1.0
0.0251370229463941	0.03624733475479744	1.0
0.0251722724213589	0.03632478632478633	1.0
0.0251823139675528	0.03648068669527897	1.0
0.0253863787122859	0.036637931034482756	1.0
0.0254493473518948	0.0367170626349892	1.0
0.0258020148011104	0.0367965367965368	1.0
0.0259485067426571	0.0368763557483731	1.0
0.0261786760678763	0.03695652173913044	1.0
0.0262116312298936	0.037037037037037035	1.0
0.026376103850158	0.03711790393013101	1.0
0.0263874478597636	0.037199124726477024	1.0
0.0266230889340234	0.03728070175438596	1.0
0.0267067236927282	0.03736263736263736	1.0
0.0269039961991107	0.037444933920704845	1.0
0.0269816088827109	0.037527593818984545	1.0
0.0271303287334634	0.03761061946902655	1.0
0.027224868656311	0.03777777777777778	1.0
0.0273736575490232	0.0378619153674833	1.0
0.028167437717091	0.038202247191011236	1.0
0.0284226674213015	0.038288288288288286	1.0
0.0284870634236179	0.03837471783295711	1.0
0.0289538764680247	0.038461538461538464	1.0
0.0290612709293993	0.03854875283446712	1.0
0.0293439168131288	0.038636363636363635	1.0
0.0294783262327932	0.0387243735763098	1.0
0.0296007841638284	0.03881278538812785	1.0
0.0296530865734409	0.038901601830663615	1.0
0.029667974704216	0.0389908256880734	1.0
0.0297778340926656	0.03908045977011494	1.0
0.0299061662161965	0.03944315545243619	1.0
0.0300017370163421	0.03953488372093023	1.0
0.0300105210557039	0.039627039627039624	1.0
0.0301342771422953	0.0397196261682243	1.0
0.030191104498896	0.03981264637002342	1.0
0.0303892403738337	0.03990610328638498	1.0
0.0304113116071614	0.04	1.0
0.0307241313530195	0.04018912529550828	1.0
0.0309239483703409	0.04028436018957346	1.0
0.0314220694897018	0.040380047505938245	1.0
0.03145237702553	0.04047619047619048	1.0
0.0314578231501252	0.0405727923627685	1.0
0.0315062192939741	0.04066985645933014	1.0
0.0315133433387847	0.0407673860911271	1.0
0.0315198736658022	0.040865384615384616	1.0
0.0317444446074043	0.04096385542168675	1.0
0.0318424254980154	0.04106280193236715	1.0
0.0320540779057181	0.0412621359223301	1.0
0.0320663801963908	0.0413625304136253	1.0
0.0320919664274451	0.041463414634146344	1.0
0.0321841094930217	0.04156479217603912	1.0
0.032489850020256	0.041666666666666664	1.0
0.0325610353515718	0.04176904176904177	1.0
0.0328670499598869	0.04187192118226601	1.0
0.0333144663453916	0.04197530864197531	1.0
0.0334800738609308	0.04207920792079208	1.0
0.0335019867416111	0.04218362282878412	1.0
0.0336214950608754	0.04228855721393035	1.0
0.0339518650338605	0.04239401496259352	1.0
0.0340402102424581	0.0425	1.0
0.0341278050337575	0.042606516290726815	1.0
0.0345176078674376	0.04271356783919598	1.0
0.0346838439801328	0.042821158690176324	1.0
0.03471495429483	0.04292929292929293	1.0
0.0349370927923831	0.043037974683544304	1.0
0.0352687055522884	0.04314720812182741	1.0
0.0353557036946866	0.043256997455470736	1.0
0.0355835573715132	0.04336734693877551	1.0
0.0359557763813352	0.04358974358974359	1.0
0.0359901075908037	0.043701799485861184	1.0
0.0364109236072302	0.04381443298969072	1.0
0.0366175841685976	0.04392764857881137	1.0
0.0368616122551139	0.04404145077720207	1.0
0.0369137702453054	0.04415584415584416	1.0
0.0369786993904789	0.044270833333333336	1.0
0.037031003143287	0.044386422976501305	1.0
0.0371126824758756	0.04450261780104712	1.0
0.0371716886631455	0.04461942257217848	1.0
0.0374403231097055	0.04473684210526316	1.0
0.037995794226452	0.04497354497354497	1.0
0.0381516033175687	0.04509283819628647	1.0
0.0381593530855394	0.04521276595744681	1.0
0.0386619159602186	0.04533333333333334	1.0
0.0395177653227299	0.045454545454545456	1.0
0.040153589927229	0.045576407506702415	1.0
0.0401702010611743	0.0456989247311828	1.0
0.0404534384439991	0.04582210242587601	1.0
0.0405918135891729	0.04594594594594595	1.0
0.0407026579823237	0.04607046070460705	1.0
0.0407433805870135	0.04619565217391304	1.0
0.0410773065077532	0.04632152588555858	1.0
0.0411488366144809	0.04644808743169399	1.0
0.0413278645018468	0.04657534246575343	1.0
0.0414282997386845	0.046703296703296704	1.0
0.0414355819633368	0.046831955922865015	1.0
0.0420440280331537	0.04696132596685083	1.0
0.0420622787699608	0.04709141274238227	1.0
0.0421487462218649	0.04722222222222222	1.0
0.0422238120622746	0.04735376044568245	1.0
0.0423355182433438	0.04748603351955307	1.0
0.042353522454771	0.047619047619047616	1.0
0.0423827618394759	0.047752808988764044	1.0
0.0428125953597366	0.04788732394366197	1.0
0.0434392227185334	0.0480225988700565	1.0
0.0436778330175201	0.04815864022662889	1.0
0.0437316317554634	0.048295454545454544	1.0
0.0437793252914094	0.04843304843304843	1.0
0.0439176410595543	0.04857142857142857	1.0
0.0442491083164461	0.04871060171919771	1.0
0.0443192447343296	0.04885057471264368	1.0
0.0447838877009508	0.04899135446685879	1.0
0.0453791186019727	0.049132947976878616	1.0
0.0460722699556064	0.04927536231884058	1.0
0.0462677350525917	0.04941860465116279	1.0
0.0463769438182525	0.04956268221574344	1.0
0.0465099112997417	0.049707602339181284	1.0
0.0466752088556115	0.04985337243401759	1.0
0.0472155393848944	0.05	1.0
0.0473927472392535	0.05014749262536873	1.0
0.0477394628574423	0.05029585798816568	1.0
0.0483316094810069	0.050445103857566766	1.0
0.048331609481007	0.050595238095238096	1.0
0.0485759048570514	0.050746268656716415	1.0
0.0488041844708292	0.05089820359281437	1.0
0.0493469851609774	0.05120481927710843	1.0
0.049416286202788	0.0513595166163142	1.0
0.049448752023572	0.051515151515151514	1.0
0.0497523804333159	0.05167173252279635	1.0
0.0502989987745565	0.051829268292682924	1.0
0.0509028400140127	0.05198776758409786	1.0
0.0514228989463297	0.05214723926380368	1.0
0.0536646035501028	0.052307692307692305	1.0
0.0539047356359806	0.05246913580246913	1.0
0.0557105720578028	0.05263157894736842	1.0
0.0557155878482755	0.052795031055900624	1.0
0.0559711556146409	0.0529595015576324	1.0
0.0565573336068249	0.053125	1.0
0.0585237392701972	0.05329153605015674	1.0
0.0593472073883083	0.05345911949685535	1.0
0.0598569024826827	0.05362776025236593	1.0
0.0598709499836382	0.05379746835443038	1.0
0.060048508324049	0.05466237942122187	1.0
0.0606720074281685	0.054838709677419356	1.0
0.0609385810198135	0.05501618122977346	1.0
0.0609815100256677	0.05519480519480519	1.0
0.0617810405903516	0.05537459283387622	1.0
0.0619328747660704	0.05555555555555555	1.0
0.0636088788896181	0.05573770491803279	1.0
0.0641454637956859	0.05592105263157895	1.0
0.0649741293227507	0.056105610561056105	1.0
0.0654084120289507	0.056291390728476824	1.0
0.0655968848715657	0.05647840531561462	1.0
0.0657489893297738	0.056666666666666664	1.0
0.0677611402665041	0.056856187290969896	1.0
0.0680039131750216	0.05704697986577181	1.0
0.0686214121027652	0.05723905723905724	1.0
0.0697032304131657	0.0576271186440678	1.0
0.0700494401462713	0.05782312925170068	1.0
0.070208201073736	0.05802047781569966	1.0
0.0704091332555915	0.05821917808219178	1.0
0.0717650163829207	0.058419243986254296	1.0
0.0739450342084388	0.05862068965517241	1.0
0.07437113424361	0.058823529411764705	1.0
0.0745547016417599	0.059027777777777776	1.0
0.0750242115913963	0.059233449477351915	1.0
0.0754436221104237	0.05944055944055944	1.0
0.0761025199235406	0.05964912280701754	1.0
0.0767413603644944	0.05985915492957746	1.0
0.076855233555879	0.06007067137809187	1.0
0.0775911688294301	0.06028368794326241	1.0
0.0781984563150454	0.060498220640569395	1.0
0.0782106129486882	0.060714285714285714	1.0
0.0789397652271334	0.06159420289855073	1.0
0.0800087095407978	0.06181818181818182	1.0
0.0813435722459025	0.06204379562043796	1.0
0.0815231099460066	0.0625	1.0
0.0825251011917319	0.06273062730627306	1.0
0.0834146792206483	0.06296296296296296	1.0
0.0837334849215096	0.06367041198501873	1.0
0.0839391904704319	0.06390977443609022	1.0
0.0839772991772151	0.06463878326996197	1.0
0.0842010284576618	0.0648854961832061	1.0
0.0848151994026694	0.06513409961685823	1.0
0.08488619095617	0.06538461538461539	1.0
0.0848861909561701	0.06563706563706563	1.0
0.0853218299640724	0.06589147286821706	1.0
0.0865150455223214	0.06614785992217899	1.0
0.0867684388758685	0.06640625	1.0
0.0872449325389917	0.06666666666666667	1.0
0.0890823037702291	0.06692913385826772	1.0
0.0892208459767772	0.06719367588932806	1.0
0.0893457908097757	0.06746031746031746	1.0
0.0905019640174855	0.06772908366533864	1.0
0.0912738617690367	0.06827309236947791	1.0
0.0930656774846654	0.06938775510204082	1.0
0.0934041709228996	0.06967213114754098	1.0
0.0953157865860672	0.06995884773662552	1.0
0.0957973662779929	0.07024793388429752	1.0
0.0958991797355862	0.07053941908713693	1.0
0.0984621327844561	0.07172995780590717	1.0
0.0990879562046882	0.07203389830508475	1.0
0.0994009996893229	0.07234042553191489	1.0
0.0998288262877848	0.07264957264957266	1.0
0.100304371516372	0.07296137339055794	1.0
0.1016168960328585	0.07327586206896551	1.0
0.1016168960328587	0.0735930735930736	1.0
0.1018516630647378	0.07391304347826087	1.0
0.1035531900751042	0.07423580786026202	1.0
0.1038421701442644	0.07456140350877193	1.0
0.104839088242407	0.07488986784140969	1.0
0.1056434029427428	0.0752212389380531	1.0
0.1064848565358016	0.07623318385650224	1.0
0.1067679141925266	0.07657657657657657	1.0
0.1073762596809967	0.0776255707762557	1.0
0.1076093677855852	0.0779816513761468	1.0
0.1082239298744942	0.07834101382488479	1.0
0.1085801890250117	0.0787037037037037	1.0
0.1096480867022946	0.0794392523364486	1.0
0.109962094506884	0.07981220657276995	1.0
0.1110145547241105	0.08018867924528301	1.0
0.1116635772236778	0.08056872037914692	1.0
0.1151728448707342	0.08095238095238096	1.0
0.1164792432721704	0.08133971291866028	1.0
0.1172064328545577	0.08173076923076923	1.0
0.1227644849049469	0.0825242718446602	1.0
0.1239135677542392	0.08292682926829269	1.0
0.124388518142794	0.08333333333333333	1.0
0.1244580876314436	0.08374384236453201	1.0
0.1259737946580735	0.08415841584158416	1.0
0.1269767792399442	0.0845771144278607	1.0
0.1277891630095496	0.085	1.0
0.1280876545136825	0.08542713567839195	1.0
0.1304447617657538	0.08585858585858586	1.0
0.1311285378784511	0.08629441624365482	1.0
0.132805982439115	0.08673469387755102	1.0
0.1333137248907874	0.08717948717948718	1.0
0.1336487484249754	0.08762886597938144	1.0
0.1355022125582587	0.08808290155440414	1.0
0.1360621073408722	0.08854166666666667	1.0
0.1373709649469563	0.08900523560209424	1.0
0.1378597880073998	0.08947368421052632	1.0
0.1379709649469562	0.08994708994708994	1.0
0.1460381788304589	0.09042553191489362	1.0
0.1461371138845414	0.0913978494623656	1.0
0.1463239810306194	0.0918918918918919	1.0
0.1473724987684911	0.09239130434782608	1.0
0.1511844909393812	0.09289617486338798	1.0
0.1550524356785016	0.09340659340659341	1.0
0.1563193903365213	0.09392265193370165	1.0
0.1597720742869373	0.09444444444444444	1.0
0.1605424413988103	0.09497206703910614	1.0
0.162435383087155	0.09550561797752809	1.0
0.1644183113500583	0.096045197740113	1.0
0.1651352796674002	0.09659090909090909	1.0
0.1666666666666666	0.09714285714285714	1.0
0.1690418490582853	0.09770114942528736	1.0
0.1726762469086349	0.09826589595375723	1.0
0.174147192575827	0.09883720930232558	1.0
0.1783764076927006	0.09941520467836257	1.0
0.1797230844944943	0.1	1.0
0.1819800453472305	0.10059171597633136	1.0
0.1828978207845916	0.10119047619047619	1.0
0.1888767465046752	0.10179640718562874	1.0
0.1964508669013277	0.10240963855421686	1.0
0.2008984919316803	0.10303030303030303	1.0
0.2031675798437283	0.10365853658536585	1.0
0.2041071253469208	0.10429447852760736	1.0
0.2056198240878243	0.10493827160493827	1.0
0.2076051530027476	0.10559006211180125	1.0
0.2090580841444887	0.10625	1.0
0.2117705871988305	0.1069182389937107	1.0
0.2160900719333932	0.10759493670886076	1.0
0.2356355256943091	0.10828025477707007	1.0
0.2386454530870641	0.10967741935483871	1.0
0.2538518837314937	0.11038961038961038	1.0
0.2551362549133878	0.1111111111111111	1.0
0.2594848910114036	0.1118421052631579	1.0
0.2601723572865356	0.11333333333333333	1.0
0.2628288164250808	0.11409395973154363	1.0
0.2631637539535094	0.11486486486486487	1.0
0.2685813592697437	0.11564625850340136	1.0
0.2740920396363848	0.11643835616438356	1.0
0.2845012207154089	0.11805555555555555	1.0
0.2884122681773119	0.11888111888111888	1.0
0.2986883288723195	0.12056737588652482	1.0
0.299252318211916	0.12142857142857143	1.0
0.3030709758872613	0.1223021582733813	1.0
0.3048369275363642	0.12318840579710146	1.0
0.3060871391036932	0.12408759124087591	1.0
0.3061652616011197	0.1259259259259259	1.0
0.3081040927907499	0.12686567164179105	1.0
0.3122330635618869	0.12781954887218044	1.0
0.3141044910640513	0.12878787878787878	1.0
0.3308995267507069	0.1297709923664122	1.0
0.3353131185702255	0.12307692307692308	0.9411764705882353
0.3385531146685276	0.12403100775193798	0.9411764705882353
0.3392898451662429	0.12598425196850394	0.9411764705882353
0.3393022981822888	0.128	0.9411764705882353
0.3406052358364427	0.12903225806451613	0.9411764705882353
0.3413423777212028	0.13008130081300814	0.9411764705882353
0.3446068064313969	0.12295081967213115	0.8823529411764706
0.373159570269257	0.11570247933884298	0.8235294117647058
0.3752024976484888	0.11666666666666667	0.8235294117647058
0.3783443466351847	0.11764705882352941	0.8235294117647058
0.3804792054484569	0.11864406779661017	0.8235294117647058
0.3811620726068179	0.11965811965811966	0.8235294117647058
0.3817140877763972	0.1206896551724138	0.8235294117647058
0.3823126025648884	0.11304347826086956	0.7647058823529411
0.3831954326581389	0.11403508771929824	0.7647058823529411
0.3839059007237967	0.11607142857142858	0.7647058823529411
0.3848321856792577	0.11711711711711711	0.7647058823529411
0.3849988749131269	0.11818181818181818	0.7647058823529411
0.3851092622456971	0.11926605504587157	0.7647058823529411
0.3861349436330298	0.1111111111111111	0.7058823529411765
0.3877637092557463	0.11214953271028037	0.7058823529411765
0.3905201122570795	0.11320754716981132	0.7058823529411765
0.3906314035062719	0.11428571428571428	0.7058823529411765
0.3916214878852295	0.11538461538461539	0.7058823529411765
0.3923581088433671	0.11764705882352941	0.7058823529411765
0.3940540008667899	0.1188118811881188	0.7058823529411765
0.401515260835991	0.12	0.7058823529411765
0.4026579589054659	0.12121212121212122	0.7058823529411765
0.404556149709099	0.12244897959183673	0.7058823529411765
0.4116030604376743	0.12371134020618557	0.7058823529411765
0.4121454820651593	0.125	0.7058823529411765
0.4144456734485968	0.12631578947368421	0.7058823529411765
0.4182622045452535	0.1276595744680851	0.7058823529411765
0.4214561820618596	0.12903225806451613	0.7058823529411765
0.4223848372213545	0.13043478260869565	0.7058823529411765
0.4224167982497767	0.13186813186813187	0.7058823529411765
0.4232262639663642	0.13333333333333333	0.7058823529411765
0.4256514856326889	0.1348314606741573	0.7058823529411765
0.4292977729348708	0.13793103448275862	0.7058823529411765
0.4302980242023104	0.13953488372093023	0.7058823529411765
0.4327810779886309	0.1411764705882353	0.7058823529411765
0.4331210691605026	0.14285714285714285	0.7058823529411765
0.4339542626062245	0.14457831325301204	0.7058823529411765
0.4392486193110755	0.14634146341463414	0.7058823529411765
0.4408457958773885	0.14814814814814814	0.7058823529411765
0.4427507333445113	0.15	0.7058823529411765
0.4489430001584517	0.1518987341772152	0.7058823529411765
0.4526062005149667	0.15384615384615385	0.7058823529411765
0.4536942904224977	0.15584415584415584	0.7058823529411765
0.4602168607076911	0.15789473684210525	0.7058823529411765
0.4646437267550806	0.16	0.7058823529411765
0.4684884769750757	0.16216216216216217	0.7058823529411765
0.4709713021076245	0.1643835616438356	0.7058823529411765
0.4739240116741093	0.16666666666666666	0.7058823529411765
0.476830413340754	0.16901408450704225	0.7058823529411765
0.4768825427641685	0.17142857142857143	0.7058823529411765
0.4855758378991801	0.15942028985507245	0.6470588235294118
0.4864221748430165	0.16176470588235295	0.6470588235294118
0.4868584130528898	0.16417910447761194	0.6470588235294118
0.487354280683221	0.16666666666666666	0.6470588235294118
0.488188587875689	0.16923076923076924	0.6470588235294118
0.4948663717122666	0.171875	0.6470588235294118
0.4975459899987985	0.15873015873015872	0.5882352941176471
0.4991985580588133	0.16129032258064516	0.5882352941176471
0.5011530427789778	0.16393442622950818	0.5882352941176471
0.5013908148805407	0.16666666666666666	0.5882352941176471
0.5020167395099155	0.1694915254237288	0.5882352941176471
0.5031940178774164	0.1724137931034483	0.5882352941176471
0.5050508376236857	0.17543859649122806	0.5882352941176471
0.511395674997589	0.17857142857142858	0.5882352941176471
0.5134888818985704	0.18181818181818182	0.5882352941176471
0.5212251297213092	0.18518518518518517	0.5882352941176471
0.5219696098906894	0.18867924528301888	0.5882352941176471
0.5220244805573871	0.19230769230769232	0.5882352941176471
0.5220672297911546	0.19607843137254902	0.5882352941176471
0.524654849519087	0.2	0.5882352941176471
0.537715736804461	0.20408163265306123	0.5882352941176471
0.5383928791499643	0.20833333333333334	0.5882352941176471
0.5403062093022952	0.2127659574468085	0.5882352941176471
0.5510610280950092	0.21739130434782608	0.5882352941176471
0.5529452161204198	0.2222222222222222	0.5882352941176471
0.5556021156859876	0.22727272727272727	0.5882352941176471
0.5583195261690432	0.23255813953488372	0.5882352941176471
0.5585708438767685	0.23809523809523808	0.5882352941176471
0.5587379173440051	0.24390243902439024	0.5882352941176471
0.5705213690265339	0.25	0.5882352941176471
0.5987802008214784	0.2564102564102564	0.5882352941176471
0.613891342577912	0.2631578947368421	0.5882352941176471
0.6191441577600751	0.2702702702702703	0.5882352941176471
0.6226536523854163	0.2777777777777778	0.5882352941176471
0.6250975556456216	0.2857142857142857	0.5882352941176471
0.6402305902149713	0.29411764705882354	0.5882352941176471
0.6424431545401492	0.3125	0.5882352941176471
0.6448429366104305	0.3225806451612903	0.5882352941176471
0.6555459936106124	0.3333333333333333	0.5882352941176471
0.6869731588330312	0.3448275862068966	0.5882352941176471
0.70021326593275	0.32142857142857145	0.5294117647058824
0.7143196009911248	0.3333333333333333	0.5294117647058824
0.7403044979980116	0.34615384615384615	0.5294117647058824
0.7429091452227325	0.32	0.47058823529411764
0.7444923080069991	0.3333333333333333	0.47058823529411764
0.7481235197171168	0.34782608695652173	0.47058823529411764
0.7555571020165671	0.36363636363636365	0.47058823529411764
0.770526684241628	0.38095238095238093	0.47058823529411764
0.7727926265322504	0.4	0.47058823529411764
0.7863096589540258	0.42105263157894735	0.47058823529411764
0.7863099956771136	0.4444444444444444	0.47058823529411764
0.8231296675592429	0.47058823529411764	0.47058823529411764
0.844284532065687	0.5	0.47058823529411764
0.8651146687980296	0.5333333333333333	0.47058823529411764
0.8683096025446041	0.5714285714285714	0.47058823529411764
0.8917776935739253	0.5384615384615384	0.4117647058823529
0.8978651965872153	0.5833333333333334	0.4117647058823529
0.9078498629554648	0.6363636363636364	0.4117647058823529
0.9095990830416588	0.7	0.4117647058823529
0.9160332449960414	0.6666666666666666	0.35294117647058826
0.9205301344857691	0.75	0.35294117647058826
0.9296646228253096	0.8571428571428571	0.35294117647058826
0.9410651533075592	0.8333333333333334	0.29411764705882354
0.9879000169326732	0.8	0.23529411764705882
0.988577996842782	1.0	0.17647058823529413
0.9937851464413858	1.0	0.11764705882352941
0.9996341934236056	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_rho.dat <==
threshold	precision	recall
7.261636772928618e-06	0.013832384052074858	1.0
1.0990097921772483e-05	0.013854930725346373	1.0
1.307770773938744e-05	0.013888888888888888	1.0
1.3748161183441715e-05	0.013911620294599018	1.0
1.4277555682467162e-05	0.013923013923013924	1.0
5.925574780753733e-05	0.013934426229508197	1.0
6.021194605009634e-05	0.013968775677896467	1.0
8.26856292376385e-05	0.01400329489291598	1.0
9.083064626004814e-05	0.014014839241549877	1.0
0.0001132118193139	0.014026402640264026	1.0
0.0002210433244916	0.014061207609594707	1.0
0.0002278734846413	0.014072847682119206	1.0
0.0002293314986813	0.014084507042253521	1.0
0.0002297794117647	0.014096185737976783	1.0
0.0002360160490913	0.014107883817427386	1.0
0.0002735016019379	0.014119601328903655	1.0
0.0002951593860684	0.014131338320864505	1.0
0.0003270645952575	0.014143094841930116	1.0
0.0003392130257801	0.014154870940882597	1.0
0.0003496775196207	0.014166666666666666	1.0
0.0003551767004084	0.014178482068390326	1.0
0.0003649635036496	0.014190317195325543	1.0
0.0004139072847682	0.01423785594639866	1.0
0.0004321521175453	0.014249790444258172	1.0
0.0004329941545789	0.014285714285714285	1.0
0.0004469773159012	0.014297729184188394	1.0
0.0004594004823705	0.01430976430976431	1.0
0.0004602462317339	0.014345991561181435	1.0
0.0004746647680075	0.014358108108108109	1.0
0.000499400719137	0.014370245139475908	1.0
0.0005464480874316	0.014382402707275803	1.0
0.0005473453749315	0.01441899915182358	1.0
0.0005544966210362	0.014431239388794566	1.0
0.0005606638259699	0.01445578231292517	1.0
0.0005614192679092	0.014492753623188406	1.0
0.0005667006687067	0.014505119453924915	1.0
0.0005777007510109	0.014517506404782237	1.0
0.0005807200929152	0.01452991452991453	1.0
0.0005866823115283	0.014554794520547944	1.0
0.0006433971368827	0.01456726649528706	1.0
0.0006482982171799	0.014579759862778732	1.0
0.0006548788474132	0.014592274678111588	1.0
0.0006657789613848	0.014604810996563574	1.0
0.0007535795026375	0.014617368873602751	1.0
0.0007552870090634	0.014629948364888123	1.0
0.0007630675314765	0.014642549526270457	1.0
0.0007668711656441	0.014655172413793103	1.0
0.0007716049382716	0.014667817083692839	1.0
0.0007852375343541	0.01468048359240069	1.0
0.0007941550190597	0.014693171996542784	1.0
0.0008151287903488	0.014705882352941176	1.0
0.0011350737797956	0.01471861471861472	1.0
0.0015037593984962	0.014731369150779897	1.0
0.0015600624024961	0.014744145706851692	1.0
0.001578947368421	0.014782608695652174	1.0
0.0015948963317384	0.014795474325500435	1.0
0.0015974440894568	0.014808362369337979	1.0
0.001628664495114	0.014821272885789015	1.0
0.0016501650165016	0.014834205933682374	1.0
0.0018316615787178	0.014847161572052401	1.0
0.0018754688672168	0.01486013986013986	1.0
0.002061855670103	0.014873140857392825	1.0
0.0020661157024793	0.0148861646234676	1.0
0.0020725388601036	0.014912280701754385	1.0
0.002079002079002	0.014925373134328358	1.0
0.0020844189682126	0.014938488576449912	1.0
0.0020876826722338	0.014951627088830254	1.0
0.0020942408376963	0.014964788732394365	1.0
0.0021436227224008	0.014977973568281937	1.0
0.0021551724137931	0.014991181657848324	1.0
0.0021739130434782	0.01500441306266549	1.0
0.0025045459223933	0.015017667844522967	1.0
0.0026246719160104	0.015030946065428824	1.0
0.002820874471086	0.01504424778761062	1.0
0.0030549898167006	0.015057573073516387	1.0
0.0032258064516129	0.015070921985815602	1.0
0.0032696789453546	0.015111111111111112	1.0
0.0036630036630036	0.015124555160142349	1.0
0.004040404040404	0.015138023152270703	1.0
0.0040867093105899	0.015151515151515152	1.0
0.0041279669762641	0.015165031222123104	1.0
0.0043382245787886	0.015178571428571428	1.0
0.0047675804529201	0.01519213583556747	1.0
0.005	0.01521933751119069	1.0
0.0051557558164724	0.01526032315978456	1.0
0.0052014278429372	0.015274034141958671	1.0
0.0052046127155832	0.015315315315315315	1.0
0.0052751344642118	0.015329125338142471	1.0
0.0052910052910052	0.015342960288808664	1.0
0.0053001732748955	0.015356820234869015	1.0
0.0053044986228705	0.015398550724637682	1.0
0.0053835800807537	0.015412511332728921	1.0
0.0057187710248934	0.015426497277676952	1.0
0.0057194123584165	0.015468607825295723	1.0
0.0057954545454545	0.015482695810564663	1.0
0.0059722062708165	0.015496809480401094	1.0
0.0059776985860443	0.015539305301645339	1.0
0.0060521415270018	0.01555352241537054	1.0
0.006404621373854	0.015567765567765568	1.0
0.0065234075211051	0.015582034830430797	1.0
0.0067166106949108	0.015596330275229359	1.0
0.0068529256721138	0.015610651974288337	1.0
0.0068714488636363	0.015625	1.0
0.0071599045346062	0.015639374425023	1.0
0.0072297259429468	0.01565377532228361	1.0
0.0083798882681564	0.01566820276497696	1.0
0.0091578737806091	0.015682656826568265	1.0
0.0091758345978755	0.01569713758079409	1.0
0.0096540627514078	0.01572617946345976	1.0
0.0098039215686274	0.01574074074074074	1.0
0.010095780481491	0.015755329008341055	1.0
0.0106221547799696	0.015769944341372914	1.0
0.0112359550561797	0.015784586815227482	1.0
0.0115606936416184	0.01581395348837209	1.0
0.0116959064327485	0.015828677839851025	1.0
0.012033956279735	0.015843429636533086	1.0
0.0125	0.01585820895522388	1.0
0.0130553149362702	0.01588785046728972	1.0
0.0130613736631888	0.015902712815715623	1.0
0.0130984170200883	0.015917602996254682	1.0
0.0131127204745389	0.015932521087160263	1.0
0.0135135135135135	0.01594746716697936	1.0
0.0136054421768707	0.01596244131455399	1.0
0.0136986301369863	0.015977443609022556	1.0
0.0138888888888888	0.0160075329566855	1.0
0.0140845070422535	0.016022620169651274	1.0
0.0142120552337314	0.016037735849056604	1.0
0.0143401706298783	0.016052880075542966	1.0
0.0144927536231884	0.01606805293005671	1.0
0.0151515151515151	0.01608325449385052	1.0
0.0151802656546489	0.016098484848484848	1.0
0.0155844155844155	0.016113744075829384	1.0
0.015625	0.016129032258064516	1.0
0.0163934426229508	0.016144349477682812	1.0
0.0164293537787513	0.016159695817490494	1.0
0.016580310880829	0.016175071360608945	1.0
0.0166666666666666	0.016205910390848427	1.0
0.0167037713462999	0.016221374045801526	1.0
0.0168350168350168	0.01623686723973257	1.0
0.0175438596491228	0.016252390057361378	1.0
0.0176678445229682	0.016267942583732056	1.0
0.0176767676767676	0.016283524904214558	1.0
0.0185399768250289	0.016299137104506232	1.0
0.0186542305129913	0.01633045148895293	1.0
0.0187110187110187	0.016361886429258902	1.0
0.0188679245283018	0.016377649325626204	1.0
0.0190839694656488	0.01639344262295082	1.0
0.0192307692307692	0.016409266409266408	1.0
0.01931330472103	0.016456921587608905	1.0
0.0196218562465186	0.016472868217054265	1.0
0.0199721319089642	0.016488845780795344	1.0
0.0201173512154233	0.01650485436893204	1.0
0.0202020202020202	0.01652089407191448	1.0
0.0203252032520325	0.016536964980544747	1.0
0.0203619909502262	0.016553067185978577	1.0
0.0204841713221601	0.016569200779727095	1.0
0.0207727461570419	0.016585365853658537	1.0
0.0208333333333333	0.0166015625	1.0
0.0210526315789473	0.016634050880626222	1.0
0.021311475409836	0.016666666666666666	1.0
0.0213270142180094	0.016683022571148183	1.0
0.0216138328530259	0.01669941060903733	1.0
0.022113	0.01671583087512291	1.0
0.0222823131307027	0.01673228346456693	1.0
0.0226126963927365	0.016748768472906402	1.0
0.0228799563885904	0.016765285996055226	1.0
0.023076923076923	0.01678183613030602	1.0
0.0232558139534883	0.016798418972332016	1.0
0.0233463035019455	0.016815034619188922	1.0
0.0235294117647058	0.016831683168316833	1.0
0.0240112994350282	0.01684836471754212	1.0
0.0240906943788379	0.016865079365079364	1.0
0.0240963855421686	0.016881827209533268	1.0
0.0242424242424242	0.01691542288557214	1.0
0.024390243902439	0.01693227091633466	1.0
0.0246913580246913	0.01694915254237288	1.0
0.0248951288417087	0.016966067864271458	1.0
0.025	0.016983016983016984	1.0
0.0252718089204691	0.017	1.0
0.0256410256410256	0.01701701701701702	1.0
0.026615969581749	0.017034068136272545	1.0
0.0268456375838926	0.017051153460381142	1.0
0.0271147808884875	0.017085427135678392	1.0
0.0280122793553338	0.01710261569416499	1.0
0.0289430894308943	0.017119838872104734	1.0
0.0292397660818713	0.017137096774193547	1.0
0.029685128983308	0.017154389505549948	1.0
0.0313588850174216	0.017189079878665317	1.0
0.0314304484630545	0.01720647773279352	1.0
0.0319148936170212	0.017223910840932118	1.0
0.0326704545454545	0.017241379310344827	1.0
0.0327868852459016	0.017276422764227643	1.0
0.0328638497652582	0.017293997965412006	1.0
0.0331491712707182	0.017311608961303463	1.0
0.0336134453781512	0.017329255861365953	1.0
0.0339366515837104	0.017346938775510204	1.0
0.0344827586206896	0.017364657814096015	1.0
0.0352941176470588	0.017382413087934562	1.0
0.0354770959868309	0.017400204708290685	1.0
0.0357142857142857	0.017418032786885244	1.0
0.0358614005330748	0.017580144777662874	1.0
0.0360706062931696	0.017598343685300208	1.0
0.0362811791383219	0.017616580310880828	1.0
0.0365853658536585	0.017653167185877467	1.0
0.0366422385076615	0.01768990634755463	1.0
0.0373831775700934	0.017726798748696558	1.0
0.0382672392018186	0.017745302713987474	1.0
0.0384383544889882	0.017763845350052248	1.0
0.0384615384615384	0.01778242677824268	1.0
0.0386740331491712	0.01781970649895178	1.0
0.0387931034482758	0.017838405036726127	1.0
0.0392156862745098	0.017857142857142856	1.0
0.0392207457102309	0.017894736842105262	1.0
0.0395818587684434	0.01791359325605901	1.0
0.039746392654132	0.01795142555438226	1.0
0.0398868836640521	0.01798941798941799	1.0
0.04	0.018046709129511677	1.0
0.0400107902087557	0.01812366737739872	1.0
0.0400108208108627	0.01818181818181818	1.0
0.0400123674590327	0.018240343347639486	1.0
0.0413223140495867	0.01827956989247312	1.0
0.0446428571428571	0.01829924650161464	1.0
0.0462962962962962	0.018318965517241378	1.0
0.0469613135604638	0.018338727076591153	1.0
0.0476190476190476	0.0183585313174946	1.0
0.0501293661060802	0.0183982683982684	1.0
0.0502911397099729	0.01843817787418655	1.0
0.0523116518973436	0.018458197611292075	1.0
0.0523936016933612	0.01847826086956522	1.0
0.0524802149589604	0.018498367791077257	1.0
0.0525781705951323	0.018518518518518517	1.0
0.0526185831748932	0.018538713195201745	1.0
0.0539345711759504	0.018558951965065504	1.0
0.0544401024120738	0.018579234972677595	1.0
0.054559043348281	0.018599562363238512	1.0
0.0545710611720041	0.018619934282584884	1.0
0.0552684467413149	0.01864035087719298	1.0
0.0562331651961693	0.01868131868131868	1.0
0.0563335849566794	0.0187018701870187	1.0
0.0565275908479138	0.018722466960352423	1.0
0.0569867291178766	0.018743109151047408	1.0
0.0601415094339622	0.018763796909492272	1.0
0.0613207547169811	0.01878453038674033	1.0
0.0625	0.018805309734513276	1.0
0.0632911392405063	0.01888888888888889	1.0
0.064516129032258	0.01893095768374165	1.0
0.0666666666666666	0.018973214285714284	1.0
0.0689655172413793	0.01899441340782123	1.0
0.0691244239631336	0.019079685746352413	1.0
0.0693069306930693	0.019122609673790775	1.0
0.0694444444444444	0.019165727170236752	1.0
0.0729166666666666	0.019187358916478554	1.0
0.0737327188940092	0.0192090395480226	1.0
0.074074074074074	0.01925254813137033	1.0
0.0756476683937823	0.01927437641723356	1.0
0.0766180938159724	0.019318181818181818	1.0
0.0769230769230769	0.019340159271899887	1.0
0.0797736154157121	0.019384264538198404	1.0
0.0799561883899233	0.019406392694063926	1.0
0.0810793446835849	0.019428571428571427	1.0
0.0815642458100558	0.019450800915331808	1.0
0.0824249463902787	0.019473081328751432	1.0
0.0834459302054698	0.0194954128440367	1.0
0.0889387144992526	0.01951779563719862	1.0
0.0950226244343891	0.01954022988505747	1.0
0.0952380952380952	0.019562715765247412	1.0
0.1027932960893854	0.0196078431372549	1.0
0.108433734939759	0.019630484988452657	1.0
0.1089223638470451	0.019653179190751446	1.0
0.1090487238979118	0.019698725376593278	1.0
0.110718492343934	0.019721577726218097	1.0
0.1111111111111111	0.019744483159117306	1.0
0.1137698980274327	0.019767441860465116	1.0
0.1138211382113821	0.01979045401629802	1.0
0.1138642156484127	0.019836639439906652	1.0
0.1162790697674418	0.01985981308411215	1.0
0.1176470588235294	0.019883040935672516	1.0
0.1190168175937904	0.01990632318501171	1.0
0.1196581196581196	0.01995305164319249	1.0
0.1201258134961593	0.0199764982373678	1.0
0.1224489795918367	0.02	1.0
0.1236907730673316	0.020023557126030624	1.0
0.125	0.020070838252656435	1.0
0.126514131897712	0.020118343195266272	1.0
0.1296296296296296	0.02014218009478673	1.0
0.1367521367521367	0.020166073546856466	1.0
0.1379310344827586	0.020214030915576695	1.0
0.1380510440835266	0.02023809523809524	1.0
0.141025641025641	0.02026221692491061	1.0
0.1428571428571428	0.02028639618138425	1.0
0.1498901537847014	0.02033492822966507	1.0
0.1517671517671517	0.02035928143712575	1.0
0.1538461538461538	0.02038369304556355	1.0
0.1548821548821548	0.020432692307692308	1.0
0.15625	0.02045728038507822	1.0
0.1582491582491582	0.020506634499396863	1.0
0.1584158415841584	0.020531400966183576	1.0
0.1600719424460431	0.020581113801452784	1.0
0.1603053435114503	0.02063106796116505	1.0
0.1630654507085786	0.020656136087484813	1.0
0.1666666666666666	0.02068126520681265	1.0
0.1680672268907563	0.020884520884520884	1.0
0.1709401709401709	0.020910209102091022	1.0
0.1714697406340057	0.020935960591133004	1.0
0.1721311475409836	0.02096177558569667	1.0
0.1724137931034483	0.020987654320987655	1.0
0.1754976170451359	0.021013597033374538	1.0
0.1755468311833987	0.02109181141439206	1.0
0.1766906474820143	0.02111801242236025	1.0
0.1767415083477259	0.02119700748129676	1.0
0.1773873618588835	0.02122347066167291	1.0
0.1784365010171461	0.02125	1.0
0.1785714285714285	0.02127659574468085	1.0
0.1794871794871795	0.02132998745294856	1.0
0.180722891566265	0.02135678391959799	1.0
0.1810344827586207	0.021383647798742137	1.0
0.1836734693877551	0.021410579345088162	1.0
0.1843434343434343	0.021437578814627996	1.0
0.1896103896103896	0.021464646464646464	1.0
0.1957446808510638	0.021491782553729456	1.0
0.196669808356896	0.021518987341772152	1.0
0.1968553459119497	0.021601016518424398	1.0
0.1971830985915492	0.021628498727735368	1.0
0.1990461049284578	0.02165605095541401	1.0
0.1996644295302013	0.021683673469387755	1.0
0.2	0.021739130434782608	1.0
0.2002609262883235	0.021963824289405683	1.0
0.2017167381974249	0.02199223803363519	1.0
0.2021066491112574	0.022020725388601035	1.0
0.2025316455696202	0.02204928664072633	1.0
0.2051282051282051	0.022106631989596878	1.0
0.2059711506205971	0.022135416666666668	1.0
0.2061244649324991	0.02216427640156454	1.0
0.2068965517241379	0.022193211488250653	1.0
0.207250341997264	0.022222222222222223	1.0
0.2083333333333333	0.022339027595269383	1.0
0.2086084788029925	0.02236842105263158	1.0
0.2093023255813953	0.022397891963109356	1.0
0.2096160498097544	0.022427440633245383	1.0
0.2099236641221374	0.022457067371202115	1.0
0.2114150624788922	0.022486772486772486	1.0
0.2119433897134967	0.022516556291390728	1.0
0.21875	0.022546419098143235	1.0
0.2203092059030217	0.02257636122177955	1.0
0.2206572769953051	0.022696929238985315	1.0
0.2218683651804671	0.022727272727272728	1.0
0.222898758357211	0.022757697456492636	1.0
0.2238095238095238	0.022788203753351208	1.0
0.225	0.022818791946308724	1.0
0.2252252252252252	0.0228494623655914	1.0
0.2254901960784313	0.02288021534320323	1.0
0.2341409284261143	0.022941970310391364	1.0
0.2381139489194499	0.022972972972972974	1.0
0.2400950871632329	0.02309782608695652	1.0
0.2413793103448276	0.02312925170068027	1.0
0.2436844150796735	0.02316076294277929	1.0
0.2445397815912636	0.023287671232876714	1.0
0.2446164199192463	0.023319615912208505	1.0
0.2449382716049382	0.023351648351648352	1.0
0.2457912457912457	0.023383768913342505	1.0
0.2467203474169908	0.023415977961432508	1.0
0.2480836651019074	0.023448275862068966	1.0
0.2489110143123833	0.023480662983425413	1.0
0.2489412531219459	0.02351313969571231	1.0
0.2489442338927991	0.023545706371191136	1.0
0.25	0.023578363384188627	1.0
0.2511396601740572	0.022377622377622378	0.9411764705882353
0.2530266343825665	0.022408963585434174	0.9411764705882353
0.2550893228084753	0.02244039270687237	0.9411764705882353
0.2568885120813904	0.02247191011235955	0.9411764705882353
0.2583436341161928	0.02250351617440225	0.9411764705882353
0.2616487455197133	0.022535211267605635	0.9411764705882353
0.2623637887678122	0.022598870056497175	0.9411764705882353
0.2664961636828644	0.02263083451202263	0.9411764705882353
0.2666666666666666	0.0226628895184136	0.9411764705882353
0.2689367616400278	0.02269503546099291	0.9411764705882353
0.2755651237890204	0.02275960170697013	0.9411764705882353
0.2758620689655172	0.022792022792022793	0.9411764705882353
0.2819905213270142	0.02282453637660485	0.9411764705882353
0.2821229050279329	0.022857142857142857	0.9411764705882353
0.2848167539267016	0.022889842632331903	0.9411764705882353
0.2857142857142857	0.022922636103151862	0.9411764705882353
0.2863907787186138	0.023054755043227664	0.9411764705882353
0.2900330656589514	0.023088023088023088	0.9411764705882353
0.2902042954426401	0.023121387283236993	0.9411764705882353
0.2912215513237343	0.023154848046309694	0.9411764705882353
0.2935269581337865	0.02318840579710145	0.9411764705882353
0.2935723114956736	0.023289665211062592	0.9411764705882353
0.2941176470588235	0.023323615160349854	0.9411764705882353
0.2947269303201507	0.02335766423357664	0.9411764705882353
0.2966432474629196	0.023391812865497075	0.9411764705882353
0.3019669551534225	0.02342606149341142	0.9411764705882353
0.3019844693701466	0.023529411764705882	0.9411764705882353
0.3020144790683034	0.023564064801178203	0.9411764705882353
0.3042168674698795	0.02359882005899705	0.9411764705882353
0.3076923076923077	0.023633677991137372	0.9411764705882353
0.3125	0.023668639053254437	0.9411764705882353
0.3127324597069841	0.02384500745156483	0.9411764705882353
0.3205574912891986	0.023880597014925373	0.9411764705882353
0.3245033112582781	0.02391629297458894	0.9411764705882353
0.3298245614035088	0.023952095808383235	0.9411764705882353
0.3333333333333333	0.0239880059970015	0.9411764705882353
0.3347871598046057	0.02465331278890601	0.9411764705882353
0.334845576688187	0.02476780185758514	0.9411764705882353
0.3361948142957253	0.024806201550387597	0.9411764705882353
0.3371783496007098	0.024844720496894408	0.9411764705882353
0.339031339031339	0.025	0.9411764705882353
0.3393463118414002	0.025039123630672927	0.9411764705882353
0.3393528969149736	0.025078369905956112	0.9411764705882353
0.3408577878103837	0.02511773940345369	0.9411764705882353
0.3426229508196721	0.025157232704402517	0.9411764705882353
0.3427601809954751	0.025196850393700787	0.9411764705882353
0.3447642375995101	0.025236593059936908	0.9411764705882353
0.3463713477851083	0.02527646129541864	0.9411764705882353
0.3464524282361437	0.02531645569620253	0.9411764705882353
0.350812794965915	0.025356576862123614	0.9411764705882353
0.3519170216706797	0.025396825396825397	0.9411764705882353
0.353081876724931	0.025437201907790145	0.9411764705882353
0.3590325018896447	0.025477707006369428	0.9411764705882353
0.3623420894325245	0.025518341307814992	0.9411764705882353
0.3699421965317919	0.025559105431309903	0.9411764705882353
0.3732525629077353	0.02576489533011272	0.9411764705882353
0.375	0.025806451612903226	0.9411764705882353
0.3755868544600939	0.025848142164781908	0.9411764705882353
0.3770491803278688	0.02593192868719611	0.9411764705882353
0.3770812928501469	0.025974025974025976	0.9411764705882353
0.3774464119291705	0.026058631921824105	0.9411764705882353
0.3782600039816842	0.026101141924959218	0.9411764705882353
0.3846153846153846	0.026143790849673203	0.9411764705882353
0.38468720821662	0.026359143327841845	0.9411764705882353
0.3852669404517453	0.026402640264026403	0.9411764705882353
0.3859613837489943	0.026446280991735537	0.9411764705882353
0.3910840932117528	0.026490066225165563	0.9411764705882353
0.4	0.026578073089700997	0.9411764705882353
0.4045676998368678	0.02689075630252101	0.9411764705882353
0.407158836689038	0.026936026936026935	0.9411764705882353
0.410958904109589	0.026981450252951095	0.9411764705882353
0.4141689373297003	0.02702702702702703	0.9411764705882353
0.4183350895679663	0.02707275803722504	0.9411764705882353
0.4204742625795257	0.02711864406779661	0.9411764705882353
0.4250559284116331	0.027164685908319185	0.9411764705882353
0.4263483345476284	0.027210884353741496	0.9411764705882353
0.4285714285714285	0.027303754266211604	0.9411764705882353
0.4297520661157025	0.02735042735042735	0.9411764705882353
0.4298409728718428	0.0273972602739726	0.9411764705882353
0.4329608938547486	0.0274442538593482	0.9411764705882353
0.4330097087378641	0.027491408934707903	0.9411764705882353
0.4334494773519163	0.027538726333907058	0.9411764705882353
0.4368675758908931	0.027586206896551724	0.9411764705882353
0.4380952380952381	0.027633851468048358	0.9411764705882353
0.4383561643835616	0.02768166089965398	0.9411764705882353
0.4413793103448276	0.027972027972027972	0.9411764705882353
0.4427020506634499	0.028021015761821366	0.9411764705882353
0.4475524475524475	0.028070175438596492	0.9411764705882353
0.449890803203106	0.028119507908611598	0.9411764705882353
0.45	0.028169014084507043	0.9411764705882353
0.4524714828897338	0.02821869488536155	0.9411764705882353
0.4545454545454545	0.028268551236749116	0.9411764705882353
0.458665699782451	0.02831858407079646	0.9411764705882353
0.4600569912547902	0.028368794326241134	0.9411764705882353
0.4612634088200238	0.028419182948490232	0.9411764705882353
0.4615384615384615	0.0285204991087344	0.9411764705882353
0.4630350194552529	0.02872531418312388	0.9411764705882353
0.4676220806794055	0.02877697841726619	0.9411764705882353
0.4680851063829787	0.02882882882882883	0.9411764705882353
0.4708994708994709	0.02888086642599278	0.9411764705882353
0.4722222222222222	0.028985507246376812	0.9411764705882353
0.4776839565741858	0.029038112522686024	0.9411764705882353
0.4827586206896552	0.02909090909090909	0.9411764705882353
0.483695652173913	0.029143897996357013	0.9411764705882353
0.483739837398374	0.029197080291970802	0.9411764705882353
0.4853313100657562	0.029250457038391225	0.9411764705882353
0.4859813084112149	0.029304029304029304	0.9411764705882353
0.4918457157649495	0.029357798165137616	0.9411764705882353
0.5	0.029411764705882353	0.9411764705882353
0.5020373150332404	0.033264033264033266	0.9411764705882353
0.5020911528150134	0.03333333333333333	0.9411764705882353
0.5022123300528277	0.033402922755741124	0.9411764705882353
0.5030186410102225	0.03347280334728033	0.9411764705882353
0.5030609913041386	0.03361344537815126	0.9411764705882353
0.5038167938931297	0.03368421052631579	0.9411764705882353
0.5060240963855421	0.03375527426160337	0.9411764705882353
0.5069444444444444	0.03382663847780127	0.9411764705882353
0.5082872928176796	0.03389830508474576	0.9411764705882353
0.5086488475870635	0.03404255319148936	0.9411764705882353
0.5087190576976166	0.03411513859275053	0.9411764705882353
0.5087424653752358	0.03418803418803419	0.9411764705882353
0.5116279069767442	0.034261241970021415	0.9411764705882353
0.5121951219512195	0.03455723542116631	0.9411764705882353
0.5137614678899083	0.03463203463203463	0.9411764705882353
0.5143261407852847	0.03470715835140998	0.9411764705882353
0.5150895140664962	0.034782608695652174	0.9411764705882353
0.515625	0.034858387799564274	0.9411764705882353
0.5161290322580645	0.034934497816593885	0.9411764705882353
0.5172413793103449	0.03508771929824561	0.9411764705882353
0.5188679245283019	0.035164835164835165	0.9411764705882353
0.5196437925615506	0.03524229074889868	0.9411764705882353
0.5196850393700787	0.03532008830022075	0.9411764705882353
0.5214659685863874	0.035398230088495575	0.9411764705882353
0.5238095238095238	0.03547671840354767	0.9411764705882353
0.5289855072463768	0.035555555555555556	0.9411764705882353
0.5294117647058824	0.035634743875278395	0.9411764705882353
0.5368421052631579	0.03571428571428571	0.9411764705882353
0.5378151260504201	0.03587443946188341	0.9411764705882353
0.5380116959064327	0.035955056179775284	0.9411764705882353
0.5389587073608617	0.036036036036036036	0.9411764705882353
0.5416666666666666	0.03611738148984198	0.9411764705882353
0.5433526011560693	0.036281179138321996	0.9411764705882353
0.5433553251649388	0.03636363636363636	0.9411764705882353
0.5497076023391813	0.03644646924829157	0.9411764705882353
0.5505920344456404	0.0365296803652968	0.9411764705882353
0.5552683174787597	0.036613272311212815	0.9411764705882353
0.5625	0.03686635944700461	0.9411764705882353
0.5632183908045977	0.03695150115473441	0.9411764705882353
0.5641025641025641	0.037037037037037035	0.9411764705882353
0.5666666666666667	0.037122969837587005	0.9411764705882353
0.5704272046983044	0.037209302325581395	0.9411764705882353
0.5714285714285714	0.037296037296037296	0.9411764705882353
0.5752441204786136	0.037383177570093455	0.9411764705882353
0.5792880258899676	0.03747072599531616	0.9411764705882353
0.5811702595688517	0.03755868544600939	0.9411764705882353
0.5833333333333334	0.03764705882352941	0.9411764705882353
0.5841243474133839	0.03546099290780142	0.8823529411764706
0.5842696629213483	0.035545023696682464	0.8823529411764706
0.588239456552505	0.035629453681710214	0.8823529411764706
0.5890322217214962	0.03571428571428571	0.8823529411764706
0.5930839495432797	0.03588516746411483	0.8823529411764706
0.5939882378566761	0.03597122302158273	0.8823529411764706
0.5947655398037077	0.036057692307692304	0.8823529411764706
0.5949298028660799	0.03614457831325301	0.8823529411764706
0.5980282549039536	0.036231884057971016	0.8823529411764706
0.6	0.03631961259079903	0.8823529411764706
0.6000888198068169	0.036585365853658534	0.8823529411764706
0.6087254153392486	0.03667481662591687	0.8823529411764706
0.6116076354408033	0.03676470588235294	0.8823529411764706
0.6210526315789474	0.036855036855036855	0.8823529411764706
0.6216216216216216	0.03694581280788178	0.8823529411764706
0.625	0.037037037037037035	0.8823529411764706
0.6252545824847251	0.03731343283582089	0.8823529411764706
0.6267241379310344	0.03740648379052369	0.8823529411764706
0.6323232323232323	0.0375	0.8823529411764706
0.6346462102129609	0.03759398496240601	0.8823529411764706
0.6349369988545246	0.03768844221105527	0.8823529411764706
0.6382536382536382	0.03787878787878788	0.8823529411764706
0.6412698412698413	0.0379746835443038	0.8823529411764706
0.6429319371727749	0.03807106598984772	0.8823529411764706
0.6466942148760331	0.03816793893129771	0.8823529411764706
0.6470588235294118	0.03826530612244898	0.8823529411764706
0.6477272727272727	0.03836317135549872	0.8823529411764706
0.6487046632124353	0.038461538461538464	0.8823529411764706
0.6495176848874598	0.038560411311053984	0.8823529411764706
0.6530172413793104	0.03865979381443299	0.8823529411764706
0.6530612244897959	0.03875968992248062	0.8823529411764706
0.6531736526946108	0.038860103626943004	0.8823529411764706
0.6544885177453027	0.03896103896103896	0.8823529411764706
0.6615579480683977	0.0390625	0.8823529411764706
0.6619718309859155	0.0391644908616188	0.8823529411764706
0.6659858224198005	0.03926701570680628	0.8823529411764706
0.6666666666666666	0.03937007874015748	0.8823529411764706
0.6670855360083197	0.04	0.8823529411764706
0.6672140120415982	0.040106951871657755	0.8823529411764706
0.6721311475409836	0.040214477211796246	0.8823529411764706
0.6896551724137931	0.04032258064516129	0.8823529411764706
0.6899724011039559	0.04043126684636118	0.8823529411764706
0.6923076923076923	0.04054054054054054	0.8823529411764706
0.6930853944755371	0.04065040650406504	0.8823529411764706
0.6960944367700616	0.04076086956521739	0.8823529411764706
0.6984626782737544	0.04087193460490463	0.8823529411764706
0.7016250944822373	0.040983606557377046	0.8823529411764706
0.7052631578947368	0.0410958904109589	0.8823529411764706
0.706702481453057	0.04120879120879121	0.8823529411764706
0.7072243346007605	0.04132231404958678	0.8823529411764706
0.7090483619344774	0.04143646408839779	0.8823529411764706
0.7126781695423856	0.04155124653739612	0.8823529411764706
0.7136398863342805	0.041666666666666664	0.8823529411764706
0.7142857142857143	0.04178272980501393	0.8823529411764706
0.7178002894356006	0.043731778425655975	0.8823529411764706
0.7207351178585697	0.043859649122807015	0.8823529411764706
0.7214285714285714	0.04398826979472141	0.8823529411764706
0.7230595327807083	0.04411764705882353	0.8823529411764706
0.7246978851963746	0.04424778761061947	0.8823529411764706
0.7249141549027089	0.04437869822485207	0.8823529411764706
0.7254901960784313	0.04451038575667656	0.8823529411764706
0.72561155319776	0.044642857142857144	0.8823529411764706
0.7285276073619632	0.04477611940298507	0.8823529411764706
0.7304955192409067	0.04491017964071856	0.8823529411764706
0.7398568019093079	0.04504504504504504	0.8823529411764706
0.7427179469585206	0.045180722891566265	0.8823529411764706
0.7471754559052862	0.045317220543806644	0.8823529411764706
0.7502339282619996	0.045454545454545456	0.8823529411764706
0.7522639068564037	0.04573170731707317	0.8823529411764706
0.7529411764705882	0.045871559633027525	0.8823529411764706
0.7530001043514557	0.046012269938650305	0.8823529411764706
0.7540983606557377	0.046153846153846156	0.8823529411764706
0.7586206896551724	0.046296296296296294	0.8823529411764706
0.7674418604651163	0.04643962848297214	0.8823529411764706
0.7717346518335394	0.046583850931677016	0.8823529411764706
0.7736077481840193	0.04672897196261682	0.8823529411764706
0.7736328952946163	0.046875	0.8823529411764706
0.775880469583778	0.047021943573667714	0.8823529411764706
0.7764705882352941	0.04716981132075472	0.8823529411764706
0.777041027766266	0.0473186119873817	0.8823529411764706
0.7779643936849177	0.04746835443037975	0.8823529411764706
0.7837837837837838	0.047619047619047616	0.8823529411764706
0.788316946211683	0.04777070063694268	0.8823529411764706
0.789748045178106	0.04792332268370607	0.8823529411764706
0.7901234567901234	0.04807692307692308	0.8823529411764706
0.7966903073286052	0.04823151125401929	0.8823529411764706
0.7987503993751996	0.04838709677419355	0.8823529411764706
0.7998024366150807	0.04854368932038835	0.8823529411764706
0.8	0.048701298701298704	0.8823529411764706
0.8049351226760579	0.04918032786885246	0.8823529411764706
0.8124790338812479	0.049342105263157895	0.8823529411764706
0.8125	0.04950495049504951	0.8823529411764706
0.8177424922333448	0.04966887417218543	0.8823529411764706
0.8192607663614785	0.04983388704318937	0.8823529411764706
0.8280182232346242	0.05	0.8823529411764706
0.8290441176470589	0.05016722408026756	0.8823529411764706
0.8290508652333508	0.050335570469798654	0.8823529411764706
0.8305158214130905	0.050505050505050504	0.8823529411764706
0.8331993569131833	0.05067567567567568	0.8823529411764706
0.8332830871269219	0.051194539249146756	0.8823529411764706
0.8333333333333334	0.05136986301369863	0.8823529411764706
0.8340105524895385	0.053003533568904596	0.8823529411764706
0.8350615081577285	0.05319148936170213	0.8823529411764706
0.8378191856452726	0.05338078291814947	0.8823529411764706
0.8390804597701149	0.05357142857142857	0.8823529411764706
0.8402335456475584	0.05415162454873646	0.8823529411764706
0.8410909938612169	0.05434782608695652	0.8823529411764706
0.8419128845568078	0.05454545454545454	0.8823529411764706
0.8421052631578947	0.05474452554744526	0.8823529411764706
0.84375	0.054945054945054944	0.8823529411764706
0.8458232398218333	0.05514705882352941	0.8823529411764706
0.850278674097976	0.055350553505535055	0.8823529411764706
0.8520240056483879	0.05555555555555555	0.8823529411764706
0.8571428571428571	0.055762081784386616	0.8823529411764706
0.8576748034753827	0.05639097744360902	0.8823529411764706
0.8578613821547129	0.05660377358490566	0.8823529411764706
0.8658747080921921	0.05747126436781609	0.8823529411764706
0.8679896462467644	0.057692307692307696	0.8823529411764706
0.8686	0.05791505791505792	0.8823529411764706
0.8686868686868687	0.05859375	0.8823529411764706
0.8707	0.058823529411764705	0.8823529411764706
0.8707870787078708	0.06072874493927125	0.8823529411764706
0.87375515541696	0.061224489795918366	0.8823529411764706
0.875	0.06147540983606557	0.8823529411764706
0.8758676189518158	0.06172839506172839	0.8823529411764706
0.8775510204081632	0.0625	0.8823529411764706
0.8776157260621433	0.06276150627615062	0.8823529411764706
0.8788151481064866	0.06302521008403361	0.8823529411764706
0.8804002541296061	0.06329113924050633	0.8823529411764706
0.882907133243607	0.0635593220338983	0.8823529411764706
0.8829482411753947	0.06382978723404255	0.8823529411764706
0.886416981324625	0.0641025641025641	0.8823529411764706
0.886943836615609	0.06437768240343347	0.8823529411764706
0.8871194379391101	0.06465517241379311	0.8823529411764706
0.8880163182049975	0.06493506493506493	0.8823529411764706
0.8886922953192858	0.06578947368421052	0.8823529411764706
0.8887249114521841	0.06607929515418502	0.8823529411764706
0.8897889788978898	0.06637168141592921	0.8823529411764706
0.8918	0.06756756756756757	0.8823529411764706
0.8918918918918919	0.07042253521126761	0.8823529411764706
0.8920510304219823	0.07075471698113207	0.8823529411764706
0.8940809968847352	0.07109004739336493	0.8823529411764706
0.8946905250806688	0.07142857142857142	0.8823529411764706
0.8949892508681991	0.07177033492822966	0.8823529411764706
0.8961012861736335	0.07211538461538461	0.8823529411764706
0.896551724137931	0.07281553398058252	0.8823529411764706
0.900717313335507	0.07317073170731707	0.8823529411764706
0.9019607843137256	0.07352941176470588	0.8823529411764706
0.9035159443990188	0.07389162561576355	0.8823529411764706
0.9044696254327982	0.07462686567164178	0.8823529411764706
0.905428796223446	0.075	0.8823529411764706
0.90625	0.07614213197969544	0.8823529411764706
0.9064595257563368	0.07653061224489796	0.8823529411764706
0.9074983628028814	0.07772020725388601	0.8823529411764706
0.9075793124553708	0.078125	0.8823529411764706
0.9080034797738148	0.07853403141361257	0.8823529411764706
0.9082278481012658	0.07894736842105263	0.8823529411764706
0.9082474226804124	0.07936507936507936	0.8823529411764706
0.9089797166445828	0.0797872340425532	0.8823529411764706
0.9090909090909092	0.08108108108108109	0.8823529411764706
0.9100741656365884	0.08152173913043478	0.8823529411764706
0.910577971646674	0.08196721311475409	0.8823529411764706
0.911323961069056	0.08241758241758242	0.8823529411764706
0.9123452659752426	0.08379888268156424	0.8823529411764706
0.9125	0.08426966292134831	0.8823529411764706
0.9166666666666666	0.0847457627118644	0.8823529411764706
0.9174311926605504	0.08522727272727272	0.8823529411764706
0.9249394673123488	0.08571428571428572	0.8823529411764706
0.9260438782731776	0.08620689655172414	0.8823529411764706
0.9268914706715784	0.08670520231213873	0.8823529411764706
0.9292929292929292	0.0872093023255814	0.8823529411764706
0.9320987654320988	0.08771929824561403	0.8823529411764706
0.9321277070774726	0.08823529411764706	0.8823529411764706
0.9375	0.08875739644970414	0.8823529411764706
0.9379143018066808	0.08928571428571429	0.8823529411764706
0.939816388983339	0.08982035928143713	0.8823529411764706
0.942528735632184	0.09036144578313253	0.8823529411764706
0.9435704514363884	0.09090909090909091	0.8823529411764706
0.9435825105782792	0.09316770186335403	0.8823529411764706
0.9440907108591364	0.09375	0.8823529411764706
0.944483485593816	0.09433962264150944	0.8823529411764706
0.9451862262825016	0.0949367088607595	0.8823529411764706
0.9456553327521068	0.0967741935483871	0.8823529411764706
0.9461581604038138	0.09740259740259741	0.8823529411764706
0.9481356882534344	0.09803921568627451	0.8823529411764706
0.9485669414998036	0.1	0.8823529411764706
0.950848385331144	0.10067114093959731	0.8823529411764706
0.951584699453552	0.10135135135135136	0.8823529411764706
0.9517241379310344	0.10344827586206896	0.8823529411764706
0.952054794520548	0.10416666666666667	0.8823529411764706
0.95233719995406	0.1048951048951049	0.8823529411764706
0.9529556375013968	0.10714285714285714	0.8823529411764706
0.953432218006209	0.1079136690647482	0.8823529411764706
0.9555915721231768	0.10869565217391304	0.8823529411764706
0.956268221574344	0.10948905109489052	0.8823529411764706
0.9569377990430622	0.11194029850746269	0.8823529411764706
0.9574491972605816	0.11278195488721804	0.8823529411764706
0.957608695652174	0.11363636363636363	0.8823529411764706
0.958396863428447	0.11450381679389313	0.8823529411764706
0.9587639850825784	0.11538461538461539	0.8823529411764706
0.95890427763534	0.11627906976744186	0.8823529411764706
0.9598650328538448	0.1171875	0.8823529411764706
0.96	0.11811023622047244	0.8823529411764706
0.960698689956332	0.11904761904761904	0.8823529411764706
0.960719571900262	0.12	0.8823529411764706
0.9610562206559984	0.12096774193548387	0.8823529411764706
0.9614277489925158	0.12195121951219512	0.8823529411764706
0.9616204690831556	0.12295081967213115	0.8823529411764706
0.962363238512035	0.12396694214876033	0.8823529411764706
0.9625	0.125	0.8823529411764706
0.9629212092882576	0.12605042016806722	0.8823529411764706
0.9629629629629628	0.1282051282051282	0.8823529411764706
0.9630872483221476	0.12931034482758622	0.8823529411764706
0.9634831460674156	0.13043478260869565	0.8823529411764706
0.9636366137886438	0.13392857142857142	0.8823529411764706
0.9637410071942446	0.13513513513513514	0.8823529411764706
0.963855421686747	0.1388888888888889	0.8823529411764706
0.9642818352495772	0.14018691588785046	0.8823529411764706
0.9645669291338582	0.14150943396226415	0.8823529411764706
0.9650837988826816	0.14285714285714285	0.8823529411764706
0.9655172413793104	0.14423076923076922	0.8823529411764706
0.9673308619091752	0.14705882352941177	0.8823529411764706
0.968503937007874	0.1485148514851485	0.8823529411764706
0.9690909090909092	0.15	0.8823529411764706
0.9703518485443828	0.15151515151515152	0.8823529411764706
0.9745970567624388	0.15306122448979592	0.8823529411764706
0.9754098360655736	0.15463917525773196	0.8823529411764706
0.9764140141973896	0.15625	0.8823529411764706
0.976448422044277	0.15789473684210525	0.8823529411764706
0.9770114942528736	0.1595744680851064	0.8823529411764706
0.9772727272727272	0.16129032258064516	0.8823529411764706
0.9775605421017552	0.16304347826086957	0.8823529411764706
0.9778695103772505	0.16483516483516483	0.8823529411764706
0.9782608695652174	0.16666666666666666	0.8823529411764706
0.9783182287484228	0.16853932584269662	0.8823529411764706
0.9785225395326882	0.17045454545454544	0.8823529411764706
0.9788690827529216	0.1724137931034483	0.8823529411764706
0.9801092043681748	0.1744186046511628	0.8823529411764706
0.9807692307692308	0.17647058823529413	0.8823529411764706
0.9809825673534072	0.17857142857142858	0.8823529411764706
0.981198589894242	0.18072289156626506	0.8823529411764706
0.9812400635930048	0.18292682926829268	0.8823529411764706
0.9812792511700468	0.18518518518518517	0.8823529411764706
0.9813581890812252	0.175	0.8235294117647058
0.9826589595375722	0.17721518987341772	0.8235294117647058
0.9828015388096856	0.1794871794871795	0.8235294117647058
0.9828386131204788	0.18181818181818182	0.8235294117647058
0.9828767123287672	0.18421052631578946	0.8235294117647058
0.9831509151187612	0.18666666666666668	0.8235294117647058
0.9835418038183016	0.1891891891891892	0.8235294117647058
0.983827972276524	0.1917808219178082	0.8235294117647058
0.9839800640797436	0.19444444444444445	0.8235294117647058
0.9840008827099196	0.19718309859154928	0.8235294117647058
0.9841754266983158	0.2028985507246377	0.8235294117647058
0.9849189250481916	0.208955223880597	0.8235294117647058
0.9850531443755536	0.21212121212121213	0.8235294117647058
0.9853054911059552	0.2153846153846154	0.8235294117647058
0.9853264009243212	0.22580645161290322	0.8235294117647058
0.9853804408018608	0.22950819672131148	0.8235294117647058
0.9854776491944632	0.23333333333333334	0.8235294117647058
0.9855121675155633	0.23728813559322035	0.8235294117647058
0.985632183908046	0.25	0.8235294117647058
0.9859359303493692	0.2641509433962264	0.8235294117647058
0.986070215175538	0.2692307692307692	0.8235294117647058
0.98660103910309	0.2857142857142857	0.8235294117647058
0.9875	0.2916666666666667	0.8235294117647058
0.9884393063583816	0.2765957446808511	0.7647058823529411
0.9906767955801103	0.3023255813953488	0.7647058823529411
0.9914375844975214	0.2857142857142857	0.7058823529411765
0.9941256213285132	0.2926829268292683	0.7058823529411765
0.9948006932409011	0.3	0.7058823529411765
0.9950738916256158	0.2894736842105263	0.6470588235294118
0.9952380952380953	0.2702702702702703	0.5882352941176471
0.995524225131476	0.25	0.5294117647058824
0.9961453101273215	0.2571428571428571	0.5294117647058824
0.996159243666445	0.2647058823529412	0.5294117647058824
0.9962151622892532	0.2727272727272727	0.5294117647058824
0.9962753814730264	0.28125	0.5294117647058824
0.9966472954850246	0.2903225806451613	0.5294117647058824
0.9968944099378882	0.3103448275862069	0.5294117647058824
0.99706457925636	0.2857142857142857	0.47058823529411764
0.9971726837755546	0.2962962962962963	0.47058823529411764
0.9973654066437572	0.24	0.35294117647058826
0.9974842767295596	0.2608695652173913	0.35294117647058826
0.9975881474675548	0.2727272727272727	0.35294117647058826
0.9976452119309264	0.3157894736842105	0.35294117647058826
0.9977570931927778	0.375	0.35294117647058826
0.9982803605313092	0.4	0.35294117647058826
0.9984309857892142	0.46153846153846156	0.35294117647058826
0.9985055753534888	0.5	0.35294117647058826
0.9987351960446132	0.5454545454545454	0.35294117647058826
0.9988772875266644	0.6	0.35294117647058826
0.9989894453177632	0.6666666666666666	0.35294117647058826
0.999127970350992	0.75	0.35294117647058826
0.999128350403138	0.7142857142857143	0.29411764705882354
0.9991809991809992	0.6666666666666666	0.23529411764705882
0.9993461203138624	0.6	0.17647058823529413
0.9994246922103324	0.5	0.11764705882352941
0.9994676131322094	0.6666666666666666	0.11764705882352941
0.999660902000678	1.0	0.11764705882352941
0.9997819450501526	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_shannon_g1_prime.dat <==
threshold	precision	recall
0.0	0.013832384052074858	1.0
4.461865843019552e-06	0.02312925170068027	1.0
4.8703554117457415e-06	0.02316076294277929	1.0
1.3983124781513643e-05	0.023192360163710776	1.0
1.4002865456497204e-05	0.023224043715846996	1.0
2.3321515245089408e-05	0.023255813953488372	1.0
2.505422088550091e-05	0.023287671232876714	1.0
3.148792984275506e-05	0.023319615912208505	1.0
4.166341417088937e-05	0.023351648351648352	1.0
5.576649922189869e-05	0.023383768913342505	1.0
6.296046205811479e-05	0.023415977961432508	1.0
0.0001497076379471	0.023448275862068966	1.0
0.0001551068759915	0.023480662983425413	1.0
0.0002085535129378	0.02351313969571231	1.0
0.0004883933573798	0.023545706371191136	1.0
0.0005110391986389	0.023578363384188627	1.0
0.0008057573075682	0.02361111111111111	1.0
0.0011247316772287	0.02364394993045897	1.0
0.0011475655314151	0.023676880222841225	1.0
0.0015962207698778	0.023709902370990237	1.0
0.0016164791259064	0.023743016759776536	1.0
0.0018816902822519	0.023776223776223775	1.0
0.0019096072859112	0.023809523809523808	1.0
0.0020296013283275	0.023842917251051893	1.0
0.0071862059903404	0.023876404494382022	1.0
0.0072149123246261	0.02390998593530239	1.0
0.0072330808002503	0.023943661971830985	1.0
0.0072921990590222	0.023977433004231313	1.0
0.0073062051068959	0.02401129943502825	1.0
0.0073431533447541	0.024045261669024046	1.0
0.0077145977216743	0.024079320113314446	1.0
0.0080211177660629	0.024113475177304965	1.0
0.0083348616293674	0.024251069900142655	1.0
0.0088167183688618	0.024285714285714285	1.0
0.0104761680379259	0.024320457796852647	1.0
0.0111927246982314	0.024390243902439025	1.0
0.0138400506414857	0.02442528735632184	1.0
0.0138628844956723	0.02446043165467626	1.0
0.0140075625887668	0.024495677233429394	1.0
0.0143047927841366	0.024531024531024532	1.0
0.0143717737813188	0.024566473988439308	1.0
0.0160934776546421	0.024602026049204053	1.0
0.0163860434758422	0.02463768115942029	1.0
0.0164645816522512	0.02467343976777939	1.0
0.0166094953932494	0.024709302325581394	1.0
0.0199459224818401	0.024745269286754003	1.0
0.020540081273364	0.02478134110787172	1.0
0.0260041095013944	0.024817518248175182	1.0
0.0309217419641479	0.024853801169590642	1.0
0.0315120886122353	0.024890190336749635	1.0
0.031913405058754	0.024926686217008796	1.0
0.0320545878257614	0.024963289280469897	1.0
0.0384735696676492	0.025	1.0
0.04682683737633	0.025036818851251842	1.0
0.0496048341159461	0.025073746312684365	1.0
0.056230714185198	0.025110782865583457	1.0
0.0568708295289468	0.02514792899408284	1.0
0.0595552851662511	0.025185185185185185	1.0
0.0618171035482015	0.025222551928783383	1.0
0.0625209737255327	0.02526002971768202	1.0
0.0648999282191389	0.025297619047619048	1.0
0.0696926418184653	0.02533532041728763	1.0
0.0704538525357406	0.025373134328358207	1.0
0.0733795881454389	0.025411061285500747	1.0
0.0745166865304721	0.025449101796407185	1.0
0.0767469794065328	0.025487256371814093	1.0
0.0767469802305905	0.025525525525525526	1.0
0.0775359020561521	0.025602409638554216	1.0
0.0876146391178223	0.02564102564102564	1.0
0.0905412947928424	0.0256797583081571	1.0
0.091115754808175	0.025718608169440244	1.0
0.0938184939070165	0.025796661608497723	1.0
0.0943527581629173	0.025835866261398176	1.0
0.0951216631464482	0.0258751902587519	1.0
0.0970970597372258	0.025914634146341462	1.0
0.0972008834697959	0.025954198473282442	1.0
0.0982979471282465	0.02599388379204893	1.0
0.0997465104617588	0.026033690658499236	1.0
0.1000228202123765	0.02607361963190184	1.0
0.103097113944326	0.026113671274961597	1.0
0.1105366349575194	0.026153846153846153	1.0
0.1135363650553453	0.02627511591962906	1.0
0.1214353275881701	0.02631578947368421	1.0
0.1238427745852641	0.02635658914728682	1.0
0.1309447295861295	0.0265210608424337	1.0
0.1341381612478248	0.0265625	1.0
0.1384606953587712	0.02664576802507837	1.0
0.1398514749828899	0.026687598116169546	1.0
0.1419395718094136	0.026729559748427674	1.0
0.1423392250228402	0.026771653543307086	1.0
0.1444280698655409	0.026813880126182965	1.0
0.1496099719269951	0.026856240126382307	1.0
0.1551824077223419	0.02689873417721519	1.0
0.1573603107985394	0.02694136291600634	1.0
0.1598271276520195	0.026984126984126985	1.0
0.1611028506036866	0.02702702702702703	1.0
0.1658470271911181	0.027070063694267517	1.0
0.1689760429387728	0.02711323763955343	1.0
0.1742443236167666	0.027156549520766772	1.0
0.1755941250769425	0.0272	1.0
0.1784412559243053	0.027375201288244767	1.0
0.1797451025773752	0.027419354838709678	1.0
0.1807857591375538	0.027463651050080775	1.0
0.1935215681462163	0.02750809061488673	1.0
0.1941314720675582	0.027597402597402596	1.0
0.1976676858549323	0.027642276422764227	1.0
0.1983378118943299	0.02768729641693811	1.0
0.2004137351664171	0.02773246329526917	1.0
0.2008232288747236	0.027777777777777776	1.0
0.2075792951188568	0.027823240589198037	1.0
0.2076075361830511	0.027868852459016394	1.0
0.2096372953145516	0.027914614121510674	1.0
0.209747482144414	0.027960526315789474	1.0
0.2108139027432087	0.02800658978583196	1.0
0.2111907470786408	0.028052805280528052	1.0
0.2113668249987089	0.02809917355371901	1.0
0.2114988479303505	0.028145695364238412	1.0
0.2114988479303506	0.028286189683860232	1.0
0.2119939911262972	0.028333333333333332	1.0
0.212311386818648	0.028380634390651086	1.0
0.2130279553620002	0.028428093645484948	1.0
0.2161638247661479	0.02847571189279732	1.0
0.2166540098287801	0.02857142857142857	1.0
0.219031016333641	0.02861952861952862	1.0
0.2195743645997705	0.02866779089376054	1.0
0.2198064414779065	0.028716216216216218	1.0
0.2217483998427893	0.028764805414551606	1.0
0.2230486981089774	0.0288135593220339	1.0
0.2251876349959095	0.028862478777589132	1.0
0.2256325270151077	0.02891156462585034	1.0
0.2275364877078729	0.028960817717206135	1.0
0.2284390790929249	0.02901023890784983	1.0
0.230707267308629	0.02905982905982906	1.0
0.2345739823393346	0.02910958904109589	1.0
0.236867517822382	0.029159519725557463	1.0
0.2374794105377784	0.02936096718480138	1.0
0.2387430065725984	0.029411764705882353	1.0
0.2407874322361081	0.029462738301559793	1.0
0.2412356676448259	0.029513888888888888	1.0
0.2428788414216485	0.029565217391304348	1.0
0.2476830662929099	0.029616724738675958	1.0
0.2489389919895501	0.029668411867364748	1.0
0.2534117429874036	0.02972027972027972	1.0
0.2541464266245071	0.0297723292469352	1.0
0.2569676064105418	0.02982456140350877	1.0
0.2639404939564748	0.029876977152899824	1.0
0.2640285128387359	0.02992957746478873	1.0
0.2642117429874036	0.029982363315696647	1.0
0.2646179840512626	0.030035335689045935	1.0
0.2741404939564746	0.03008849557522124	1.0
0.2918157526322186	0.030141843971631204	1.0
0.2918660226451841	0.03019538188277087	1.0
0.2925949983202504	0.030303030303030304	1.0
0.2959043926205852	0.030357142857142857	1.0
0.2959043926205854	0.03041144901610018	1.0
0.2965385287527574	0.03046594982078853	1.0
0.2972068858864013	0.03052064631956912	1.0
0.2981684173373383	0.03063063063063063	1.0
0.3028338467419279	0.030685920577617327	1.0
0.3038232330114098	0.03074141048824593	1.0
0.3083497637128166	0.030797101449275364	1.0
0.3108768328624074	0.030852994555353903	1.0
0.3150324641363786	0.03090909090909091	1.0
0.3239113795578264	0.030965391621129327	1.0
0.3311465019888825	0.03102189781021898	1.0
0.3427224486426957	0.031078610603290677	1.0
0.3434698744679165	0.031135531135531136	1.0
0.3601439099234487	0.031192660550458717	1.0
0.3676731659419937	0.03125	1.0
0.3689818027830018	0.03130755064456722	1.0
0.390629181025128	0.03136531365313653	1.0
0.4092260303077319	0.031423290203327174	1.0
0.4147412080674173	0.03148148148148148	1.0
0.4214585301293583	0.031598513011152414	1.0
0.4215820807423486	0.03165735567970205	1.0
0.4223874288721121	0.03171641791044776	1.0
0.4224193897571311	0.03177570093457944	1.0
0.4233361795625373	0.031835205992509365	1.0
0.4255235984898019	0.03189493433395872	1.0
0.4259520505625056	0.03207547169811321	1.0
0.4307156050061549	0.03213610586011342	1.0
0.4327053277083277	0.032196969696969696	1.0
0.4381074113265534	0.03225806451612903	1.0
0.4446085030080402	0.03231939163498099	1.0
0.4465660304254266	0.03238095238095238	1.0
0.4490194767922969	0.03244274809160305	1.0
0.4490194771705174	0.032504780114722756	1.0
0.4579478614479705	0.03262955854126679	1.0
0.4592614437917853	0.032692307692307694	1.0
0.4616891990752731	0.03275529865125241	1.0
0.4656667459373935	0.032818532818532815	1.0
0.4664807393429203	0.03288201160541586	1.0
0.4783318640777996	0.03294573643410853	1.0
0.4868234557081292	0.03300970873786408	1.0
0.4888064589628398	0.033073929961089495	1.0
0.4920778036116449	0.03313840155945419	1.0
0.4924256076902326	0.033203125	1.0
0.4942233045576526	0.033268101761252444	1.0
0.4964042524196135	0.03333333333333333	1.0
0.496935143489822	0.03339882121807466	1.0
0.5003266868306853	0.03346456692913386	1.0
0.501731352902815	0.03353057199211045	1.0
0.5062997782019516	0.03359683794466403	1.0
0.5096010553844958	0.033663366336633666	1.0
0.5152245665930877	0.03373015873015873	1.0
0.518175981229475	0.033797216699801194	1.0
0.5210213606647793	0.03386454183266932	1.0
0.5212272778942367	0.034	1.0
0.5219715500162039	0.03406813627254509	1.0
0.5220691695204707	0.03413654618473896	1.0
0.5232152507406902	0.03420523138832998	1.0
0.532721074537546	0.034274193548387094	1.0
0.5368933796878154	0.03434343434343434	1.0
0.53714985461913	0.03441295546558704	1.0
0.5394289821059779	0.034482758620689655	1.0
0.5425320539157994	0.034552845528455285	1.0
0.5446556161432509	0.034623217922606926	1.0
0.5468238415557485	0.03469387755102041	1.0
0.5474219353992631	0.034764826175869123	1.0
0.558478461906816	0.03483606557377049	1.0
0.5595048572503039	0.03490759753593429	1.0
0.5636362106426109	0.03497942386831276	1.0
0.576316754842386	0.03505154639175258	1.0
0.5804210068799269	0.03512396694214876	1.0
0.5829723105836869	0.035196687370600416	1.0
0.5871013934945333	0.035269709543568464	1.0
0.5875457422387722	0.035343035343035345	1.0
0.5892732022359366	0.035416666666666666	1.0
0.5933425290690332	0.03549060542797495	1.0
0.5935726554829495	0.03556485355648536	1.0
0.5937527910702542	0.03563941299790356	1.0
0.5939527910702543	0.035864978902953586	1.0
0.595468611992473	0.035940803382663845	1.0
0.5976161604498005	0.036016949152542374	1.0
0.6005374701451524	0.036093418259023353	1.0
0.6005377497701178	0.036170212765957444	1.0
0.6041111137482242	0.03624733475479744	1.0
0.6047645179643495	0.03632478632478633	1.0
0.6108765071266127	0.03640256959314775	1.0
0.6145036774959209	0.03648068669527897	1.0
0.6159058199599874	0.03655913978494624	1.0
0.6160264833162703	0.036637931034482756	1.0
0.6167905707147489	0.0367170626349892	1.0
0.6202821143176572	0.0367965367965368	1.0
0.6237311598058171	0.0368763557483731	1.0
0.626939242634394	0.03695652173913044	1.0
0.6271058199599873	0.037037037037037035	1.0
0.6297559300906013	0.03711790393013101	1.0
0.6333412917212593	0.037199124726477024	1.0
0.6343829230598025	0.03728070175438596	1.0
0.6366951285240374	0.03736263736263736	1.0
0.6366951285240375	0.037527593818984545	1.0
0.6402935912145065	0.037694013303769404	1.0
0.645318051766262	0.03777777777777778	1.0
0.6497130779867102	0.0378619153674833	1.0
0.6521681282585732	0.03803131991051454	1.0
0.6527513425232445	0.038202247191011236	1.0
0.6537844941694686	0.038288288288288286	1.0
0.6576083969187483	0.03837471783295711	1.0
0.6606991358812946	0.038461538461538464	1.0
0.6693029724655855	0.03854875283446712	1.0
0.6732601645847094	0.038636363636363635	1.0
0.6733720760338928	0.0387243735763098	1.0
0.6796255074106476	0.03881278538812785	1.0
0.6882654878504388	0.038901601830663615	1.0
0.6946268383035035	0.0389908256880734	1.0
0.6948268383035034	0.03926096997690531	1.0
0.6966554992069289	0.03935185185185185	1.0
0.6983715210460133	0.03944315545243619	1.0
0.6996178181653102	0.03953488372093023	1.0
0.7002310227015001	0.039627039627039624	1.0
0.7004310227015	0.040380047505938245	1.0
0.7065778158039362	0.0405727923627685	1.0
0.7078063106860208	0.04066985645933014	1.0
0.7085369702877296	0.0407673860911271	1.0
0.7103191037546099	0.040865384615384616	1.0
0.7121820002019328	0.04096385542168675	1.0
0.712227815387902	0.0412621359223301	1.0
0.7160198297685197	0.0413625304136253	1.0
0.7173870934898767	0.041463414634146344	1.0
0.7224502317426327	0.04156479217603912	1.0
0.7268526649305962	0.041666666666666664	1.0
0.7270801278152422	0.04176904176904177	1.0
0.7272594107356314	0.04187192118226601	1.0
0.7345063735197807	0.04197530864197531	1.0
0.7357062370554506	0.04239401496259352	1.0
0.7400349327032308	0.0425	1.0
0.7407957588187388	0.042821158690176324	1.0
0.7443328397704296	0.04381443298969072	1.0
0.7451794521866417	0.04392764857881137	1.0
0.748565961443755	0.04404145077720207	1.0
0.7506222250693878	0.04415584415584416	1.0
0.7592297726744404	0.044386422976501305	1.0
0.7609157804407269	0.04450261780104712	1.0
0.7639284033966143	0.04461942257217848	1.0
0.7693429696371912	0.04473684210526316	1.0
0.7712656306632483	0.044854881266490766	1.0
0.7712659102882136	0.04497354497354497	1.0
0.7716259689825714	0.04509283819628647	1.0
0.7724256705641304	0.04521276595744681	1.0
0.7747373490923444	0.04533333333333334	1.0
0.7762628622650445	0.045454545454545456	1.0
0.7791078375150396	0.045576407506702415	1.0
0.7808767588137862	0.0456989247311828	1.0
0.7808767588137863	0.04582210242587601	1.0
0.7831587144618108	0.04607046070460705	1.0
0.7841366423987963	0.04619565217391304	1.0
0.7863105262337876	0.04632152588555858	1.0
0.7863109544640313	0.04644808743169399	1.0
0.7874419922444024	0.04657534246575343	1.0
0.7907615619672226	0.046703296703296704	1.0
0.7934834897163467	0.046831955922865015	1.0
0.79678244457565	0.04696132596685083	1.0
0.8044556713859422	0.04709141274238227	1.0
0.8093499476853957	0.04722222222222222	1.0
0.8105719571309441	0.04735376044568245	1.0
0.8119178149756805	0.04748603351955307	1.0
0.8128565254320612	0.04788732394366197	1.0
0.8140410017155715	0.0480225988700565	1.0
0.814203222071077	0.04815864022662889	1.0
0.8192192667245481	0.048295454545454544	1.0
0.8207654026786649	0.04843304843304843	1.0
0.8223101185941746	0.04857142857142857	1.0
0.8284041363577022	0.04899135446685879	1.0
0.8320425418277805	0.049132947976878616	1.0
0.8382870398192773	0.04927536231884058	1.0
0.8388157354670577	0.04941860465116279	1.0
0.8394291657126713	0.04956268221574344	1.0
0.8433871216992608	0.049707602339181284	1.0
0.8462990174496297	0.04985337243401759	1.0
0.8491089702878996	0.05	1.0
0.8510176393871799	0.05014749262536873	1.0
0.8530880682605493	0.05029585798816568	1.0
0.8560115995705742	0.050445103857566766	1.0
0.8572139406801018	0.050595238095238096	1.0
0.8676209824891132	0.050746268656716415	1.0
0.8692511784378217	0.05089820359281437	1.0
0.8696146227239829	0.05105105105105105	1.0
0.8697031539909508	0.05120481927710843	1.0
0.869747582602332	0.0513595166163142	1.0
0.8777550495145253	0.051515151515151514	1.0
0.882	0.05167173252279635	1.0
0.8836953021181052	0.05198776758409786	1.0
0.883726023088885	0.05246913580246913	1.0
0.883948392204866	0.05263157894736842	1.0
0.8839483922048661	0.052795031055900624	1.0
0.8845503924138602	0.053125	1.0
0.8850483979649139	0.05362776025236593	1.0
0.8866239977658855	0.05379746835443038	1.0
0.8867093562523097	0.05396825396825397	1.0
0.8875238585830625	0.054140127388535034	1.0
0.8877005695099603	0.054313099041533544	1.0
0.8884915189533521	0.05448717948717949	1.0
0.8888008987022438	0.05466237942122187	1.0
0.8896782876573079	0.054838709677419356	1.0
0.8903956843586089	0.05537459283387622	1.0
0.8913292226705182	0.05555555555555555	1.0
0.893441307797727	0.05573770491803279	1.0
0.8972522733511837	0.05592105263157895	1.0
0.8985557307835532	0.056105610561056105	1.0
0.9012298231194058	0.056291390728476824	1.0
0.9024965712148996	0.05647840531561462	1.0
0.9038661402271178	0.056666666666666664	1.0
0.9096688715389636	0.05723905723905724	1.0
0.9119499857720724	0.057432432432432436	1.0
0.9125580246577732	0.0576271186440678	1.0
0.9139274295231542	0.05782312925170068	1.0
0.9139773492653408	0.058419243986254296	1.0
0.9142904269630746	0.059027777777777776	1.0
0.9153728946319232	0.059233449477351915	1.0
0.916398293061622	0.05944055944055944	1.0
0.9189242740912588	0.05964912280701754	1.0
0.9195827703413308	0.05985915492957746	1.0
0.9214159382132188	0.060498220640569395	1.0
0.9221124413119968	0.060714285714285714	1.0
0.9231079912798612	0.06093189964157706	1.0
0.923484381225815	0.06115107913669065	1.0
0.9253033054889536	0.061371841155234655	1.0
0.925821091795521	0.06159420289855073	1.0
0.9258424185765154	0.06181818181818182	1.0
0.9272041562577604	0.06227106227106227	1.0
0.9273272199843272	0.0625	1.0
0.9288196252248526	0.06273062730627306	1.0
0.9307709255123944	0.06343283582089553	1.0
0.9324264727356504	0.06367041198501873	1.0
0.9331989837851766	0.06390977443609022	1.0
0.9346549898951017	0.06415094339622641	1.0
0.9378428690012386	0.06439393939393939	1.0
0.9391844904236216	0.06463878326996197	1.0
0.940040137694384	0.0648854961832061	1.0
0.9465191107781392	0.06513409961685823	1.0
0.952025860757431	0.06538461538461539	1.0
0.954557944781438	0.06177606177606178	0.9411764705882353
0.9574003968252236	0.06201550387596899	0.9411764705882353
0.958174442871996	0.0622568093385214	0.9411764705882353
0.958347067498702	0.0625	0.9411764705882353
0.9588025310331554	0.06274509803921569	0.9411764705882353
0.9591145247027728	0.06299212598425197	0.9411764705882353
0.959288620877386	0.06324110671936758	0.9411764705882353
0.9601509423439276	0.06349206349206349	0.9411764705882353
0.9612490224995672	0.06374501992031872	0.9411764705882353
0.9618980449991346	0.064	0.9411764705882353
0.961933316301111	0.0642570281124498	0.9411764705882353
0.9632490224995672	0.06451612903225806	0.9411764705882353
0.9638490224995672	0.06477732793522267	0.9411764705882353
0.9643464118733568	0.06504065040650407	0.9411764705882353
0.9645202643862734	0.06639004149377593	0.9411764705882353
0.9657881542886432	0.06666666666666667	0.9411764705882353
0.9665794082162144	0.06694560669456066	0.9411764705882353
0.9671206012480528	0.06722689075630252	0.9411764705882353
0.9671753633271108	0.06751054852320675	0.9411764705882353
0.968538878339774	0.06779661016949153	0.9411764705882353
0.9687245112497836	0.06808510638297872	0.9411764705882353
0.9695138728163046	0.06837606837606838	0.9411764705882353
0.9697332370178564	0.06866952789699571	0.9411764705882353
0.9697750635048272	0.06896551724137931	0.9411764705882353
0.9706219006235732	0.06926406926406926	0.9411764705882353
0.9708490224995672	0.06956521739130435	0.9411764705882353
0.9716	0.07017543859649122	0.9411764705882353
0.9720193174686768	0.07079646017699115	0.9411764705882353
0.9720225562489184	0.07272727272727272	0.9411764705882353
0.9722193174686768	0.0730593607305936	0.9411764705882353
0.9722480557291716	0.07339449541284404	0.9411764705882353
0.972636727193926	0.07373271889400922	0.9411764705882353
0.9728754887502165	0.07407407407407407	0.9411764705882353
0.972879165710048	0.07441860465116279	0.9411764705882353
0.9734	0.07476635514018691	0.9411764705882353
0.9739245112497836	0.07582938388625593	0.9411764705882353
0.974	0.07692307692307693	0.9411764705882353
0.9741880082575984	0.07729468599033816	0.9411764705882353
0.9742	0.07766990291262135	0.9411764705882353
0.9753245112497836	0.07881773399014778	0.9411764705882353
0.9767750933871304	0.08	0.9411764705882353
0.9770106213894896	0.08040201005025126	0.9411764705882353
0.9779805922064272	0.08121827411167512	0.9411764705882353
0.9783805922064271	0.08290155440414508	0.9411764705882353
0.9786109321647662	0.08333333333333333	0.9411764705882353
0.97869428569757	0.08376963350785341	0.9411764705882353
0.9790262852267136	0.08421052631578947	0.9411764705882353
0.9792942856975702	0.08465608465608465	0.9411764705882353
0.9795662494397468	0.0851063829787234	0.9411764705882353
0.9798656459615996	0.0855614973262032	0.9411764705882353
0.9804560809566436	0.08602150537634409	0.9411764705882353
0.9804825472072924	0.08648648648648649	0.9411764705882353
0.981007058457076	0.08695652173913043	0.9411764705882353
0.9812825472072924	0.08888888888888889	0.9411764705882353
0.9812911992193396	0.0893854748603352	0.9411764705882353
0.9814825472072926	0.0898876404494382	0.9411764705882353
0.9826094275723456	0.0903954802259887	0.9411764705882353
0.9830516017405972	0.09090909090909091	0.9411764705882353
0.9836049203041404	0.09142857142857143	0.9411764705882353
0.9838170450040872	0.09195402298850575	0.9411764705882353
0.983855786138594	0.09248554913294797	0.9411764705882353
0.9839049203041405	0.09302325581395349	0.9411764705882353
0.9839429071855698	0.0935672514619883	0.9411764705882353
0.9844441222111668	0.09523809523809523	0.9411764705882353
0.9854744452073942	0.09580838323353294	0.9411764705882353
0.9860744332468028	0.0963855421686747	0.9411764705882353
0.9865201266466432	0.09696969696969697	0.9411764705882353
0.9865489208067912	0.0975609756097561	0.9411764705882353
0.9876832426926544	0.09815950920245399	0.9411764705882353
0.9881371256767504	0.09876543209876543	0.9411764705882353
0.9884620776957356	0.09937888198757763	0.9411764705882353
0.988540356911434	0.1	0.9411764705882353
0.9886454070568824	0.10062893081761007	0.9411764705882353
0.988718442507698	0.10126582278481013	0.9411764705882353
0.989224554317242	0.10191082802547771	0.9411764705882353
0.9893774924305684	0.10256410256410256	0.9411764705882353
0.9898192366908302	0.1032258064516129	0.9411764705882353
0.9901206012480528	0.10457516339869281	0.9411764705882353
0.990335821057363	0.10526315789473684	0.9411764705882353
0.9903697057824103	0.10596026490066225	0.9411764705882353
0.9909648377551338	0.10666666666666667	0.9411764705882353
0.9910673534056644	0.10738255033557047	0.9411764705882353
0.9911270581106392	0.10135135135135136	0.8823529411764706
0.9912128211599334	0.10204081632653061	0.8823529411764706
0.9913144462050348	0.10344827586206896	0.8823529411764706
0.9913363105350806	0.09722222222222222	0.8235294117647058
0.9913982213277854	0.0979020979020979	0.8235294117647058
0.9914863192895094	0.09859154929577464	0.8235294117647058
0.9915986013343154	0.09929078014184398	0.8235294117647058
0.9917986013343154	0.1	0.8235294117647058
0.991894092613022	0.10071942446043165	0.8235294117647058
0.9919819190532616	0.10218978102189781	0.8235294117647058
0.9920792006570004	0.10294117647058823	0.8235294117647058
0.992147067498702	0.1037037037037037	0.8235294117647058
0.992231671399636	0.1044776119402985	0.8235294117647058
0.9925106147010418	0.10526315789473684	0.8235294117647058
0.9925245112497836	0.10606060606060606	0.8235294117647058
0.9929145247027726	0.10687022900763359	0.8235294117647058
0.992947067498702	0.1076923076923077	0.8235294117647058
0.9933798981377564	0.10852713178294573	0.8235294117647058
0.9935106147010418	0.109375	0.8235294117647058
0.9935803098259802	0.112	0.8235294117647058
0.993710614701042	0.10483870967741936	0.7647058823529411
0.9937122576498316	0.10569105691056911	0.7647058823529411
0.9938490224995672	0.10655737704918032	0.7647058823529411
0.9938540133520616	0.10833333333333334	0.7647058823529411
0.993883714254998	0.1092436974789916	0.7647058823529411
0.9939033052796524	0.09401709401709402	0.6470588235294118
0.994103927766126	0.09565217391304348	0.6470588235294118
0.9943958156020034	0.09649122807017543	0.6470588235294118
0.9944554855168946	0.0990990990990991	0.6470588235294118
0.9947406382131728	0.1	0.6470588235294118
0.9948586129358944	0.10091743119266056	0.6470588235294118
0.995	0.10185185185185185	0.6470588235294118
0.9950384273685928	0.10377358490566038	0.6470588235294118
0.995053354002228	0.10476190476190476	0.6470588235294118
0.995566400505452	0.10576923076923077	0.6470588235294118
0.9955714542394484	0.10679611650485436	0.6470588235294118
0.99558284468979	0.10784313725490197	0.6470588235294118
0.9958767925108192	0.10891089108910891	0.6470588235294118
0.9959413409398622	0.11	0.6470588235294118
0.9959611336323304	0.1134020618556701	0.6470588235294118
0.9960207596458432	0.11458333333333333	0.6470588235294118
0.996069172607534	0.11578947368421053	0.6470588235294118
0.9962715787484856	0.11702127659574468	0.6470588235294118
0.996293109590827	0.11827956989247312	0.6470588235294118
0.9963136862861351	0.11956521739130435	0.6470588235294118
0.996483874054127	0.12222222222222222	0.6470588235294118
0.9964928505534514	0.12941176470588237	0.6470588235294118
0.9966	0.13253012048192772	0.6470588235294118
0.996665676895924	0.13414634146341464	0.6470588235294118
0.996808466060198	0.13580246913580246	0.6470588235294118
0.9968947295233772	0.125	0.5882352941176471
0.9971	0.12658227848101267	0.5882352941176471
0.9971593628043434	0.1282051282051282	0.5882352941176471
0.9973245112497836	0.13513513513513514	0.5882352941176471
0.9974692070713502	0.136986301369863	0.5882352941176471
0.997503600456594	0.1388888888888889	0.5882352941176471
0.99754245752409	0.14084507042253522	0.5882352941176471
0.9977245112497836	0.14492753623188406	0.5882352941176471
0.9978245546863443	0.14705882352941177	0.5882352941176471
0.9978448381015708	0.13432835820895522	0.5294117647058824
0.9978675265594692	0.13636363636363635	0.5294117647058824
0.9979400982965492	0.12307692307692308	0.47058823529411764
0.9979566844506697	0.125	0.47058823529411764
0.9979660795879198	0.12698412698412698	0.47058823529411764
0.9980958156020032	0.13114754098360656	0.47058823529411764
0.9981494158706352	0.13333333333333333	0.47058823529411764
0.9982346048823096	0.13793103448275862	0.47058823529411764
0.9983754289212686	0.12280701754385964	0.4117647058823529
0.9983913700901994	0.10714285714285714	0.35294117647058826
0.9985441120134576	0.09259259259259259	0.29411764705882354
0.9985456968184936	0.07547169811320754	0.23529411764705882
0.9986305683011168	0.07692307692307693	0.23529411764705882
0.9986448381015708	0.0784313725490196	0.23529411764705882
0.9986754887502164	0.08	0.23529411764705882
0.9986947328118064	0.08163265306122448	0.23529411764705882
0.9987963225389712	0.0625	0.17647058823529413
0.9988830074998558	0.06382978723404255	0.17647058823529413
0.9989858290549924	0.06521739130434782	0.17647058823529413
0.9991437757575778	0.06666666666666667	0.17647058823529413
0.9991833328335205	0.06818181818181818	0.17647058823529413
0.9991958156020032	0.07317073170731707	0.17647058823529413
0.99928341111928	0.08108108108108109	0.17647058823529413
0.9994	0.05555555555555555	0.11764705882352941
0.9995289187642212	0.05714285714285714	0.11764705882352941
0.9995465718444894	0.058823529411764705	0.11764705882352941
0.9995649109372688	0.06060606060606061	0.11764705882352941
0.9996	0.03125	0.058823529411764705
0.9996075168885884	0.047619047619047616	0.058823529411764705
0.9996099865470108	0.05	0.058823529411764705
0.9996245112497836	0.05263157894736842	0.058823529411764705
0.999668554999088	0.05555555555555555	0.058823529411764705
0.9996830074998556	0.058823529411764705	0.058823529411764705
0.9996855486818612	0.0625	0.058823529411764705
0.9997463701126652	0.06666666666666667	0.058823529411764705
0.9997730242782455	0.07142857142857142	0.058823529411764705
0.999790474647254	0.09090909090909091	0.058823529411764705
0.9998	0.1	0.058823529411764705
0.9998742696698004	0.3333333333333333	0.058823529411764705
0.9999107713406428	0.5	0.058823529411764705
0.999978213270297	0.0	0.0
2.0	1.0	0.0


==> plotdata/rwd_smoothed_fraction_of_information.dat <==
threshold	precision	recall
-0.0018871250173895	0.013832384052074858	1.0
-0.0012227674410862	0.013843648208469055	1.0
-0.0009386463077268	0.013854930725346373	1.0
-0.0002933711750591	0.013866231647634585	1.0
-0.0001523855281127	0.013877551020408163	1.0
-2.108173733562039e-16	0.013888888888888888	1.0
-2.0370573133198983e-16	0.013900245298446443	1.0
-2.0312180734087286e-16	0.013911620294599018	1.0
-1.795198209705232e-16	0.013923013923013924	1.0
-1.2418327736940736e-16	0.013968775677896467	1.0
-1.199754063241562e-16	0.013980263157894737	1.0
0.0	0.014026402640264026	1.0
1.3189862589746714e-16	0.01454234388366125	1.0
1.5235832175970227e-16	0.014579759862778732	1.0
1.536552329550483e-16	0.014604810996563574	1.0
1.5834664358192348e-16	0.014642549526270457	1.0
1.6025135144244799e-16	0.014667817083692839	1.0
1.6187041724417012e-16	0.01468048359240069	1.0
1.9324502215944608e-16	0.01471861471861472	1.0
2.208527366989884e-16	0.014756944444444444	1.0
4.231920712425926e-16	0.014769765421372719	1.0
3.8354342438850345e-07	0.014782608695652174	1.0
3.8354691923175394e-07	0.014795474325500435	1.0
4.032839354209516e-07	0.014808362369337979	1.0
4.0328778330078427e-07	0.014821272885789015	1.0
9.54321545509196e-07	0.014834205933682374	1.0
1.6663657238756147e-06	0.014847161572052401	1.0
3.898819480704166e-06	0.01486013986013986	1.0
4.45783872720853e-06	0.014873140857392825	1.0
4.928312213302791e-06	0.0148861646234676	1.0
6.992523029115275e-06	0.014899211218229623	1.0
9.080505325504071e-06	0.014912280701754385	1.0
9.721026689823527e-06	0.014925373134328358	1.0
1.0268646038444428e-05	0.014938488576449912	1.0
1.1453457044321176e-05	0.014951627088830254	1.0
1.7886434194280933e-05	0.014964788732394365	1.0
1.833724162742221e-05	0.014977973568281937	1.0
1.8381533065202445e-05	0.015084294587400177	1.0
1.8385641080671565e-05	0.015124555160142349	1.0
1.838729812099548e-05	0.01521933751119069	1.0
1.843105127965352e-05	0.015246636771300448	1.0
1.8431710270375044e-05	0.015287769784172662	1.0
1.8434956462461184e-05	0.0153015301530153	1.0
1.848048828260808e-05	0.015329125338142471	1.0
1.8991168571652952e-05	0.015342960288808664	1.0
1.9355036576767223e-05	0.015356820234869015	1.0
1.936149488722091e-05	0.015398550724637682	1.0
1.9399456691543657e-05	0.015440508628519528	1.0
1.940694835071928e-05	0.015482695810564663	1.0
1.941433148645783e-05	0.015496809480401094	1.0
1.9446309978461973e-05	0.01551094890510949	1.0
1.951766602666358e-05	0.015525114155251141	1.0
1.956585620909997e-05	0.01555352241537054	1.0
1.9753251476485823e-05	0.015567765567765568	1.0
2.062203639070713e-05	0.015582034830430797	1.0
2.068617549444933e-05	0.015596330275229359	1.0
2.08053944004259e-05	0.015610651974288337	1.0
2.170440921819088e-05	0.01565377532228361	1.0
2.179354546456859e-05	0.01569713758079409	1.0
2.18955394392136e-05	0.015711645101663587	1.0
2.229533242100636e-05	0.01572617946345976	1.0
2.33536597182411e-05	0.015769944341372914	1.0
2.345479123785985e-05	0.01581395348837209	1.0
2.3575460297641603e-05	0.015828677839851025	1.0
2.806124373338923e-05	0.015843429636533086	1.0
3.288653830600778e-05	0.01585820895522388	1.0
3.470071560696153e-05	0.015873015873015872	1.0
3.4814026795179054e-05	0.015902712815715623	1.0
3.483486830917592e-05	0.015932521087160263	1.0
3.522095411046848e-05	0.01594746716697936	1.0
3.535652384577918e-05	0.015977443609022556	1.0
3.636039310580549e-05	0.01599247412982126	1.0
3.650538399044821e-05	0.016022620169651274	1.0
3.663783115490994e-05	0.016037735849056604	1.0
3.671880140143324e-05	0.01606805293005671	1.0
3.679029694072087e-05	0.01608325449385052	1.0
3.855390951019065e-05	0.016098484848484848	1.0
3.908490400317471e-05	0.016113744075829384	1.0
3.9313998744449415e-05	0.016129032258064516	1.0
4.043693144759144e-05	0.016144349477682812	1.0
4.091102140046472e-05	0.016159695817490494	1.0
5.170286118847794e-05	0.016175071360608945	1.0
5.627208892619001e-05	0.01619047619047619	1.0
5.8467958446510174e-05	0.016205910390848427	1.0
6.041753466453246e-05	0.016221374045801526	1.0
6.50523406057302e-05	0.01623686723973257	1.0
7.033713013741072e-05	0.016252390057361378	1.0
8.021575030546141e-05	0.016267942583732056	1.0
8.682332567471107e-05	0.016299137104506232	1.0
8.698552941233052e-05	0.016346153846153847	1.0
8.711585429399656e-05	0.016361886429258902	1.0
8.72488957726834e-05	0.016409266409266408	1.0
8.873296793071669e-05	0.01642512077294686	1.0
9.16523640781728e-05	0.01644100580270793	1.0
9.173715728825076e-05	0.016456921587608905	1.0
9.977019706825537e-05	0.016472868217054265	1.0
9.984809429646992e-05	0.01652089407191448	1.0
9.985244709479698e-05	0.016569200779727095	1.0
9.990602609730397e-05	0.016617790811339198	1.0
9.99085146690386e-05	0.016634050880626222	1.0
0.0001000213998125	0.01665034280117532	1.0
0.0001021978512619	0.016666666666666666	1.0
0.0001037653619012	0.016683022571148183	1.0
0.000104594084949	0.01669941060903733	1.0
0.0001049511511739	0.01671583087512291	1.0
0.0001075049139981	0.01673228346456693	1.0
0.0001075683160616	0.01678183613030602	1.0
0.0001127225350991	0.016798418972332016	1.0
0.0001183748201069	0.016815034619188922	1.0
0.0001230505799851	0.016831683168316833	1.0
0.0001284095322564	0.01684836471754212	1.0
0.0001340924135699	0.016865079365079364	1.0
0.000143853295848	0.016881827209533268	1.0
0.0001451634071129	0.016898608349900597	1.0
0.0001509885001334	0.01691542288557214	1.0
0.0001642860320399	0.01693227091633466	1.0
0.0001711012903051	0.01694915254237288	1.0
0.0001752744623684	0.016966067864271458	1.0
0.000177620497009	0.016983016983016984	1.0
0.0001791560890906	0.01701701701701702	1.0
0.000179355314528	0.017034068136272545	1.0
0.0001849653066332	0.017051153460381142	1.0
0.0001862648108163	0.01706827309236948	1.0
0.0001941168328694	0.017085427135678392	1.0
0.0001954230115707	0.01710261569416499	1.0
0.0001973448690237	0.017119838872104734	1.0
0.0002013799416845	0.017137096774193547	1.0
0.0002161791624774	0.017154389505549948	1.0
0.000233593898882	0.01717171717171717	1.0
0.000258351989754	0.017189079878665317	1.0
0.0002689016125399	0.01720647773279352	1.0
0.0002694871900118	0.017258883248730966	1.0
0.0002697891336985	0.017311608961303463	1.0
0.0002699465910937	0.017329255861365953	1.0
0.0002702770377	0.017364657814096015	1.0
0.0002784330001762	0.017382413087934562	1.0
0.0002786629476475	0.017435897435897435	1.0
0.0002807903370734	0.017453798767967144	1.0
0.0002836626069383	0.017471736896197326	1.0
0.0002847819553285	0.01748971193415638	1.0
0.000286116439616	0.017507723995880537	1.0
0.0002894405088188	0.017580144777662874	1.0
0.0003003684787188	0.017598343685300208	1.0
0.0003053187328939	0.017616580310880828	1.0
0.0003060953344655	0.017653167185877467	1.0
0.0003069579159139	0.017671517671517672	1.0
0.0003070410169955	0.01768990634755463	1.0
0.0003084766542497	0.017726798748696558	1.0
0.0003149318102015	0.017745302713987474	1.0
0.0003154086867994	0.017763845350052248	1.0
0.0003164575970511	0.01778242677824268	1.0
0.0003294970907776	0.01780104712041885	1.0
0.0003296318875203	0.01781970649895178	1.0
0.0003358941521877	0.017894736842105262	1.0
0.0003374951289545	0.01795142555438226	1.0
0.0003395079415072	0.017970401691331923	1.0
0.0003399570828233	0.01798941798941799	1.0
0.000340083940258	0.018046709129511677	1.0
0.0003409660440854	0.01810436634717785	1.0
0.0003409813031319	0.01812366737739872	1.0
0.0003413894156637	0.01814300960512273	1.0
0.0003416391779779	0.018201284796573874	1.0
0.0003471815460993	0.01822079314040729	1.0
0.0003492038603963	0.01827956989247312	1.0
0.00035261287971	0.01829924650161464	1.0
0.0003536494889265	0.018318965517241378	1.0
0.0003537287478141	0.018338727076591153	1.0
0.0003538065424679	0.0183585313174946	1.0
0.0003565028434356	0.01843817787418655	1.0
0.0003620782752055	0.018458197611292075	1.0
0.0003693235058613	0.01847826086956522	1.0
0.0003699632866728	0.018558951965065504	1.0
0.0003843074944717	0.018579234972677595	1.0
0.0004081689776693	0.018599562363238512	1.0
0.0004126863181159	0.018619934282584884	1.0
0.0004225479736812	0.01864035087719298	1.0
0.0004365166140505	0.018660812294182216	1.0
0.0004399704917393	0.01868131868131868	1.0
0.0004501260615439	0.0187018701870187	1.0
0.0004513225350157	0.018722466960352423	1.0
0.0004659791542277	0.018743109151047408	1.0
0.0004687362790938	0.018763796909492272	1.0
0.000474839757393	0.01878453038674033	1.0
0.0004816676609121	0.018805309734513276	1.0
0.0004889661409954	0.018826135105204873	1.0
0.0004972472014004	0.018847006651884702	1.0
0.0004974383125781	0.018867924528301886	1.0
0.0005017754988207	0.01888888888888889	1.0
0.0005027062936711	0.018909899888765295	1.0
0.0005147121831417	0.01893095768374165	1.0
0.0005600011370722	0.0189520624303233	1.0
0.0005652425193768	0.018973214285714284	1.0
0.0005757290333379	0.01899441340782123	1.0
0.000576344227135	0.01901565995525727	1.0
0.0005817047664738	0.019036954087346025	1.0
0.0005866324079477	0.019079685746352413	1.0
0.0005873309394944	0.019101123595505618	1.0
0.0005881193572193	0.019144144144144143	1.0
0.0005919262903788	0.019165727170236752	1.0
0.0006016453305763	0.019187358916478554	1.0
0.000602059304286	0.019230769230769232	1.0
0.0006207564030065	0.01925254813137033	1.0
0.0006225273740375	0.01927437641723356	1.0
0.0006256074581111	0.019296254256526674	1.0
0.0006293404516671	0.019318181818181818	1.0
0.0006587251706888	0.019340159271899887	1.0
0.0006790840607857	0.0193621867881549	1.0
0.0006824804479361	0.019406392694063926	1.0
0.0006875765762609	0.019428571428571427	1.0
0.0006971866693121	0.019450800915331808	1.0
0.0006996829566274	0.019473081328751432	1.0
0.0007114701519708	0.01951779563719862	1.0
0.0007237942217182	0.01954022988505747	1.0
0.0007251828528021	0.019562715765247412	1.0
0.0007350997823331	0.019585253456221197	1.0
0.0007599635831777	0.0196078431372549	1.0
0.0007745470612772	0.019630484988452657	1.0
0.0007920597907414	0.019653179190751446	1.0
0.0007932914035763	0.019675925925925927	1.0
0.0008125417060714	0.019698725376593278	1.0
0.0009769799628055	0.019721577726218097	1.0
0.0009857566330045	0.019744483159117306	1.0
0.0009967675755009	0.019767441860465116	1.0
0.0010733740196011	0.01979045401629802	1.0
0.001113738291499	0.019836639439906652	1.0
0.0011224996369536	0.01985981308411215	1.0
0.0011350380044785	0.019883040935672516	1.0
0.001198172787493	0.01990632318501171	1.0
0.0012613590252121	0.01995305164319249	1.0
0.0012776089975349	0.0199764982373678	1.0
0.0014015500719169	0.02	1.0
0.0014762219175409	0.020023557126030624	1.0
0.0014870128217967	0.020047169811320754	1.0
0.0014907306652334	0.020070838252656435	1.0
0.0014949025605925	0.02009456264775414	1.0
0.001522587024414	0.020118343195266272	1.0
0.0015470688415729	0.02014218009478673	1.0
0.001549566875169	0.020166073546856466	1.0
0.0015516817776334	0.020190023752969122	1.0
0.0015660060295553	0.020214030915576695	1.0
0.0015907412145212	0.02023809523809524	1.0
0.0016078061370047	0.02026221692491061	1.0
0.0016113776588958	0.02028639618138425	1.0
0.0016594533220868	0.02031063321385902	1.0
0.0016613713009491	0.02035928143712575	1.0
0.0016844400832775	0.02038369304556355	1.0
0.0017327324127039	0.02040816326530612	1.0
0.0017672378943292	0.020432692307692308	1.0
0.0017944437477938	0.02045728038507822	1.0
0.0017983992944193	0.020481927710843374	1.0
0.0018199909492934	0.020506634499396863	1.0
0.001903792023311	0.020531400966183576	1.0
0.0019122933520253	0.020556227327690448	1.0
0.0019287410900147	0.020581113801452784	1.0
0.0019301100029155	0.020606060606060607	1.0
0.0020979304518659	0.02063106796116505	1.0
0.002236882245741	0.02068126520681265	1.0
0.0023261206405681	0.020706455542021926	1.0
0.0023558889324621	0.020757020757020756	1.0
0.0023605293032777	0.02078239608801956	1.0
0.0023760468782962	0.0208078335373317	1.0
0.0024222341184912	0.020833333333333332	1.0
0.0024277369345512	0.020858895705521473	1.0
0.002462707731117	0.020884520884520884	1.0
0.0024750165903572	0.020935960591133004	1.0
0.0025338939680848	0.02096177558569667	1.0
0.0025493896807709	0.020987654320987655	1.0
0.002617386886536	0.021013597033374538	1.0
0.0026312729581899	0.02103960396039604	1.0
0.0026396177828358	0.02111801242236025	1.0
0.0026800850336286	0.021144278606965175	1.0
0.0027220041521128	0.021170610211706103	1.0
0.0027389783258865	0.02119700748129676	1.0
0.0027391663927604	0.02122347066167291	1.0
0.002745515805356	0.02125	1.0
0.0027534824257388	0.02132998745294856	1.0
0.0027893778229983	0.02135678391959799	1.0
0.0028011287705176	0.021383647798742137	1.0
0.0028351696678049	0.021437578814627996	1.0
0.0028391195013601	0.021491782553729456	1.0
0.0029081831940273	0.021518987341772152	1.0
0.0029091658460853	0.021573604060913704	1.0
0.0029172127963242	0.021601016518424398	1.0
0.003032306682843	0.021628498727735368	1.0
0.0030938683677036	0.02165605095541401	1.0
0.0031003298136045	0.021739130434782608	1.0
0.0031161898135448	0.02176696542893726	1.0
0.0031688375120428	0.021794871794871794	1.0
0.0031695894649379	0.021879021879021878	1.0
0.0031800011451362	0.02190721649484536	1.0
0.0031914090361491	0.02193548387096774	1.0
0.0032203756981522	0.021963824289405683	1.0
0.0032422199015289	0.02199223803363519	1.0
0.0032729609524856	0.022020725388601035	1.0
0.0032809183241487	0.02204928664072633	1.0
0.0033162796434841	0.02207792207792208	1.0
0.0033750879939488	0.022106631989596878	1.0
0.0033916192277769	0.022135416666666668	1.0
0.0034600149314349	0.02216427640156454	1.0
0.0035235833847739	0.022193211488250653	1.0
0.0036055490413379	0.022222222222222223	1.0
0.0036295673374443	0.02225130890052356	1.0
0.0036430798489295	0.022280471821756225	1.0
0.0036486949760974	0.02230971128608924	1.0
0.003668955347804	0.022427440633245383	1.0
0.0036730806852924	0.022457067371202115	1.0
0.003682590244913	0.022486772486772486	1.0
0.0036847424962673	0.022516556291390728	1.0
0.0036911698121086	0.022636484687083888	1.0
0.0037886926406561	0.02266666666666667	1.0
0.0038040219658898	0.022696929238985315	1.0
0.0038460528812134	0.022727272727272728	1.0
0.0038644167510112	0.0214190093708166	0.9411764705882353
0.0039095469305646	0.021447721179624665	0.9411764705882353
0.0040370046606821	0.021476510067114093	0.9411764705882353
0.004149987996556	0.020161290322580645	0.8823529411764706
0.0042364494078395	0.02021563342318059	0.8823529411764706
0.0043702038426037	0.020242914979757085	0.8823529411764706
0.0043907121909376	0.02027027027027027	0.8823529411764706
0.0044266691725355	0.018944519621109608	0.8235294117647058
0.0044545397008837	0.018970189701897018	0.8235294117647058
0.0045115722496659	0.018995929443690638	0.8235294117647058
0.0045314404741074	0.019099590723055934	0.8235294117647058
0.0045757238890863	0.01912568306010929	0.8235294117647058
0.004623119788201	0.019151846785225718	0.8235294117647058
0.0046494428549843	0.019178082191780823	0.8235294117647058
0.0046612477356544	0.019204389574759947	0.8235294117647058
0.0047544228673542	0.019310344827586208	0.8235294117647058
0.004767244404033	0.019337016574585635	0.8235294117647058
0.0049636484250956	0.019363762102351315	0.8235294117647058
0.0050059725013697	0.018005540166204988	0.7647058823529411
0.0050286184178392	0.018030513176144243	0.7647058823529411
0.0050508711320293	0.018055555555555554	0.7647058823529411
0.0050893141965718	0.01808066759388039	0.7647058823529411
0.0051072722054095	0.01813110181311018	0.7647058823529411
0.005196212759349	0.018156424581005588	0.7647058823529411
0.0052461812887262	0.01818181818181818	0.7647058823529411
0.0053080620522569	0.018207282913165267	0.7647058823529411
0.0053091620482629	0.0182328190743338	0.7647058823529411
0.0053438320295592	0.018258426966292134	0.7647058823529411
0.0053776724160278	0.01828410689170183	0.7647058823529411
0.0053871103016867	0.018309859154929577	0.7647058823529411
0.0054818793345532	0.018361581920903956	0.7647058823529411
0.0056340733353345	0.018387553041018388	0.7647058823529411
0.0057352114196187	0.018518518518518517	0.7647058823529411
0.0057502886914496	0.018544935805991442	0.7647058823529411
0.0057539946480616	0.018571428571428572	0.7647058823529411
0.0057583747951689	0.01859799713876967	0.7647058823529411
0.0057657364101708	0.01862464183381089	0.7647058823529411
0.0057730681630672	0.018651362984218076	0.7647058823529411
0.005909029995215	0.01867816091954023	0.7647058823529411
0.0059371840327391	0.01870503597122302	0.7647058823529411
0.0060169571790036	0.018731988472622477	0.7647058823529411
0.0060607937306212	0.01875901875901876	0.7647058823529411
0.0060784500596448	0.01884057971014493	0.7647058823529411
0.0061250848705175	0.018867924528301886	0.7647058823529411
0.0062292862922869	0.0188953488372093	0.7647058823529411
0.0063386013622711	0.018922852983988356	0.7647058823529411
0.00635531648542	0.019005847953216373	0.7647058823529411
0.0063736681185827	0.01903367496339678	0.7647058823529411
0.0063870472003334	0.01906158357771261	0.7647058823529411
0.0063935950846555	0.01908957415565345	0.7647058823529411
0.0064153379844766	0.01911764705882353	0.7647058823529411
0.0064265500490409	0.01914580265095729	0.7647058823529411
0.0065086913899492	0.019174041297935103	0.7647058823529411
0.006691604739345	0.019202363367799114	0.7647058823529411
0.0066990528032782	0.019230769230769232	0.7647058823529411
0.0067039638114366	0.01925925925925926	0.7647058823529411
0.0069134427469419	0.019287833827893175	0.7647058823529411
0.0069204863970656	0.019316493313521546	0.7647058823529411
0.0069716468059503	0.019345238095238096	0.7647058823529411
0.0070453403400313	0.019402985074626865	0.7647058823529411
0.0070669961414962	0.01943198804185351	0.7647058823529411
0.0070734016326218	0.019461077844311378	0.7647058823529411
0.0070852520548121	0.019490254872563718	0.7647058823529411
0.0071095587752788	0.01951951951951952	0.7647058823529411
0.0071295695485563	0.019548872180451128	0.7647058823529411
0.0071431425227071	0.01957831325301205	0.7647058823529411
0.007156382631726	0.0196078431372549	0.7647058823529411
0.0071631678016382	0.019637462235649546	0.7647058823529411
0.0071746065825334	0.019667170953101363	0.7647058823529411
0.0072021478430091	0.019696969696969695	0.7647058823529411
0.0073037145971928	0.019726858877086494	0.7647058823529411
0.0073984471529692	0.019756838905775075	0.7647058823529411
0.0074482848467161	0.0197869101978691	0.7647058823529411
0.007501634800927	0.01984732824427481	0.7647058823529411
0.0075179789644109	0.019877675840978593	0.7647058823529411
0.0075389667613997	0.019938650306748466	0.7647058823529411
0.0075390502470169	0.019969278033794162	0.7647058823529411
0.0075735046227809	0.02	0.7647058823529411
0.0076940663831251	0.020030816640986132	0.7647058823529411
0.0077124494462808	0.020061728395061727	0.7647058823529411
0.0079479433926037	0.02009273570324575	0.7647058823529411
0.0082747186228764	0.020123839009287926	0.7647058823529411
0.0082957180891233	0.020155038759689922	0.7647058823529411
0.0084006165858916	0.020186335403726708	0.7647058823529411
0.008419838909255	0.02021772939346812	0.7647058823529411
0.0085129702845733	0.020249221183800622	0.7647058823529411
0.0085804844492527	0.0202808112324493	0.7647058823529411
0.0085960491828527	0.0203125	0.7647058823529411
0.0086117338217197	0.02040816326530612	0.7647058823529411
0.0087438114627322	0.020440251572327043	0.7647058823529411
0.0087866625644335	0.02047244094488189	0.7647058823529411
0.0090335221271367	0.02050473186119874	0.7647058823529411
0.00904420803314	0.020537124802527645	0.7647058823529411
0.0090872603547676	0.020569620253164556	0.7647058823529411
0.0091028243691235	0.020602218700475437	0.7647058823529411
0.0091542181255152	0.020634920634920634	0.7647058823529411
0.0092214265017218	0.02066772655007949	0.7647058823529411
0.0092371299167504	0.020700636942675158	0.7647058823529411
0.0092922130127203	0.02073365231259968	0.7647058823529411
0.0093156621237325	0.020766773162939296	0.7647058823529411
0.0095108996022141	0.0208	0.7647058823529411
0.0096545926457461	0.020833333333333332	0.7647058823529411
0.0096681748809552	0.020933977455716585	0.7647058823529411
0.0096954021765168	0.020967741935483872	0.7647058823529411
0.0097703143272595	0.0210016155088853	0.7647058823529411
0.0097747386014644	0.021103896103896104	0.7647058823529411
0.0097932001416206	0.02113821138211382	0.7647058823529411
0.009836862493831	0.021172638436482084	0.7647058823529411
0.009923729221307	0.021207177814029365	0.7647058823529411
0.0100575723346589	0.021241830065359478	0.7647058823529411
0.0100776213593018	0.02127659574468085	0.7647058823529411
0.0101181945297205	0.021311475409836064	0.7647058823529411
0.0101967703095602	0.021346469622331693	0.7647058823529411
0.0103150600825474	0.02138157894736842	0.7647058823529411
0.0103200653394751	0.0214168039538715	0.7647058823529411
0.0103917604523887	0.02145214521452145	0.7647058823529411
0.010431103969467	0.021487603305785124	0.7647058823529411
0.0104376395404253	0.02152317880794702	0.7647058823529411
0.0104684251631764	0.02155887230514096	0.7647058823529411
0.0104723883633428	0.02159468438538206	0.7647058823529411
0.0104727970782855	0.021630615640599003	0.7647058823529411
0.0109498177840717	0.021666666666666667	0.7647058823529411
0.0109904779389071	0.021702838063439065	0.7647058823529411
0.0111160610253943	0.021739130434782608	0.7647058823529411
0.0112446675131113	0.021775544388609715	0.7647058823529411
0.0113433803183782	0.02181208053691275	0.7647058823529411
0.0113679312886883	0.021848739495798318	0.7647058823529411
0.0114040601175474	0.021885521885521887	0.7647058823529411
0.0114504830433774	0.021922428330522766	0.7647058823529411
0.0114805447625107	0.022033898305084745	0.7647058823529411
0.0114884863731267	0.022071307300509338	0.7647058823529411
0.0115118093656031	0.022108843537414966	0.7647058823529411
0.0115392600975635	0.022146507666098807	0.7647058823529411
0.011579908470966	0.02218430034129693	0.7647058823529411
0.011588755066734	0.022222222222222223	0.7647058823529411
0.0116763664385436	0.02226027397260274	0.7647058823529411
0.0117217542562944	0.022336769759450172	0.7647058823529411
0.0117426361967861	0.022375215146299483	0.7647058823529411
0.0118231075821021	0.022413793103448276	0.7647058823529411
0.0118339528147257	0.022452504317789293	0.7647058823529411
0.0118970887897451	0.020761245674740483	0.7058823529411765
0.011920164422268	0.02079722703639515	0.7058823529411765
0.0119584697303759	0.020833333333333332	0.7058823529411765
0.0120203978777697	0.020869565217391306	0.7058823529411765
0.0121874797258715	0.020905923344947737	0.7058823529411765
0.0122826862193153	0.020942408376963352	0.7058823529411765
0.0123582520564381	0.02097902097902098	0.7058823529411765
0.0123584660301563	0.021052631578947368	0.7058823529411765
0.0125179625646912	0.0210896309314587	0.7058823529411765
0.012618371295339	0.02112676056338028	0.7058823529411765
0.0127547737671824	0.021164021164021163	0.7058823529411765
0.0128129499099895	0.02120141342756184	0.7058823529411765
0.0128436902515394	0.021238938053097345	0.7058823529411765
0.0128595098523678	0.02127659574468085	0.7058823529411765
0.0129585349330089	0.021314387211367674	0.7058823529411765
0.0130158646019811	0.021352313167259787	0.7058823529411765
0.0131368018832635	0.0213903743315508	0.7058823529411765
0.0132022573781763	0.02142857142857143	0.7058823529411765
0.0132042976196968	0.02146690518783542	0.7058823529411765
0.0132901703127068	0.021505376344086023	0.7058823529411765
0.0134017622674708	0.02154398563734291	0.7058823529411765
0.0134583764595335	0.02158273381294964	0.7058823529411765
0.0134966774078388	0.021621621621621623	0.7058823529411765
0.0135293092027818	0.0216998191681736	0.7058823529411765
0.0135434651920872	0.021739130434782608	0.7058823529411765
0.0136385846985107	0.019963702359346643	0.6470588235294118
0.0138129498265641	0.02	0.6470588235294118
0.0138768863852904	0.020036429872495445	0.6470588235294118
0.0138856031080869	0.020072992700729927	0.6470588235294118
0.0140992121868273	0.02010968921389397	0.6470588235294118
0.0141553153496953	0.020146520146520148	0.6470588235294118
0.0141811675279514	0.02018348623853211	0.6470588235294118
0.0142366145835311	0.02022058823529412	0.6470588235294118
0.0142460661338679	0.020257826887661142	0.6470588235294118
0.0142757107104301	0.02029520295202952	0.6470588235294118
0.014292500465578	0.02033271719038817	0.6470588235294118
0.0143635695522175	0.020370370370370372	0.6470588235294118
0.0143878487047233	0.02040816326530612	0.6470588235294118
0.0144101963209027	0.020446096654275093	0.6470588235294118
0.0144683501303128	0.020484171322160148	0.6470588235294118
0.0145771938192973	0.020522388059701493	0.6470588235294118
0.0146350261132267	0.020560747663551402	0.6470588235294118
0.0146357180751302	0.020599250936329586	0.6470588235294118
0.0146432060400831	0.020637898686679174	0.6470588235294118
0.0146888160503762	0.020676691729323307	0.6470588235294118
0.0146899449698619	0.020754716981132074	0.6470588235294118
0.0147705696302508	0.020793950850661626	0.6470588235294118
0.0147933241036774	0.020833333333333332	0.6470588235294118
0.0148500825363762	0.020872865275142316	0.6470588235294118
0.0149172551412273	0.02091254752851711	0.6470588235294118
0.0150057312011667	0.02095238095238095	0.6470588235294118
0.0150482887730074	0.02099236641221374	0.6470588235294118
0.0151965713386484	0.021032504780114723	0.6470588235294118
0.0152425334085818	0.0210727969348659	0.6470588235294118
0.0152428243894094	0.02111324376199616	0.6470588235294118
0.015272682588632	0.021153846153846155	0.6470588235294118
0.0153028791976018	0.02119460500963391	0.6470588235294118
0.015397317713612	0.021235521235521235	0.6470588235294118
0.0154781811474172	0.019342359767891684	0.5882352941176471
0.0155460739618163	0.01937984496124031	0.5882352941176471
0.0155557798168844	0.019417475728155338	0.5882352941176471
0.0155770812366031	0.019455252918287938	0.5882352941176471
0.0155881318732497	0.01949317738791423	0.5882352941176471
0.0156286416039744	0.01953125	0.5882352941176471
0.0156683797661787	0.019569471624266144	0.5882352941176471
0.0157809300903072	0.0196078431372549	0.5882352941176471
0.0157916709870805	0.019646365422396856	0.5882352941176471
0.0158206394259746	0.01972386587771203	0.5882352941176471
0.0158267422608171	0.019762845849802372	0.5882352941176471
0.016058390104633	0.019801980198019802	0.5882352941176471
0.0161804562461141	0.01984126984126984	0.5882352941176471
0.0162015671830711	0.019880715705765408	0.5882352941176471
0.0162299020486015	0.0199203187250996	0.5882352941176471
0.0162493073041248	0.01996007984031936	0.5882352941176471
0.0164503668280713	0.02	0.5882352941176471
0.0165189861240187	0.02004008016032064	0.5882352941176471
0.0165350580938637	0.020080321285140562	0.5882352941176471
0.0165592247920476	0.02012072434607646	0.5882352941176471
0.016698381564607	0.020161290322580645	0.5882352941176471
0.0168737328226378	0.020202020202020204	0.5882352941176471
0.0168820185622944	0.020242914979757085	0.5882352941176471
0.0169512482244305	0.02028397565922921	0.5882352941176471
0.0169916826725055	0.02032520325203252	0.5882352941176471
0.017047348069395	0.020366598778004074	0.5882352941176471
0.017055914345802	0.02040816326530612	0.5882352941176471
0.0171270212594536	0.02044989775051125	0.5882352941176471
0.0172143529820341	0.020491803278688523	0.5882352941176471
0.0172497072021485	0.02053388090349076	0.5882352941176471
0.0172802389309954	0.0205761316872428	0.5882352941176471
0.0173026263993305	0.020618556701030927	0.5882352941176471
0.0173035990342933	0.02066115702479339	0.5882352941176471
0.0175891780018561	0.020703933747412008	0.5882352941176471
0.0176018924402664	0.02079002079002079	0.5882352941176471
0.0176145818332524	0.020833333333333332	0.5882352941176471
0.0177587208825702	0.020876826722338204	0.5882352941176471
0.0179400542360083	0.02092050209205021	0.5882352941176471
0.0179585830916789	0.020964360587002098	0.5882352941176471
0.0184096861924531	0.02100840336134454	0.5882352941176471
0.0184309306661289	0.02109704641350211	0.5882352941176471
0.0185125895811357	0.021141649048625793	0.5882352941176471
0.0185220242839397	0.0211864406779661	0.5882352941176471
0.0185338378142618	0.02127659574468085	0.5882352941176471
0.0185747784273093	0.021321961620469083	0.5882352941176471
0.0185829358346272	0.021367521367521368	0.5882352941176471
0.0185917600008781	0.021413276231263382	0.5882352941176471
0.0186432145538653	0.021505376344086023	0.5882352941176471
0.0188829823168327	0.02159827213822894	0.5882352941176471
0.0189193752822369	0.021645021645021644	0.5882352941176471
0.0189403630771508	0.021691973969631236	0.5882352941176471
0.0189525500923481	0.021739130434782608	0.5882352941176471
0.0191496915980449	0.02178649237472767	0.5882352941176471
0.0194579108093879	0.021834061135371178	0.5882352941176471
0.0196396006406951	0.021929824561403508	0.5882352941176471
0.0199161092157434	0.02197802197802198	0.5882352941176471
0.0200377069496448	0.022026431718061675	0.5882352941176471
0.0201522041145928	0.02207505518763797	0.5882352941176471
0.0205354036252008	0.022123893805309734	0.5882352941176471
0.0210314909820036	0.022172949002217297	0.5882352941176471
0.0211571238255699	0.022222222222222223	0.5882352941176471
0.0212092143664865	0.0200445434298441	0.5294117647058824
0.0213353021150376	0.020089285714285716	0.5294117647058824
0.02137704939667	0.020134228187919462	0.5294117647058824
0.0214358403966463	0.020179372197309416	0.5294117647058824
0.0216288781736252	0.02027027027027027	0.5294117647058824
0.021836659192223	0.020316027088036117	0.5294117647058824
0.0218519186750315	0.020361990950226245	0.5294117647058824
0.0218762307302142	0.02040816326530612	0.5294117647058824
0.021974513371915	0.020454545454545454	0.5294117647058824
0.0223068116610056	0.02050113895216401	0.5294117647058824
0.0225021581384396	0.02054794520547945	0.5294117647058824
0.02270621287583	0.020642201834862386	0.5294117647058824
0.0227351505196228	0.020689655172413793	0.5294117647058824
0.0227691313357541	0.020737327188940093	0.5294117647058824
0.0228131548343148	0.020785219399538105	0.5294117647058824
0.0231902861961103	0.020833333333333332	0.5294117647058824
0.0233363859962651	0.02088167053364269	0.5294117647058824
0.0234541927457284	0.020930232558139535	0.5294117647058824
0.0234742596202116	0.02097902097902098	0.5294117647058824
0.0235373956806401	0.02102803738317757	0.5294117647058824
0.0235915150736803	0.02107728337236534	0.5294117647058824
0.0237824135894076	0.021176470588235293	0.5294117647058824
0.0241292003841524	0.02122641509433962	0.5294117647058824
0.0242515138049254	0.02127659574468085	0.5294117647058824
0.0246411657854544	0.02132701421800948	0.5294117647058824
0.0248200122462619	0.021377672209026127	0.5294117647058824
0.0250610935713077	0.02142857142857143	0.5294117647058824
0.0253566721870933	0.0215311004784689	0.5294117647058824
0.0253743140687222	0.02158273381294964	0.5294117647058824
0.0256486283593291	0.021634615384615384	0.5294117647058824
0.0257816428986998	0.021686746987951807	0.5294117647058824
0.025798685878792	0.021791767554479417	0.5294117647058824
0.0259712343188343	0.021844660194174758	0.5294117647058824
0.0260140863111317	0.021897810218978103	0.5294117647058824
0.0263574313576786	0.02195121951219512	0.5294117647058824
0.0265182522927923	0.022004889975550123	0.5294117647058824
0.0269477452378024	0.022058823529411766	0.5294117647058824
0.0272109130449939	0.022113022113022112	0.5294117647058824
0.0272178836849485	0.022222222222222223	0.5294117647058824
0.0272688315718502	0.022277227722772276	0.5294117647058824
0.0272779889246867	0.022388059701492536	0.5294117647058824
0.0274078640452133	0.0225	0.5294117647058824
0.0274437086192339	0.022556390977443608	0.5294117647058824
0.0274561814939346	0.022613065326633167	0.5294117647058824
0.027749184302376	0.022670025188916875	0.5294117647058824
0.0278702455239262	0.022727272727272728	0.5294117647058824
0.0279427645441888	0.02278481012658228	0.5294117647058824
0.0279943283907376	0.022900763358778626	0.5294117647058824
0.028127041261746	0.023017902813299233	0.5294117647058824
0.0282533102788559	0.023076923076923078	0.5294117647058824
0.0283961030301909	0.02313624678663239	0.5294117647058824
0.028430450296522	0.023195876288659795	0.5294117647058824
0.0288814360738201	0.023255813953488372	0.5294117647058824
0.0288831298667683	0.02072538860103627	0.47058823529411764
0.0292027659095065	0.020833333333333332	0.47058823529411764
0.0293432491804347	0.020887728459530026	0.47058823529411764
0.0293766202898841	0.020942408376963352	0.47058823529411764
0.0296163258985511	0.02099737532808399	0.47058823529411764
0.0298833993547286	0.021052631578947368	0.47058823529411764
0.0303498395005403	0.021108179419525065	0.47058823529411764
0.0305383964091408	0.021164021164021163	0.47058823529411764
0.0305451433264307	0.021220159151193633	0.47058823529411764
0.0305976274808361	0.02127659574468085	0.47058823529411764
0.0306672724770038	0.021333333333333333	0.47058823529411764
0.0306959546180949	0.0213903743315508	0.47058823529411764
0.0307068091760507	0.021447721179624665	0.47058823529411764
0.0307333502857052	0.021505376344086023	0.47058823529411764
0.030969066762161	0.0215633423180593	0.47058823529411764
0.031472909827421	0.021621621621621623	0.47058823529411764
0.0316786082998563	0.02168021680216802	0.47058823529411764
0.0318056839409061	0.021739130434782608	0.47058823529411764
0.0318448522067492	0.02185792349726776	0.47058823529411764
0.0320205671096346	0.021917808219178082	0.47058823529411764
0.0326580333760616	0.02197802197802198	0.47058823529411764
0.0328160861491124	0.022099447513812154	0.47058823529411764
0.0333978454080762	0.0221606648199446	0.47058823529411764
0.0333993764312128	0.022222222222222223	0.47058823529411764
0.0336510438169196	0.022284122562674095	0.47058823529411764
0.0338378612606712	0.0223463687150838	0.47058823529411764
0.0339572369802523	0.022408963585434174	0.47058823529411764
0.0343462978090144	0.02247191011235955	0.47058823529411764
0.0346669421445832	0.022535211267605635	0.47058823529411764
0.0353371683026933	0.022598870056497175	0.47058823529411764
0.0354086556729222	0.0226628895184136	0.47058823529411764
0.0360080557145419	0.022727272727272728	0.47058823529411764
0.0369177998969621	0.022792022792022793	0.47058823529411764
0.0370333799456913	0.022857142857142857	0.47058823529411764
0.0371465707598535	0.022922636103151862	0.47058823529411764
0.0375202216865734	0.022988505747126436	0.47058823529411764
0.0379282091923867	0.023054755043227664	0.47058823529411764
0.0379415104422523	0.023121387283236993	0.47058823529411764
0.0381464157831743	0.02318840579710145	0.47058823529411764
0.0381638586678633	0.02346041055718475	0.47058823529411764
0.0382915624213983	0.023529411764705882	0.47058823529411764
0.0383395300435935	0.02359882005899705	0.47058823529411764
0.03834313889407	0.023668639053254437	0.47058823529411764
0.0383953602336607	0.02373887240356083	0.47058823529411764
0.0384044733355784	0.023809523809523808	0.47058823529411764
0.0386818005476257	0.023880597014925373	0.47058823529411764
0.0386953102879088	0.024024024024024024	0.47058823529411764
0.0389733900516527	0.024096385542168676	0.47058823529411764
0.0392319326430912	0.02416918429003021	0.47058823529411764
0.0395513886921053	0.024242424242424242	0.47058823529411764
0.0397297811877348	0.0243161094224924	0.47058823529411764
0.0401746491058565	0.024390243902439025	0.47058823529411764
0.0403850189849318	0.024464831804281346	0.47058823529411764
0.040577254282914	0.024539877300613498	0.47058823529411764
0.0406537395177322	0.024615384615384615	0.47058823529411764
0.0406541869471754	0.024691358024691357	0.47058823529411764
0.0410441383431048	0.02476780185758514	0.47058823529411764
0.0420679622429491	0.024844720496894408	0.47058823529411764
0.042460019370999	0.024922118380062305	0.47058823529411764
0.0442090274378383	0.025	0.47058823529411764
0.0442325696526843	0.025078369905956112	0.47058823529411764
0.0453287226887331	0.025157232704402517	0.47058823529411764
0.0453738027299137	0.025236593059936908	0.47058823529411764
0.0455662003421273	0.02531645569620253	0.47058823529411764
0.0456290269907698	0.025396825396825397	0.47058823529411764
0.0466574608692197	0.025477707006369428	0.47058823529411764
0.0469927755692417	0.025559105431309903	0.47058823529411764
0.0472058881350129	0.02564102564102564	0.47058823529411764
0.0474122376701572	0.02572347266881029	0.47058823529411764
0.047861097965008	0.025806451612903226	0.47058823529411764
0.047898106031711	0.025889967637540454	0.47058823529411764
0.0480684429258627	0.025974025974025976	0.47058823529411764
0.0489703220865106	0.026058631921824105	0.47058823529411764
0.0496838337023278	0.02622950819672131	0.47058823529411764
0.0497883252102552	0.02631578947368421	0.47058823529411764
0.0501978904946566	0.026402640264026403	0.47058823529411764
0.0502531909875093	0.026490066225165563	0.47058823529411764
0.0503990078884302	0.026578073089700997	0.47058823529411764
0.0504142178166882	0.02666666666666667	0.47058823529411764
0.0508363140669129	0.026845637583892617	0.47058823529411764
0.0509226231234899	0.02711864406779661	0.47058823529411764
0.0524560046448356	0.027210884353741496	0.47058823529411764
0.0527078399296234	0.027303754266211604	0.47058823529411764
0.053286453952352	0.0273972602739726	0.47058823529411764
0.0537016596182536	0.027491408934707903	0.47058823529411764
0.0538663409009697	0.02768166089965398	0.47058823529411764
0.053878983150635	0.027777777777777776	0.47058823529411764
0.0540393948227689	0.027874564459930314	0.47058823529411764
0.0545430351852349	0.027972027972027972	0.47058823529411764
0.0545919315571366	0.028070175438596492	0.47058823529411764
0.0554781195022103	0.028169014084507043	0.47058823529411764
0.0560596343086524	0.028268551236749116	0.47058823529411764
0.0567540239802025	0.028368794326241134	0.47058823529411764
0.0572282572664837	0.02857142857142857	0.47058823529411764
0.0579634706712177	0.02867383512544803	0.47058823529411764
0.0579703613433372	0.02909090909090909	0.47058823529411764
0.0586126762622783	0.029197080291970802	0.47058823529411764
0.0587391618570035	0.029304029304029304	0.47058823529411764
0.0587824293230288	0.029411764705882353	0.47058823529411764
0.0593902457742675	0.02952029520295203	0.47058823529411764
0.0596332544344135	0.02962962962962963	0.47058823529411764
0.0602272412200713	0.02973977695167286	0.47058823529411764
0.0602742850784109	0.029850746268656716	0.47058823529411764
0.0613163187588242	0.0299625468164794	0.47058823529411764
0.0619544227240654	0.03007518796992481	0.47058823529411764
0.0620026325898962	0.03018867924528302	0.47058823529411764
0.0620710053284895	0.030303030303030304	0.47058823529411764
0.0621456357191107	0.030418250950570342	0.47058823529411764
0.0624773467406967	0.030534351145038167	0.47058823529411764
0.0634101925829517	0.03065134099616858	0.47058823529411764
0.0634835863940589	0.03076923076923077	0.47058823529411764
0.0643159803769947	0.03088803088803089	0.47058823529411764
0.0646834677854127	0.031007751937984496	0.47058823529411764
0.0658464330546995	0.0311284046692607	0.47058823529411764
0.0665099376969451	0.03125	0.47058823529411764
0.0667678144439471	0.032388663967611336	0.47058823529411764
0.0668525379070605	0.03278688524590164	0.47058823529411764
0.0688709060477894	0.03292181069958848	0.47058823529411764
0.0689803406629808	0.03305785123966942	0.47058823529411764
0.0695172719807174	0.03319502074688797	0.47058823529411764
0.0697631711591559	0.03333333333333333	0.47058823529411764
0.0709619300423181	0.03347280334728033	0.47058823529411764
0.0729438653496148	0.03361344537815126	0.47058823529411764
0.0741701457910573	0.03375527426160337	0.47058823529411764
0.0751014208287961	0.03404255319148936	0.47058823529411764
0.0752814232408339	0.03418803418803419	0.47058823529411764
0.0766800512386016	0.034334763948497854	0.47058823529411764
0.0771391960202511	0.034482758620689655	0.47058823529411764
0.0793090451936661	0.03463203463203463	0.47058823529411764
0.0808103083454101	0.034782608695652174	0.47058823529411764
0.0810004238445445	0.034934497816593885	0.47058823529411764
0.0812948008447057	0.03508771929824561	0.47058823529411764
0.081483112317626	0.03524229074889868	0.47058823529411764
0.0823690717908955	0.035398230088495575	0.47058823529411764
0.0830558112348482	0.035555555555555556	0.47058823529411764
0.0837107690993595	0.03571428571428571	0.47058823529411764
0.0849498103437139	0.03587443946188341	0.47058823529411764
0.0852654493104504	0.036036036036036036	0.47058823529411764
0.0855800723231996	0.03619909502262444	0.47058823529411764
0.087057316519033	0.03636363636363636	0.47058823529411764
0.0870916355168234	0.0365296803652968	0.47058823529411764
0.0872635863749422	0.03669724770642202	0.47058823529411764
0.0880530517123134	0.03686635944700461	0.47058823529411764
0.0890642915482597	0.037037037037037035	0.47058823529411764
0.0891937057851542	0.037209302325581395	0.47058823529411764
0.0897961088706211	0.037383177570093455	0.47058823529411764
0.0905431596051858	0.03755868544600939	0.47058823529411764
0.0905515195109753	0.03773584905660377	0.47058823529411764
0.0906228841873879	0.0380952380952381	0.47058823529411764
0.0912266311436496	0.03827751196172249	0.47058823529411764
0.0930127852824417	0.038461538461538464	0.47058823529411764
0.0930629264315344	0.03864734299516908	0.47058823529411764
0.0949112615168794	0.038834951456310676	0.47058823529411764
0.0950284909916378	0.03902439024390244	0.47058823529411764
0.0952346269506489	0.0392156862745098	0.47058823529411764
0.0953684035362525	0.03940886699507389	0.47058823529411764
0.0960701318951586	0.039603960396039604	0.47058823529411764
0.0974237896085072	0.03980099502487562	0.47058823529411764
0.0976146847687994	0.04	0.47058823529411764
0.0981159858084259	0.04040404040404041	0.47058823529411764
0.098825042962073	0.041237113402061855	0.47058823529411764
0.1020738831696557	0.042105263157894736	0.47058823529411764
0.1022087491431991	0.042328042328042326	0.47058823529411764
0.1035155246320813	0.0425531914893617	0.47058823529411764
0.1036703139626892	0.0427807486631016	0.47058823529411764
0.1038527920111677	0.043010752688172046	0.47058823529411764
0.1044340387061349	0.043243243243243246	0.47058823529411764
0.1048334592171396	0.043478260869565216	0.47058823529411764
0.1052228267358818	0.04371584699453552	0.47058823529411764
0.1063688460233671	0.04395604395604396	0.47058823529411764
0.1065144905119941	0.0446927374301676	0.47058823529411764
0.1079976447567474	0.0449438202247191	0.47058823529411764
0.1083671189980606	0.04519774011299435	0.47058823529411764
0.1084639560669075	0.045454545454545456	0.47058823529411764
0.1085199651966216	0.04597701149425287	0.47058823529411764
0.1096746766087056	0.046242774566473986	0.47058823529411764
0.1102871380261969	0.046511627906976744	0.47058823529411764
0.1136008512117307	0.04678362573099415	0.47058823529411764
0.1141494100480496	0.047058823529411764	0.47058823529411764
0.1153050019888493	0.047337278106508875	0.47058823529411764
0.1157838746972615	0.04790419161676647	0.47058823529411764
0.1160680698112418	0.04819277108433735	0.47058823529411764
0.1163863874530417	0.048484848484848485	0.47058823529411764
0.1170851175928907	0.04878048780487805	0.47058823529411764
0.121207025147863	0.04938271604938271	0.47058823529411764
0.1217459999459305	0.049689440993788817	0.47058823529411764
0.1226270463765426	0.05	0.47058823529411764
0.123029892307921	0.050314465408805034	0.47058823529411764
0.1253173446100982	0.05063291139240506	0.47058823529411764
0.125615655063345	0.050955414012738856	0.47058823529411764
0.1258989631255783	0.05161290322580645	0.47058823529411764
0.1263639140066549	0.05194805194805195	0.47058823529411764
0.1268181236010301	0.05228758169934641	0.47058823529411764
0.1272711061986895	0.05263157894736842	0.47058823529411764
0.1272895487534207	0.052980132450331126	0.47058823529411764
0.1276126846182896	0.05333333333333334	0.47058823529411764
0.1286706267636815	0.053691275167785234	0.47058823529411764
0.1309202240833863	0.05405405405405406	0.47058823529411764
0.1324516707828019	0.05442176870748299	0.47058823529411764
0.1330155173751287	0.0547945205479452	0.47058823529411764
0.1330900671736143	0.05555555555555555	0.47058823529411764
0.1335633324699061	0.055944055944055944	0.47058823529411764
0.134777335574907	0.056338028169014086	0.47058823529411764
0.1357610542294963	0.05673758865248227	0.47058823529411764
0.1389268200552334	0.05714285714285714	0.47058823529411764
0.1392955797914269	0.05755395683453238	0.47058823529411764
0.1397395150193798	0.057971014492753624	0.47058823529411764
0.1421676517629492	0.058823529411764705	0.47058823529411764
0.1428097242592512	0.05925925925925926	0.47058823529411764
0.142827645814632	0.05970149253731343	0.47058823529411764
0.1429496879526902	0.06015037593984962	0.47058823529411764
0.1498283376975845	0.06060606060606061	0.47058823529411764
0.1503048509652743	0.061068702290076333	0.47058823529411764
0.1508977183607163	0.06153846153846154	0.47058823529411764
0.1528318864270043	0.06201550387596899	0.47058823529411764
0.1540586690143581	0.0625	0.47058823529411764
0.1561428176349302	0.06299212598425197	0.47058823529411764
0.1571078069129351	0.06349206349206349	0.47058823529411764
0.15814133055817	0.064	0.47058823529411764
0.1588047786068795	0.06451612903225806	0.47058823529411764
0.1597823860354367	0.06504065040650407	0.47058823529411764
0.1604177958773117	0.06557377049180328	0.47058823529411764
0.1619021737860887	0.06611570247933884	0.47058823529411764
0.1619907686213374	0.06666666666666667	0.47058823529411764
0.1628062084717167	0.06722689075630252	0.47058823529411764
0.164391633036167	0.06779661016949153	0.47058823529411764
0.1651084428187698	0.06837606837606838	0.47058823529411764
0.166201600530312	0.06896551724137931	0.47058823529411764
0.1685281573334782	0.06956521739130435	0.47058823529411764
0.169016131801303	0.07079646017699115	0.47058823529411764
0.1704065250628179	0.07142857142857142	0.47058823529411764
0.1711677390072083	0.07272727272727272	0.47058823529411764
0.1722916644248326	0.07339449541284404	0.47058823529411764
0.1740356784297549	0.07407407407407407	0.47058823529411764
0.1747940204636128	0.07476635514018691	0.47058823529411764
0.177731514626937	0.07547169811320754	0.47058823529411764
0.1783913989186865	0.0761904761904762	0.47058823529411764
0.1812709990367779	0.07692307692307693	0.47058823529411764
0.1827319670424232	0.07766990291262135	0.47058823529411764
0.1854911115937246	0.0784313725490196	0.47058823529411764
0.1860916604978013	0.07920792079207921	0.47058823529411764
0.1883169137198317	0.08	0.47058823529411764
0.1906419535693777	0.08080808080808081	0.47058823529411764
0.191858714233692	0.08163265306122448	0.47058823529411764
0.1963624337668637	0.08247422680412371	0.47058823529411764
0.202866349138274	0.08333333333333333	0.47058823529411764
0.2030804140124497	0.08421052631578947	0.47058823529411764
0.2040195345447644	0.0851063829787234	0.47058823529411764
0.2056857311817397	0.08602150537634409	0.47058823529411764
0.2074355452626193	0.08695652173913043	0.47058823529411764
0.2089744293809699	0.08791208791208792	0.47058823529411764
0.209243939439764	0.08888888888888889	0.47058823529411764
0.2103957261305249	0.0898876404494382	0.47058823529411764
0.2116851048075159	0.09090909090909091	0.47058823529411764
0.2118202275848348	0.09411764705882353	0.47058823529411764
0.2118347529297307	0.0975609756097561	0.47058823529411764
0.212012884576086	0.09876543209876543	0.47058823529411764
0.2141042193902346	0.1	0.47058823529411764
0.2155692975481802	0.10126582278481013	0.47058823529411764
0.2175127128213052	0.10256410256410256	0.47058823529411764
0.2176240395191766	0.1038961038961039	0.47058823529411764
0.217872349334086	0.10810810810810811	0.47058823529411764
0.2179587381597083	0.1095890410958904	0.47058823529411764
0.2180662903753008	0.11428571428571428	0.47058823529411764
0.2182074241210081	0.11594202898550725	0.47058823529411764
0.2185596677181368	0.11764705882352941	0.47058823529411764
0.2209982034413057	0.1044776119402985	0.4117647058823529
0.2211608027468178	0.10606060606060606	0.4117647058823529
0.2282374476401087	0.1076923076923077	0.4117647058823529
0.2284096430372859	0.109375	0.4117647058823529
0.2495580422967542	0.1111111111111111	0.4117647058823529
0.2544429006184511	0.11290322580645161	0.4117647058823529
0.2548395250703599	0.11475409836065574	0.4117647058823529
0.2645822919158552	0.11666666666666667	0.4117647058823529
0.2815052742709962	0.11864406779661017	0.4117647058823529
0.2905277848716468	0.1206896551724138	0.4117647058823529
0.292834692784603	0.12280701754385964	0.4117647058823529
0.2977547371714948	0.125	0.4117647058823529
0.305656735511456	0.12727272727272726	0.4117647058823529
0.3062868271529915	0.12962962962962962	0.4117647058823529
0.3095536852766634	0.1320754716981132	0.4117647058823529
0.3114007607452244	0.13725490196078433	0.4117647058823529
0.3239400140966332	0.14	0.4117647058823529
0.3306942514485116	0.14285714285714285	0.4117647058823529
0.3307505157239684	0.14893617021276595	0.4117647058823529
0.3307505157239685	0.15217391304347827	0.4117647058823529
0.3525253786802251	0.15555555555555556	0.4117647058823529
0.3809157169042914	0.1590909090909091	0.4117647058823529
0.3951624074723562	0.16279069767441862	0.4117647058823529
0.4068927056262286	0.16666666666666666	0.4117647058823529
0.4214082393605033	0.17073170731707318	0.4117647058823529
0.4223331656750672	0.175	0.4117647058823529
0.4223650664693287	0.1794871794871795	0.4117647058823529
0.4243647842952064	0.18421052631578946	0.4117647058823529
0.4275541318308457	0.19444444444444445	0.4117647058823529
0.4299278731211076	0.2	0.4117647058823529
0.4312628216620959	0.20588235294117646	0.4117647058823529
0.4340919775970833	0.21212121212121213	0.4117647058823529
0.4568554292687646	0.21875	0.4117647058823529
0.4668815903439752	0.22580645161290322	0.4117647058823529
0.4782965858163339	0.23333333333333334	0.4117647058823529
0.4844847541933915	0.2413793103448276	0.4117647058823529
0.485392519813627	0.25	0.4117647058823529
0.4901020524256376	0.25925925925925924	0.4117647058823529
0.4972473694605768	0.2692307692307692	0.4117647058823529
0.5121001842287415	0.28	0.4117647058823529
0.5210365609953193	0.2916666666666667	0.4117647058823529
0.521766432084607	0.30434782608695654	0.4117647058823529
0.5218641610121355	0.3181818181818182	0.4117647058823529
0.5422432232202725	0.3333333333333333	0.4117647058823529
0.5500877663764419	0.35	0.4117647058823529
0.5688457086671334	0.3684210526315789	0.4117647058823529
0.5768053149856741	0.3888888888888889	0.4117647058823529
0.6381848281413176	0.4117647058823529	0.4117647058823529
0.6395625628025058	0.4375	0.4117647058823529
0.6411520199186888	0.4666666666666667	0.4117647058823529
0.6477692898641635	0.5	0.4117647058823529
0.6506696528612618	0.46153846153846156	0.35294117647058826
0.6573413418325335	0.5	0.35294117647058826
0.6766531890662268	0.45454545454545453	0.29411764705882354
0.7540927219170399	0.5	0.29411764705882354
0.7662289553450499	0.5555555555555556	0.29411764705882354
0.7721714345684827	0.5	0.23529411764705882
0.7863051548839484	0.5714285714285714	0.23529411764705882
0.7863054916037605	0.6666666666666666	0.23529411764705882
0.943212468514795	0.8	0.23529411764705882
0.961106595907414	0.75	0.17647058823529413
0.9928394169514678	1.0	0.11764705882352941
0.9991897666202204	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/rwd_tau.dat <==
threshold	precision	recall
-7.609150016684789e-16	0.013832384052074858	1.0
-5.652044489000798e-16	0.013843648208469055	1.0
-1.4391779948844618e-17	0.013877551020408163	1.0
-7.203131617742047e-18	0.013900245298446443	1.0
-7.180245359145309e-18	0.013934426229508197	1.0
-7.130323690502459e-18	0.013957307060755337	1.0
-1.7509242594496255e-18	0.013968775677896467	1.0
-1.7420506915321665e-18	0.013980263157894737	1.0
-8.726219947177994e-19	0.013991769547325103	1.0
-8.714565110916224e-19	0.01400329489291598	1.0
-3.388178370239554e-21	0.014049586776859505	1.0
-2.5411172944336906e-21	0.014061207609594707	1.0
-1.6940891384223626e-21	0.014084507042253521	1.0
-1.6940845126632826e-21	0.014107883817427386	1.0
0.0	0.014143094841930116	1.0
2.711021479934973e-20	0.014431239388794566	1.0
2.711024435566864e-20	0.01446808510638298	1.0
8.709981338373092e-19	0.014505119453924915	1.0
8.737811820453956e-19	0.014517506404782237	1.0
1.3038329692328516e-18	0.01452991452991453	1.0
1.7571624100096854e-18	0.01456726649528706	1.0
3.5653139904456864e-18	0.014592274678111588	1.0
5.2589233707686346e-18	0.014629948364888123	1.0
7.202904954565739e-18	0.014642549526270457	1.0
1.4564614818665694e-17	0.014655172413793103	1.0
5.838177364512831e-16	0.01468048359240069	1.0
3.859912904905677e-07	0.01471861471861472	1.0
3.88869808251897e-07	0.014731369150779897	1.0
3.888698095707405e-07	0.014744145706851692	1.0
4.039264367846924e-07	0.014756944444444444	1.0
4.904807096018403e-07	0.014769765421372719	1.0
5.317037541244049e-07	0.014782608695652174	1.0
5.317037544425518e-07	0.014795474325500435	1.0
5.590701358574733e-07	0.014808362369337979	1.0
5.590701360230744e-07	0.014821272885789015	1.0
6.232506972703225e-07	0.014834205933682374	1.0
7.45317781546724e-07	0.01486013986013986	1.0
1.0115318983806971e-06	0.014873140857392825	1.0
1.0520915342658312e-06	0.0148861646234676	1.0
1.4650071591566655e-06	0.014899211218229623	1.0
1.6533506799059126e-06	0.014912280701754385	1.0
1.892818838860288e-06	0.014925373134328358	1.0
2.7484652619620275e-06	0.014951627088830254	1.0
3.4591209070682693e-06	0.014964788732394365	1.0
4.297849429624636e-06	0.014977973568281937	1.0
8.358144652865754e-06	0.01500441306266549	1.0
1.3477104937107274e-05	0.015017667844522967	1.0
1.4537804433505124e-05	0.015030946065428824	1.0
1.587908566343927e-05	0.01504424778761062	1.0
1.892946701973014e-05	0.015057573073516387	1.0
2.479782725302496e-05	0.015070921985815602	1.0
3.890395529128572e-05	0.015084294587400177	1.0
4.192926543665576e-05	0.015097690941385435	1.0
4.577328944767734e-05	0.015111111111111112	1.0
4.577653999089271e-05	0.015124555160142349	1.0
4.577653999089987e-05	0.015138023152270703	1.0
4.767746655311562e-05	0.015151515151515152	1.0
5.813004629785263e-05	0.015178571428571428	1.0
7.168001765203095e-05	0.01519213583556747	1.0
7.491951525714989e-05	0.01520572450805009	1.0
8.105857606323358e-05	0.015232974910394265	1.0
0.0001154378452757	0.015246636771300448	1.0
0.000126536259447	0.01526032315978456	1.0
0.000126540003935	0.015274034141958671	1.0
0.0001265400039351	0.015287769784172662	1.0
0.0001340586716917	0.0153015301530153	1.0
0.0001540648845601	0.015315315315315315	1.0
0.0001620075056343	0.015329125338142471	1.0
0.0001684461046155	0.015342960288808664	1.0
0.0001759585691688	0.015356820234869015	1.0
0.0001865911920814	0.015370705244122965	1.0
0.0002010958893441	0.015384615384615385	1.0
0.0002012974425025	0.015398550724637682	1.0
0.0002029228334571	0.015412511332728921	1.0
0.0002035850612377	0.015440508628519528	1.0
0.0002046521729608	0.015468607825295723	1.0
0.0002066054416516	0.015482695810564663	1.0
0.0002093754066866	0.015496809480401094	1.0
0.0002095332363509	0.01551094890510949	1.0
0.0002100227253356	0.015525114155251141	1.0
0.0002549408082976	0.015539305301645339	1.0
0.000261161509339	0.01555352241537054	1.0
0.0002619559648504	0.015567765567765568	1.0
0.00026569909089	0.015582034830430797	1.0
0.0002687150256921	0.015596330275229359	1.0
0.0002696288641076	0.015610651974288337	1.0
0.0002721973895286	0.015625	1.0
0.0003033427786118	0.015639374425023	1.0
0.0003034163471537	0.015682656826568265	1.0
0.0003081981993376	0.01569713758079409	1.0
0.0003119914848813	0.015711645101663587	1.0
0.0003122927744436	0.01572617946345976	1.0
0.0003127494426593	0.01574074074074074	1.0
0.0003140830979943	0.015769944341372914	1.0
0.0003303172832967	0.015784586815227482	1.0
0.0003367971312084	0.015799256505576207	1.0
0.0003412220671009	0.01581395348837209	1.0
0.0003477135061106	0.015843429636533086	1.0
0.0003482264099336	0.015873015873015872	1.0
0.0003485059526274	0.015902712815715623	1.0
0.0003492176473258	0.01594746716697936	1.0
0.0003681190043312	0.01596244131455399	1.0
0.0003740730993726	0.015977443609022556	1.0
0.0003752978230994	0.01599247412982126	1.0
0.0003784852697888	0.0160075329566855	1.0
0.0003902658814004	0.016022620169651274	1.0
0.0003902664072451	0.016037735849056604	1.0
0.00039081336783	0.01606805293005671	1.0
0.0004028147840561	0.01608325449385052	1.0
0.0004029612259843	0.016129032258064516	1.0
0.0004091833426424	0.016144349477682812	1.0
0.0004163569192342	0.016159695817490494	1.0
0.0004313506253368	0.016175071360608945	1.0
0.0004514711831458	0.01619047619047619	1.0
0.0004544360895702	0.016205910390848427	1.0
0.0004555597265118	0.016221374045801526	1.0
0.0004663561588593	0.01623686723973257	1.0
0.0004683974112243	0.016252390057361378	1.0
0.0004758068418599	0.016267942583732056	1.0
0.0004798264637959	0.016283524904214558	1.0
0.0004818536244884	0.016299137104506232	1.0
0.0005017489453951	0.01633045148895293	1.0
0.000522535426856	0.016346153846153847	1.0
0.0005294080469661	0.016361886429258902	1.0
0.0005322744536062	0.016377649325626204	1.0
0.000535152827122	0.01639344262295082	1.0
0.0005438178138809	0.016409266409266408	1.0
0.0005535596566307	0.01642512077294686	1.0
0.000554436965716	0.016472868217054265	1.0
0.0005548476764346	0.016488845780795344	1.0
0.000556679956112	0.01650485436893204	1.0
0.0005807396486983	0.01652089407191448	1.0
0.0005859449540463	0.016536964980544747	1.0
0.0006148529241759	0.016553067185978577	1.0
0.0006190691651481	0.016569200779727095	1.0
0.000625060170481	0.016585365853658537	1.0
0.0006300955754259	0.0166015625	1.0
0.0006312609226137	0.016617790811339198	1.0
0.000689374642273	0.016634050880626222	1.0
0.0006942967946551	0.01665034280117532	1.0
0.0007035712570896	0.016666666666666666	1.0
0.0007208342588496	0.016683022571148183	1.0
0.0007828864700912	0.01669941060903733	1.0
0.0007828874644369	0.01671583087512291	1.0
0.000794158075376	0.016748768472906402	1.0
0.0008122049447831	0.016765285996055226	1.0
0.0008371067684794	0.01678183613030602	1.0
0.0008938190081402	0.016798418972332016	1.0
0.000897243390342	0.016815034619188922	1.0
0.0009137199134713	0.016831683168316833	1.0
0.0009624291825651	0.01684836471754212	1.0
0.0010190795156958	0.016865079365079364	1.0
0.0010211345495439	0.016881827209533268	1.0
0.0010590977330313	0.016898608349900597	1.0
0.0010833971725163	0.01691542288557214	1.0
0.0011066574100433	0.01693227091633466	1.0
0.0011151815535048	0.01694915254237288	1.0
0.0012042879046978	0.016983016983016984	1.0
0.0013427851872124	0.017	1.0
0.0013781177712934	0.01701701701701702	1.0
0.0014015666144213	0.017034068136272545	1.0
0.0014101079109829	0.017051153460381142	1.0
0.0015028481794957	0.01706827309236948	1.0
0.0015041672839551	0.017085427135678392	1.0
0.0015156236767047	0.01710261569416499	1.0
0.0015327601511955	0.017119838872104734	1.0
0.0015350193407059	0.017137096774193547	1.0
0.0015535192584389	0.017154389505549948	1.0
0.0015731518611121	0.01717171717171717	1.0
0.0015742469016622	0.017189079878665317	1.0
0.0017863563754475	0.01720647773279352	1.0
0.0018608603184137	0.017223910840932118	1.0
0.0019771627007822	0.017241379310344827	1.0
0.0021097118112687	0.017258883248730966	1.0
0.0021239278208838	0.017276422764227643	1.0
0.0021350965666875	0.017293997965412006	1.0
0.0022008276699397	0.017311608961303463	1.0
0.0022295018507098	0.017329255861365953	1.0
0.0022319222351239	0.017346938775510204	1.0
0.0022854227939943	0.017364657814096015	1.0
0.0023390916323259	0.017382413087934562	1.0
0.0023697134179675	0.017400204708290685	1.0
0.0024104697841991	0.017435897435897435	1.0
0.0024689024361346	0.017453798767967144	1.0
0.0025068816531507	0.017471736896197326	1.0
0.0025520161444364	0.01748971193415638	1.0
0.0026345863136958	0.017507723995880537	1.0
0.0026591094645007	0.01752577319587629	1.0
0.0026929784547504	0.017543859649122806	1.0
0.0027340631603039	0.01756198347107438	1.0
0.0027703983673722	0.017580144777662874	1.0
0.0027961933982546	0.017598343685300208	1.0
0.0028719805029321	0.017616580310880828	1.0
0.0029824965253869	0.017634854771784232	1.0
0.0029832385563077	0.017653167185877467	1.0
0.0029897444768689	0.017671517671517672	1.0
0.0032404242303454	0.01768990634755463	1.0
0.0032535619941562	0.017708333333333333	1.0
0.0032842194386677	0.017726798748696558	1.0
0.0033137806432573	0.017763845350052248	1.0
0.0033174272108889	0.01780104712041885	1.0
0.003331245276354	0.01781970649895178	1.0
0.0034201894522529	0.017838405036726127	1.0
0.0034576750063173	0.017857142857142856	1.0
0.0035869340797302	0.017875920084121977	1.0
0.0036309351639965	0.017894736842105262	1.0
0.0036362981902214	0.01791359325605901	1.0
0.0036698986812513	0.017932489451476793	1.0
0.0036811287988919	0.01795142555438226	1.0
0.0037106102050471	0.017970401691331923	1.0
0.0037503715538396	0.01798941798941799	1.0
0.0040874195537227	0.018008474576271187	1.0
0.0041520069165454	0.018027571580063628	1.0
0.0042076830324643	0.018046709129511677	1.0
0.0043270632020267	0.018065887353878853	1.0
0.0043558700110306	0.018085106382978722	1.0
0.0044043336348133	0.01810436634717785	1.0
0.004492778446524	0.01812366737739872	1.0
0.004508821588246	0.01814300960512273	1.0
0.004577955150621	0.018162393162393164	1.0
0.0045863439052745	0.01818181818181818	1.0
0.0046036820987795	0.01822079314040729	1.0
0.004716922386135	0.018240343347639486	1.0
0.0047934436832147	0.018259935553168637	1.0
0.0048191449304528	0.01827956989247312	1.0
0.004931099277401	0.01829924650161464	1.0
0.0050113386289517	0.018318965517241378	1.0
0.0050168235034218	0.0183585313174946	1.0
0.005021456261249	0.018378378378378378	1.0
0.0050351031053395	0.0183982683982684	1.0
0.005035790754524	0.018458197611292075	1.0
0.0050521912487915	0.01847826086956522	1.0
0.0051087503289122	0.018498367791077257	1.0
0.0051266590479367	0.018518518518518517	1.0
0.0051281915729644	0.018579234972677595	1.0
0.0051752112173465	0.018599562363238512	1.0
0.0052159301246885	0.018619934282584884	1.0
0.0052171363013027	0.01864035087719298	1.0
0.0052239356143394	0.018660812294182216	1.0
0.0052621709820913	0.01868131868131868	1.0
0.0053125898212029	0.0187018701870187	1.0
0.0053484484978455	0.018743109151047408	1.0
0.0053919429393388	0.018763796909492272	1.0
0.0054120668539676	0.01878453038674033	1.0
0.0055987273703862	0.018805309734513276	1.0
0.0056054192531283	0.018847006651884702	1.0
0.0056095373393476	0.018867924528301886	1.0
0.0056748806751765	0.01888888888888889	1.0
0.0057732024087224	0.018909899888765295	1.0
0.0058446600867763	0.0189520624303233	1.0
0.0060795158487041	0.018973214285714284	1.0
0.0062048280403219	0.01901565995525727	1.0
0.0062523584136861	0.019036954087346025	1.0
0.0062600753007804	0.01905829596412556	1.0
0.0062612345111804	0.019079685746352413	1.0
0.0063245910732774	0.019144144144144143	1.0
0.0063730494512975	0.019187358916478554	1.0
0.0065430357227291	0.0192090395480226	1.0
0.006591447212072	0.019230769230769232	1.0
0.006595857709408	0.019296254256526674	1.0
0.0066374765107905	0.019318181818181818	1.0
0.0067971833898508	0.019340159271899887	1.0
0.0068280603580089	0.0193621867881549	1.0
0.0068425684756329	0.019384264538198404	1.0
0.0070271730441042	0.019406392694063926	1.0
0.0070367136821871	0.019428571428571427	1.0
0.0071266753105493	0.019450800915331808	1.0
0.0071353274623652	0.019473081328751432	1.0
0.0072228358262729	0.0194954128440367	1.0
0.007372314850857	0.01951779563719862	1.0
0.0074348012221818	0.01954022988505747	1.0
0.0074704890508542	0.019562715765247412	1.0
0.0075175719267881	0.019585253456221197	1.0
0.0077523644854812	0.0196078431372549	1.0
0.0077615551306886	0.019630484988452657	1.0
0.0077826066906982	0.019675925925925927	1.0
0.0077934653108331	0.019698725376593278	1.0
0.0077941821321695	0.019721577726218097	1.0
0.0078730426386187	0.019744483159117306	1.0
0.0079121346290694	0.019767441860465116	1.0
0.0080570893684106	0.01979045401629802	1.0
0.0081911786627368	0.019813519813519812	1.0
0.008296419550294	0.01985981308411215	1.0
0.0084368361355881	0.019883040935672516	1.0
0.0084970764347718	0.01992966002344666	1.0
0.0085709376853821	0.01995305164319249	1.0
0.0086715011126195	0.0199764982373678	1.0
0.0086975865239889	0.02	1.0
0.0088297773473074	0.020023557126030624	1.0
0.008854981204884	0.020070838252656435	1.0
0.0089431630408271	0.02009456264775414	1.0
0.0089479103941024	0.020118343195266272	1.0
0.0090547382799779	0.02014218009478673	1.0
0.009064162368945	0.020190023752969122	1.0
0.0091433003815925	0.020214030915576695	1.0
0.0092006644676214	0.02026221692491061	1.0
0.0093943954971066	0.02028639618138425	1.0
0.0094345402251803	0.02031063321385902	1.0
0.0094917731014838	0.02033492822966507	1.0
0.0095113259077919	0.02035928143712575	1.0
0.0096028728262306	0.02038369304556355	1.0
0.0097426487449193	0.02040816326530612	1.0
0.0097453009925993	0.020432692307692308	1.0
0.0099455627960276	0.02045728038507822	1.0
0.0099707332252096	0.020481927710843374	1.0
0.0099787464951611	0.020506634499396863	1.0
0.0099840142865118	0.020531400966183576	1.0
0.0099963161067859	0.020556227327690448	1.0
0.0100087533282236	0.020581113801452784	1.0
0.0100091389260565	0.020606060606060607	1.0
0.0100251827149153	0.02063106796116505	1.0
0.0100534160061231	0.020656136087484813	1.0
0.0100714740829403	0.02068126520681265	1.0
0.0101248622902263	0.020706455542021926	1.0
0.0101536374393509	0.020731707317073172	1.0
0.010163091766487	0.020757020757020756	1.0
0.0101859685657989	0.02078239608801956	1.0
0.0102081258712082	0.0208078335373317	1.0
0.0104471910481943	0.020833333333333332	1.0
0.0105937880385213	0.020858895705521473	1.0
0.0110203721825243	0.020884520884520884	1.0
0.011024021921957	0.020910209102091022	1.0
0.0110525786962138	0.020935960591133004	1.0
0.0110577159333147	0.02096177558569667	1.0
0.0115339882675271	0.020987654320987655	1.0
0.0122241637745244	0.021013597033374538	1.0
0.0123030053467381	0.02103960396039604	1.0
0.0125445823690832	0.02109181141439206	1.0
0.0125530053820018	0.02111801242236025	1.0
0.0127565430547506	0.021144278606965175	1.0
0.0128458633394824	0.021170610211706103	1.0
0.0128598708384079	0.02119700748129676	1.0
0.0129266437756341	0.02122347066167291	1.0
0.0130454508301945	0.02125	1.0
0.0131374797618904	0.02127659574468085	1.0
0.0133304921947171	0.02132998745294856	1.0
0.0136670178237505	0.02135678391959799	1.0
0.0136969211913853	0.021383647798742137	1.0
0.0137270941155993	0.021410579345088162	1.0
0.0138568657007927	0.021437578814627996	1.0
0.0139512640555602	0.021464646464646464	1.0
0.0139970512786681	0.021491782553729456	1.0
0.0142915509974245	0.021518987341772152	1.0
0.0144166870429474	0.021546261089987327	1.0
0.0144655787263699	0.021601016518424398	1.0
0.0145097580927895	0.021628498727735368	1.0
0.014576265566169	0.02165605095541401	1.0
0.0146530330478121	0.021683673469387755	1.0
0.0147851515963344	0.021711366538952746	1.0
0.0150011676117603	0.021739130434782608	1.0
0.0151826322440314	0.02176696542893726	1.0
0.0152992818561925	0.021794871794871794	1.0
0.0153372487124298	0.021822849807445442	1.0
0.015347242616525	0.021879021879021878	1.0
0.0161156671853727	0.02193548387096774	1.0
0.0162216975800602	0.021963824289405683	1.0
0.0165746167341759	0.022020725388601035	1.0
0.0167555479402227	0.02204928664072633	1.0
0.0169630048167718	0.02207792207792208	1.0
0.0170074158171665	0.022106631989596878	1.0
0.0173979779038448	0.022135416666666668	1.0
0.0176039811366285	0.02216427640156454	1.0
0.0177416037165583	0.022193211488250653	1.0
0.0177463752840088	0.02225130890052356	1.0
0.0182459827434629	0.022280471821756225	1.0
0.0184690488434957	0.02230971128608924	1.0
0.0185046827361684	0.022339027595269383	1.0
0.0186569407307904	0.02236842105263158	1.0
0.0186921540099086	0.022397891963109356	1.0
0.0187785835560386	0.022427440633245383	1.0
0.0188268652463509	0.022457067371202115	1.0
0.0188591983100846	0.022486772486772486	1.0
0.0190517111413462	0.022516556291390728	1.0
0.0190745052594482	0.02257636122177955	1.0
0.0190881542818118	0.022636484687083888	1.0
0.0191016808240454	0.02266666666666667	1.0
0.0191998145651724	0.022696929238985315	1.0
0.0195550002665314	0.022727272727272728	1.0
0.0196116302475045	0.022757697456492636	1.0
0.0198244833036039	0.022788203753351208	1.0
0.0204324001086537	0.022818791946308724	1.0
0.0206537614155621	0.0228494623655914	1.0
0.020686879502277	0.02288021534320323	1.0
0.0208388276574346	0.022911051212938006	1.0
0.0210129479144121	0.022941970310391364	1.0
0.0213609957578512	0.022972972972972974	1.0
0.0213955413987362	0.023004059539918808	1.0
0.0216116539350081	0.023035230352303523	1.0
0.0217092114584407	0.023066485753052916	1.0
0.0218126693878874	0.02309782608695652	1.0
0.0218402197737117	0.02316076294277929	1.0
0.021897570973063	0.023192360163710776	1.0
0.0225353578349917	0.023224043715846996	1.0
0.0225718910530584	0.023255813953488372	1.0
0.0233029068293733	0.023319615912208505	1.0
0.0233518635117592	0.023351648351648352	1.0
0.023614567227033	0.023383768913342505	1.0
0.0242017317528687	0.023415977961432508	1.0
0.0247009294619664	0.023448275862068966	1.0
0.0249576664441623	0.023480662983425413	1.0
0.0249802940429979	0.02351313969571231	1.0
0.0261167949350648	0.023545706371191136	1.0
0.0266178273809976	0.023578363384188627	1.0
0.0266181844782779	0.02364394993045897	1.0
0.0267281182466411	0.023676880222841225	1.0
0.0267821519160415	0.023709902370990237	1.0
0.026875817029523	0.023743016759776536	1.0
0.0282330446334716	0.023776223776223775	1.0
0.0286881267968822	0.023809523809523808	1.0
0.0298629943519996	0.023842917251051893	1.0
0.0298629943519997	0.023876404494382022	1.0
0.0299074924736823	0.02390998593530239	1.0
0.0300035227540247	0.023943661971830985	1.0
0.0306881782642292	0.023977433004231313	1.0
0.0306932213543352	0.02401129943502825	1.0
0.0310571494254688	0.024045261669024046	1.0
0.0321153711411863	0.024079320113314446	1.0
0.0330011785473788	0.024113475177304965	1.0
0.0342656320391778	0.024147727272727272	1.0
0.0354775717904842	0.02418207681365576	1.0
0.0356419310771271	0.024216524216524215	1.0
0.0371805853855654	0.024251069900142655	1.0
0.0386779787977679	0.024285714285714285	1.0
0.0388165608589432	0.024320457796852647	1.0
0.0388170540250843	0.024355300859598854	1.0
0.0399566492760919	0.024390243902439025	1.0
0.0405589925073616	0.02442528735632184	1.0
0.0416357236531291	0.02446043165467626	1.0
0.0421946034666819	0.024495677233429394	1.0
0.0423805021126826	0.024531024531024532	1.0
0.042626785866483	0.024566473988439308	1.0
0.0427475345310293	0.024602026049204053	1.0
0.0432632858054887	0.02463768115942029	1.0
0.0445543831773071	0.02467343976777939	1.0
0.0446820959128216	0.024745269286754003	1.0
0.0458558918269524	0.02478134110787172	1.0
0.0466474254463026	0.024817518248175182	1.0
0.0466474254463029	0.024853801169590642	1.0
0.0471739894203502	0.024890190336749635	1.0
0.0487376768738347	0.024926686217008796	1.0
0.0491394781417888	0.024963289280469897	1.0
0.0498311842422906	0.025	1.0
0.0499501659801405	0.025073746312684365	1.0
0.0507798100275921	0.025110782865583457	1.0
0.0517509713050626	0.02514792899408284	1.0
0.0518209066515346	0.025185185185185185	1.0
0.0533815351051788	0.025222551928783383	1.0
0.0535743651236425	0.02526002971768202	1.0
0.0536512483689055	0.025297619047619048	1.0
0.0537262657995186	0.02533532041728763	1.0
0.0546524862393235	0.025373134328358207	1.0
0.0549106933108897	0.025411061285500747	1.0
0.0564065786698595	0.025487256371814093	1.0
0.0568904835307509	0.025525525525525526	1.0
0.0585800686287716	0.025602409638554216	1.0
0.0586659273932239	0.02564102564102564	1.0
0.0588121032424527	0.0256797583081571	1.0
0.0603261495020369	0.025718608169440244	1.0
0.0679344258007259	0.025796661608497723	1.0
0.0725213901534835	0.025835866261398176	1.0
0.0754088807811993	0.0258751902587519	1.0
0.0754927643564163	0.025914634146341462	1.0
0.0768475420334012	0.025954198473282442	1.0
0.0780868225863018	0.02599388379204893	1.0
0.0782092603369671	0.026033690658499236	1.0
0.0789473684210525	0.02607361963190184	1.0
0.079323719211269	0.026113671274961597	1.0
0.0813169359100502	0.026153846153846153	1.0
0.0836635792883598	0.026194144838212634	1.0
0.0859262578931904	0.026234567901234566	1.0
0.0881916959590867	0.02627511591962906	1.0
0.091477525478569	0.02631578947368421	1.0
0.0952380952380952	0.02635658914728682	1.0
0.0995670995670996	0.026397515527950312	1.0
0.1005536736103822	0.026438569206842923	1.0
0.1075530992362211	0.0265210608424337	1.0
0.1116335002803867	0.0265625	1.0
0.1135486356702941	0.026604068857589983	1.0
0.117667912030723	0.02664576802507837	1.0
0.1200271752913453	0.026687598116169546	1.0
0.1238283308328111	0.026729559748427674	1.0
0.1260409292685735	0.026771653543307086	1.0
0.1260523492742785	0.026856240126382307	1.0
0.1297382707135409	0.02689873417721519	1.0
0.1360416849079763	0.02694136291600634	1.0
0.1398642542907157	0.02702702702702703	1.0
0.1413500638111191	0.027070063694267517	1.0
0.1531621592659765	0.02711323763955343	1.0
0.1542056885122759	0.027156549520766772	1.0
0.1555968097376786	0.0272	1.0
0.1585585585585585	0.027243589743589744	1.0
0.166938685194455	0.027331189710610933	1.0
0.1710526315789473	0.027419354838709678	1.0
0.1730705882223232	0.027463651050080775	1.0
0.1750305638268112	0.02750809061488673	1.0
0.17518180870886	0.027552674230145867	1.0
0.1752266159985315	0.02768729641693811	1.0
0.1755939869677885	0.02773246329526917	1.0
0.1764603770270014	0.027777777777777776	1.0
0.1766492416857426	0.027914614121510674	1.0
0.1771429552349939	0.027960526315789474	1.0
0.1777870858817526	0.02800658978583196	1.0
0.1782820071685216	0.028052805280528052	1.0
0.1783556737547234	0.02809917355371901	1.0
0.1800852180884151	0.028145695364238412	1.0
0.1816969212925681	0.028192371475953566	1.0
0.1825690365416486	0.02823920265780731	1.0
0.1832437309091347	0.028286189683860232	1.0
0.187089240858835	0.028333333333333332	1.0
0.1908405172994583	0.028380634390651086	1.0
0.194139194139194	0.028428093645484948	1.0
0.1975026079612706	0.028523489932885907	1.0
0.2001701929812663	0.02857142857142857	1.0
0.2038821286650102	0.02861952861952862	1.0
0.2039603513808944	0.02866779089376054	1.0
0.2043941299017516	0.0288135593220339	1.0
0.2057392861662373	0.028862478777589132	1.0
0.2060838073471695	0.02891156462585034	1.0
0.2060899154398357	0.028960817717206135	1.0
0.2067374713550061	0.02901023890784983	1.0
0.2074623282139875	0.029209621993127148	1.0
0.2078091332699326	0.029259896729776247	1.0
0.2081512624272515	0.029310344827586206	1.0
0.2098386473023087	0.02936096718480138	1.0
0.2100086129957756	0.029411764705882353	1.0
0.2100392696095682	0.029462738301559793	1.0
0.2132321798064808	0.029513888888888888	1.0
0.2132842128840021	0.029565217391304348	1.0
0.2142832902735917	0.029616724738675958	1.0
0.2142857142857144	0.0297723292469352	1.0
0.2146858060345037	0.02982456140350877	1.0
0.215338513814383	0.029876977152899824	1.0
0.2174435248968805	0.02992957746478873	1.0
0.2181818181818182	0.029982363315696647	1.0
0.2200078182371183	0.030035335689045935	1.0
0.2200085776863872	0.03008849557522124	1.0
0.2203540809331973	0.030249110320284697	1.0
0.2210888835648478	0.030303030303030304	1.0
0.2212957661847568	0.030357142857142857	1.0
0.2216920080497275	0.03041144901610018	1.0
0.2217853895675094	0.03046594982078853	1.0
0.2251295460677384	0.03052064631956912	1.0
0.2267702359809817	0.030575539568345324	1.0
0.2276437944412444	0.03063063063063063	1.0
0.2285714285714285	0.030685920577617327	1.0
0.2292437331226656	0.03074141048824593	1.0
0.229451750809862	0.030797101449275364	1.0
0.2318317242055391	0.030852994555353903	1.0
0.2332098261740561	0.03090909090909091	1.0
0.2347511294300932	0.030965391621129327	1.0
0.2387093457210005	0.03102189781021898	1.0
0.2387590991909298	0.031078610603290677	1.0
0.2395698506688095	0.031135531135531136	1.0
0.2418092250067474	0.031192660550458717	1.0
0.2446942528998492	0.03125	1.0
0.2503947689920288	0.03130755064456722	1.0
0.2510872350800877	0.03136531365313653	1.0
0.2530939815054373	0.031423290203327174	1.0
0.2537955992730693	0.03165735567970205	1.0
0.2542869617909873	0.03171641791044776	1.0
0.2553969565158981	0.03195488721804511	1.0
0.2565743112415918	0.032015065913371	1.0
0.2568829427151261	0.03207547169811321	1.0
0.2589928057553957	0.03213610586011342	1.0
0.2605042016806723	0.03225806451612903	1.0
0.2642713303968957	0.03231939163498099	1.0
0.2660127977842836	0.03244274809160305	1.0
0.2666666666666666	0.032504780114722756	1.0
0.2687558055070935	0.03275529865125241	1.0
0.2687955203161118	0.032818532818532815	1.0
0.2727506065612891	0.03288201160541586	1.0
0.2730075323174383	0.03294573643410853	1.0
0.2733721759630939	0.03300970873786408	1.0
0.2752232952295109	0.033073929961089495	1.0
0.2753937199286108	0.03313840155945419	1.0
0.2765993203042287	0.033203125	1.0
0.2810663193216431	0.033268101761252444	1.0
0.2833713668883866	0.03333333333333333	1.0
0.2834547443339532	0.03339882121807466	1.0
0.2844751065815038	0.03346456692913386	1.0
0.2870671674870946	0.03353057199211045	1.0
0.2882929865348395	0.03359683794466403	1.0
0.2928960553926413	0.033663366336633666	1.0
0.2929147348983834	0.03386454183266932	1.0
0.293859649122807	0.033932135728542916	1.0
0.2954686599940821	0.03406813627254509	1.0
0.295879939574562	0.03413654618473896	1.0
0.2961000699971352	0.03420523138832998	1.0
0.2976106214295509	0.034274193548387094	1.0
0.2999459511347882	0.03434343434343434	1.0
0.3005235049789007	0.03441295546558704	1.0
0.3005759746944528	0.034482758620689655	1.0
0.3015091147824487	0.034552845528455285	1.0
0.3015533641131363	0.034764826175869123	1.0
0.3040645224162062	0.03483606557377049	1.0
0.3054053996274851	0.03490759753593429	1.0
0.3059515903408908	0.03497942386831276	1.0
0.3068685985168964	0.03505154639175258	1.0
0.3069375209034746	0.03512396694214876	1.0
0.3072769134359532	0.035196687370600416	1.0
0.3138995337846562	0.035269709543568464	1.0
0.3250897754953006	0.035343035343035345	1.0
0.3300492610837438	0.035416666666666666	1.0
0.333175253643193	0.03571428571428571	1.0
0.3361461479901176	0.035789473684210524	1.0
0.3374001402698746	0.035864978902953586	1.0
0.3439638358116307	0.035940803382663845	1.0
0.3440530261590176	0.036170212765957444	1.0
0.346046028089918	0.03624733475479744	1.0
0.3525460582503741	0.03632478632478633	1.0
0.3525465170902587	0.03640256959314775	1.0
0.3554702608734613	0.036637931034482756	1.0
0.3573280587626078	0.0367170626349892	1.0
0.3595759393960403	0.0367965367965368	1.0
0.3602681267124041	0.0368763557483731	1.0
0.3660233996772458	0.03695652173913044	1.0
0.3661035585864908	0.037037037037037035	1.0
0.3661938693197096	0.03711790393013101	1.0
0.3666728409997701	0.037444933920704845	1.0
0.3693433429911303	0.037527593818984545	1.0
0.3701509235236787	0.03761061946902655	1.0
0.3726415094339623	0.037694013303769404	1.0
0.3733781928782667	0.0378619153674833	1.0
0.3745915368961825	0.03794642857142857	1.0
0.3746231971910643	0.03803131991051454	1.0
0.3751165753271083	0.03811659192825112	1.0
0.3774886913006139	0.038202247191011236	1.0
0.3801668522827725	0.038288288288288286	1.0
0.3805923039289867	0.03837471783295711	1.0
0.3815014289418524	0.038461538461538464	1.0
0.3921173654203274	0.03854875283446712	1.0
0.4003647032493172	0.038636363636363635	1.0
0.404551757115258	0.0387243735763098	1.0
0.4053345895181988	0.03881278538812785	1.0
0.4070508002353435	0.038901601830663615	1.0
0.4073215356563031	0.0389908256880734	1.0
0.4148552032675713	0.03908045977011494	1.0
0.4154697184033887	0.03917050691244239	1.0
0.4166666666666666	0.03926096997690531	1.0
0.4194784696836335	0.03935185185185185	1.0
0.4200864642943465	0.03944315545243619	1.0
0.421201437123048	0.03953488372093023	1.0
0.4299862308872755	0.039627039627039624	1.0
0.4375	0.0397196261682243	1.0
0.4381125460334943	0.03981264637002342	1.0
0.4412712434797241	0.03990610328638498	1.0
0.4417217335648428	0.04	1.0
0.4449681761593527	0.04009433962264151	1.0
0.4462284663865614	0.04018912529550828	1.0
0.45326278659612	0.04028436018957346	1.0
0.4538152610441767	0.040380047505938245	1.0
0.457151522044576	0.04047619047619048	1.0
0.4577464788732395	0.0405727923627685	1.0
0.4640963123501789	0.04096385542168675	1.0
0.4665326938665224	0.04106280193236715	1.0
0.4665326938665226	0.04116222760290557	1.0
0.4666666666666666	0.04156479217603912	1.0
0.4698550626634207	0.041666666666666664	1.0
0.4721739772245719	0.04176904176904177	1.0
0.4737190324834877	0.04187192118226601	1.0
0.4757450355041839	0.04197530864197531	1.0
0.4772453704521261	0.04207920792079208	1.0
0.4795398899515967	0.04218362282878412	1.0
0.4797390732680456	0.04228855721393035	1.0
0.4801148671759207	0.04239401496259352	1.0
0.4805194805194806	0.0425	1.0
0.4807467161621944	0.04271356783919598	1.0
0.4823843516670072	0.042821158690176324	1.0
0.4853372052143697	0.04292929292929293	1.0
0.4861182851239669	0.043037974683544304	1.0
0.48741165703147	0.04314720812182741	1.0
0.4893602562407268	0.043256997455470736	1.0
0.4907319742830112	0.043478260869565216	1.0
0.4935694833488951	0.04358974358974359	1.0
0.4944092651695428	0.043701799485861184	1.0
0.4950821233574713	0.04381443298969072	1.0
0.4953781528691223	0.04392764857881137	1.0
0.4955614210122157	0.04404145077720207	1.0
0.4958357582792783	0.04415584415584416	1.0
0.4995983620573049	0.044270833333333336	1.0
0.4999999999999999	0.044386422976501305	1.0
0.5053475935828877	0.04473684210526316	1.0
0.5061205206693083	0.044854881266490766	1.0
0.5064939386599306	0.04497354497354497	1.0
0.5082251082251081	0.04509283819628647	1.0
0.5114096112097889	0.04521276595744681	1.0
0.515604778390511	0.04533333333333334	1.0
0.5168581386594926	0.045454545454545456	1.0
0.5203235990528808	0.045576407506702415	1.0
0.524704123243044	0.04607046070460705	1.0
0.5280493336766092	0.04619565217391304	1.0
0.5295262158828167	0.04632152588555858	1.0
0.5296362081442011	0.04644808743169399	1.0
0.5316102825042723	0.04657534246575343	1.0
0.5321814112690889	0.046703296703296704	1.0
0.5362855839149427	0.046831955922865015	1.0
0.543051958770378	0.04696132596685083	1.0
0.5495156398764659	0.04709141274238227	1.0
0.5541929936067597	0.04722222222222222	1.0
0.5623166644575273	0.04735376044568245	1.0
0.5675836438439084	0.04748603351955307	1.0
0.5692186716264896	0.047619047619047616	1.0
0.5700589051766018	0.047752808988764044	1.0
0.5706493759093312	0.04788732394366197	1.0
0.5767195767195767	0.0480225988700565	1.0
0.5813678070678708	0.04815864022662889	1.0
0.582478043509728	0.048295454545454544	1.0
0.5838827838827838	0.04843304843304843	1.0
0.5844573570338021	0.04871060171919771	1.0
0.5947953547799464	0.04885057471264368	1.0
0.5952762263334663	0.04899135446685879	1.0
0.5966500576167628	0.049132947976878616	1.0
0.6027497340140481	0.04927536231884058	1.0
0.6030081654482635	0.04941860465116279	1.0
0.6048521373794544	0.04956268221574344	1.0
0.6100930585813741	0.049707602339181284	1.0
0.6100930585813742	0.04985337243401759	1.0
0.6132842566644734	0.05	1.0
0.6166259958325296	0.05014749262536873	1.0
0.6169852343110578	0.05029585798816568	1.0
0.624386668798417	0.050445103857566766	1.0
0.6250841750328885	0.050595238095238096	1.0
0.6260987267692539	0.050746268656716415	1.0
0.6353816120710595	0.05089820359281437	1.0
0.6359323906734372	0.05105105105105105	1.0
0.6373521999453499	0.05120481927710843	1.0
0.6393985120028021	0.0513595166163142	1.0
0.6414909223382396	0.051515151515151514	1.0
0.6434075342465753	0.05167173252279635	1.0
0.6448429696155643	0.051829268292682924	1.0
0.6458368299913344	0.05198776758409786	1.0
0.6499999999999999	0.05214723926380368	1.0
0.6500142765692567	0.052307692307692305	1.0
0.6560573055669245	0.05246913580246913	1.0
0.658483216525112	0.05263157894736842	1.0
0.6593086139094232	0.052795031055900624	1.0
0.6634817911338418	0.0529595015576324	1.0
0.6666666666666666	0.053125	1.0
0.6668504334302991	0.05466237942122187	1.0
0.6682196105103081	0.054838709677419356	1.0
0.6690397109318585	0.05501618122977346	1.0
0.6695455629077095	0.05519480519480519	1.0
0.6721530040066146	0.05537459283387622	1.0
0.6752027643010486	0.05555555555555555	1.0
0.6759593287681729	0.05573770491803279	1.0
0.6840890139854101	0.05592105263157895	1.0
0.6843781528527434	0.056105610561056105	1.0
0.6869978858350952	0.05647840531561462	1.0
0.6894049072137147	0.056666666666666664	1.0
0.6910843284682293	0.056856187290969896	1.0
0.6922676837725394	0.05704697986577181	1.0
0.6931173220320798	0.05723905723905724	1.0
0.6961507308276468	0.057432432432432436	1.0
0.6965067420766532	0.0576271186440678	1.0
0.6967139320279092	0.05782312925170068	1.0
0.6979713114154005	0.05802047781569966	1.0
0.7001776161381292	0.05821917808219178	1.0
0.7064669381797483	0.058419243986254296	1.0
0.7083333333333333	0.05862068965517241	1.0
0.711795303625411	0.058823529411764705	1.0
0.7143020558358019	0.059027777777777776	1.0
0.7150661044546331	0.059233449477351915	1.0
0.7215421064850427	0.05944055944055944	1.0
0.7291528383132673	0.05964912280701754	1.0
0.7350970232531766	0.05985915492957746	1.0
0.7353383458646615	0.06007067137809187	1.0
0.741244657211387	0.06028368794326241	1.0
0.742009671069254	0.060498220640569395	1.0
0.7433764269075545	0.060714285714285714	1.0
0.744207263986479	0.06093189964157706	1.0
0.7494028029231252	0.06115107913669065	1.0
0.7518546157423837	0.061371841155234655	1.0
0.7543859649122807	0.06159420289855073	1.0
0.7581573896353166	0.0625	1.0
0.7643148161671316	0.06273062730627306	1.0
0.7659947513229419	0.06296296296296296	1.0
0.7677093991847865	0.06319702602230483	1.0
0.7695035460992911	0.06343283582089553	1.0
0.7707722680848157	0.06367041198501873	1.0
0.7744789942505524	0.06390977443609022	1.0
0.7760968229954615	0.06415094339622641	1.0
0.7871439665744252	0.06439393939393939	1.0
0.795645515575153	0.06463878326996197	1.0
0.7962931801245222	0.0648854961832061	1.0
0.7995451304491022	0.06513409961685823	1.0
0.8049868902867958	0.06538461538461539	1.0
0.8055397850819226	0.06563706563706563	1.0
0.8055555555555555	0.06589147286821706	1.0
0.8117534380369699	0.06692913385826772	1.0
0.8125740288986535	0.06719367588932806	1.0
0.8157894736842106	0.06746031746031746	1.0
0.8263832030765415	0.06772908366533864	1.0
0.8321740855240922	0.068	1.0
0.8322405366483905	0.06882591093117409	1.0
0.8395256163874902	0.06910569105691057	1.0
0.8401768284809028	0.06938775510204082	1.0
0.8438939023087924	0.06967213114754098	1.0
0.8469328246839072	0.06995884773662552	1.0
0.8520371281815654	0.07024793388429752	1.0
0.857112752418288	0.07053941908713693	1.0
0.8571128810348454	0.07083333333333333	1.0
0.8618124693977478	0.07172995780590717	1.0
0.8624800168400193	0.07203389830508475	1.0
0.8631083603247688	0.07234042553191489	1.0
0.8646869293366117	0.07264957264957266	1.0
0.8685816960586271	0.07296137339055794	1.0
0.8686481959759849	0.07391304347826087	1.0
0.8689178016728766	0.07423580786026202	1.0
0.8689178016728767	0.07456140350877193	1.0
0.8706819885873704	0.07488986784140969	1.0
0.870748491319516	0.0776255707762557	1.0
0.8716157205240175	0.07834101382488479	1.0
0.8732199904414923	0.0787037037037037	1.0
0.8739123160417381	0.07906976744186046	1.0
0.8753203470400356	0.0794392523364486	1.0
0.8757563890908309	0.08056872037914692	1.0
0.8758616882579747	0.08173076923076923	1.0
0.8796787469044371	0.0821256038647343	1.0
0.8804543849756752	0.0825242718446602	1.0
0.8820000000000001	0.08292682926829269	1.0
0.8827751196172249	0.08374384236453201	1.0
0.8830455794486436	0.08415841584158416	1.0
0.884569230769231	0.0845771144278607	1.0
0.8846714977018199	0.08542713567839195	1.0
0.8850380538464927	0.08585858585858586	1.0
0.8863617005410028	0.08717948717948718	1.0
0.8864068679935555	0.08762886597938144	1.0
0.8871951219512195	0.08854166666666667	1.0
0.8897844463810733	0.08900523560209424	1.0
0.8897845455889826	0.08947368421052632	1.0
0.8905926072087119	0.09090909090909091	1.0
0.8917847286609086	0.0913978494623656	1.0
0.8917848260683113	0.09239130434782608	1.0
0.89385646680763	0.096045197740113	1.0
0.8942702006112803	0.09659090909090909	1.0
0.8959012415240865	0.09714285714285714	1.0
0.8960120123165882	0.09826589595375723	1.0
0.8965317651416929	0.1	1.0
0.8976589888277691	0.10059171597633136	1.0
0.9012158054711246	0.10119047619047619	1.0
0.9036373016129636	0.10179640718562874	1.0
0.9045763639193588	0.10240963855421686	1.0
0.9047619047619048	0.10429447852760736	1.0
0.9073214728129207	0.10559006211180125	1.0
0.9093773660428748	0.10625	1.0
0.9094130030658304	0.1069182389937107	1.0
0.9094740569771712	0.10897435897435898	1.0
0.909751607126841	0.10967741935483871	1.0
0.9106856408577204	0.11038961038961038	1.0
0.9106856408577206	0.1118421052631579	1.0
0.9125222276474406	0.11258278145695365	1.0
0.9135757223323104	0.11333333333333333	1.0
0.914919216225507	0.11409395973154363	1.0
0.917169129357889	0.11486486486486487	1.0
0.9210447204819564	0.11564625850340136	1.0
0.9219492874961842	0.11643835616438356	1.0
0.923261836784872	0.11724137931034483	1.0
0.9244802734004568	0.11805555555555555	1.0
0.9250562261046836	0.11888111888111888	1.0
0.9281472273305216	0.11971830985915492	1.0
0.9330034801537784	0.12056737588652482	1.0
0.9381928625664387	0.1223021582733813	1.0
0.9412550066755676	0.12318840579710146	1.0
0.9418128738322358	0.12408759124087591	1.0
0.9422426454253404	0.125	1.0
0.94305184007081	0.1259259259259259	1.0
0.9430518400708104	0.12781954887218044	1.0
0.9436199804561928	0.1297709923664122	1.0
0.94369765119405	0.13076923076923078	1.0
0.9443204984045522	0.13178294573643412	1.0
0.9449821236472116	0.1349206349206349	1.0
0.9470353777265352	0.136	1.0
0.9470353777265356	0.13821138211382114	1.0
0.947663711466672	0.13934426229508196	1.0
0.9490495742226788	0.14285714285714285	1.0
0.9503383120578324	0.1440677966101695	1.0
0.9511977432482428	0.14782608695652175	1.0
0.9513691047469528	0.1504424778761062	1.0
0.9529097845416096	0.15178571428571427	1.0
0.9543805803571428	0.15315315315315314	1.0
0.955013024804508	0.15454545454545454	1.0
0.9559195508425332	0.1559633027522936	1.0
0.95673268092427	0.1574074074074074	1.0
0.9576313803397672	0.1588785046728972	1.0
0.9579193932251252	0.16037735849056603	1.0
0.9581070104602664	0.1619047619047619	1.0
0.9586590089774376	0.16346153846153846	1.0
0.958806818181818	0.1650485436893204	1.0
0.9589055416896582	0.16666666666666666	1.0
0.960681536655391	0.16831683168316833	1.0
0.9612666666666664	0.17	1.0
0.9619333333333338	0.1717171717171717	1.0
0.9620480215992204	0.17346938775510204	1.0
0.9625749261670148	0.17525773195876287	1.0
0.9629870414691478	0.17708333333333334	1.0
0.9632813157701358	0.1827956989247312	1.0
0.9633	0.18478260869565216	1.0
0.9636444274893388	0.18681318681318682	1.0
0.9639000000000002	0.18888888888888888	1.0
0.9658370243765164	0.19101123595505617	1.0
0.9660967483462576	0.19318181818181818	1.0
0.9674404469910552	0.19540229885057472	1.0
0.968860971524288	0.19767441860465115	1.0
0.9701184411804707	0.2	1.0
0.9701556542197444	0.20238095238095238	1.0
0.9704463552595568	0.20481927710843373	1.0
0.9705545152616164	0.2073170731707317	1.0
0.9720666666666664	0.20987654320987653	1.0
0.9723605246795928	0.2125	1.0
0.9725338203071764	0.21518987341772153	1.0
0.9727111111111112	0.21794871794871795	1.0
0.9729333333333332	0.22077922077922077	1.0
0.9734	0.2236842105263158	1.0
0.9739333333333332	0.2328767123287671	1.0
0.9740666666666667	0.24285714285714285	1.0
0.9742333333333332	0.2463768115942029	1.0
0.9742333333333336	0.25	1.0
0.9753333333333334	0.25757575757575757	1.0
0.9753333333333336	0.265625	1.0
0.9760469011725292	0.2698412698412698	1.0
0.9771047383877808	0.27419354838709675	1.0
0.9772864322815936	0.2786885245901639	1.0
0.9791848657321768	0.2833333333333333	1.0
0.9793630715685172	0.288135593220339	1.0
0.979695245346984	0.29310344827586204	1.0
0.9810996563573884	0.2982456140350877	1.0
0.9817206404052148	0.30357142857142855	1.0
0.9819991675915648	0.3090909090909091	1.0
0.984221861364294	0.3148148148148148	1.0
0.9846221588712988	0.32075471698113206	1.0
0.98542273449513	0.3269230769230769	1.0
0.9857605048729828	0.34	1.0
0.9858563890703486	0.3469387755102041	1.0
0.9858563890703488	0.3541666666666667	1.0
0.9879994450610432	0.3617021276595745	1.0
0.9951418666180092	0.3953488372093023	1.0
0.9956998458288384	0.38095238095238093	0.9411764705882353
0.9957302306627468	0.3902439024390244	0.9411764705882353
0.9958473008014256	0.4	0.9411764705882353
0.9964974533683952	0.38461538461538464	0.8823529411764706
0.9964974548405344	0.39473684210526316	0.8823529411764706
0.9965074606444856	0.40540540540540543	0.8823529411764706
0.9967999979162744	0.4166666666666667	0.8823529411764706
0.9969311032888492	0.4	0.8235294117647058
0.9969311032888494	0.4117647058823529	0.8235294117647058
0.997050780504244	0.42424242424242425	0.8235294117647058
0.9970725895767945	0.4375	0.8235294117647058
0.997135410924139	0.41935483870967744	0.7647058823529411
0.9971588790455852	0.4	0.7058823529411765
0.9971589870157668	0.3793103448275862	0.6470588235294118
0.9973102443839506	0.35714285714285715	0.5882352941176471
0.9973119273717976	0.37037037037037035	0.5882352941176471
0.997447261102571	0.38461538461538464	0.5882352941176471
0.997489650358502	0.43478260869565216	0.5882352941176471
0.9975315385643928	0.5	0.5882352941176471
0.997591634279316	0.5555555555555556	0.5882352941176471
0.9977085530958612	0.5294117647058824	0.5294117647058824
0.9980248399412268	0.5625	0.5294117647058824
0.9981382958181584	0.5333333333333333	0.47058823529411764
0.9982629538861116	0.5	0.4117647058823529
0.9983411317092306	0.5384615384615384	0.4117647058823529
0.9985952408749118	0.5833333333333334	0.4117647058823529
0.9987330741727942	0.6363636363636364	0.4117647058823529
0.9987997962294038	0.6666666666666666	0.35294117647058826
0.9988664835810948	0.75	0.35294117647058826
0.99890909019873	0.8571428571428571	0.35294117647058826
0.9989216596636528	0.8333333333333334	0.29411764705882354
0.999124152154767	0.8	0.23529411764705882
0.9994264321814992	1.0	0.23529411764705882
0.9996760318918156	1.0	0.17647058823529413
0.999702220425262	1.0	0.11764705882352941
0.9999583215843022	1.0	0.058823529411764705
2.0	1.0	0.0


==> plotdata/syn_error_copy_fraction_of_information.dat <==
error	fd	random	difference
0.0	0.9990366654259374	0.7574147725803182	0.2416218928456192
0.005	0.9968205703307039	0.7632064534941382	0.23361411683656574
0.01	0.9947682416553177	0.7659216579586249	0.22884658369669286
0.015	0.9921829759074297	0.7563014328747109	0.2358815430327188
0.02	0.9899839010945407	0.7594465274303145	0.23053737366422622
0.025	0.9879795753241768	0.7622628610174108	0.225716714306766
0.03	0.9853778719329238	0.7617005252008858	0.22367734673203798
0.035	0.983677214600937	0.7592168155067373	0.2244603990941998
0.04	0.9812052756997041	0.7618355726977402	0.2193697030019639
0.045	0.97904510170711	0.7593683085257463	0.21967679318136368
0.05	0.9765981910151803	0.760129745843653	0.2164684451715273
0.055	0.9751286105053905	0.7613730216880472	0.21375558881734325
0.06	0.9725054491441992	0.7567165152270651	0.21578893391713416
0.065	0.9701837185525279	0.7643670745820685	0.2058166439704594
0.07	0.9678062180051328	0.7649191319572146	0.20288708604791816
0.075	0.9666109989384343	0.7562850325194672	0.21032596641896706
0.08	0.9640521080181302	0.763482104995725	0.20057000302240524
0.085	0.9615242472431071	0.7585326551397962	0.20299159210331097
0.09	0.9599567082037989	0.7609761658236623	0.19898054238013652
0.095	0.9568078317064156	0.7610630482026438	0.19574478350377178


==> plotdata/syn_error_copy_fraction_of_information_prime.dat <==
error	fd	random	difference
0.0	0.9957900355379713	0.0009777351548136781	0.9948123003831576
0.005	0.9863520718948888	0.0007788546505838283	0.985573217244305
0.01	0.9771561143123677	0.0011212100620871322	0.9760349042502806
0.015	0.9675871188765394	0.0005735439121678813	0.9670135749643715
0.02	0.9578270509277134	0.0013282428327877154	0.9564988080949256
0.025	0.9485952429768104	0.0016217481976810051	0.9469734947791294
0.03	0.9391857217184121	0.0009802222867096868	0.9382054994317024
0.035	0.9297877772950713	0.0009746578933039182	0.9288131194017675
0.04	0.9202892688959567	0.0008452185555053222	0.9194440503404514
0.045	0.9112511708198388	0.0009519748994171456	0.9102991959204216
0.05	0.9023153093236488	0.0007463979518507864	0.901568911371798
0.055	0.89310443694516	0.00151783081826053	0.8915866061268994
0.06	0.8838211699872927	0.0008327995151337524	0.882988370472159
0.065	0.8737621217650215	0.000543505696509225	0.8732186160685124
0.07	0.8648704035519406	0.0007619126850611595	0.8641084908668794
0.075	0.8558817176737031	0.0013682925011521056	0.854513425172551
0.08	0.8473009347837602	0.0011505731079866986	0.8461503616757735
0.085	0.8368822102849399	0.0012759175581039898	0.835606292726836
0.09	0.827440318115039	0.001255857448023857	0.8261844606670152
0.095	0.8196504929477636	0.0013266713338501363	0.8183238216139135


==> plotdata/syn_error_copy_g1.dat <==
error	fd	random	difference
0.0	0.9999936688345747	0.9982459740662578	0.001747694768316932
0.005	0.9999764842326379	0.9983196593242875	0.001656824908350396
0.01	0.9999624006996195	0.9983787100932231	0.001583690606396404
0.015	0.9999287086293317	0.9982500806504818	0.0016786279788498781
0.02	0.9999083305253403	0.9982544633725058	0.0016538671528345539
0.025	0.9998928749813452	0.9983778264418764	0.0015150485394687108
0.03	0.9998754693828292	0.9982228062467524	0.0016526631360768151
0.035	0.9998652906946784	0.9983667553950338	0.00149853529964461
0.04	0.9998513246985876	0.9984284556319009	0.0014228690666867605
0.045	0.9998107330899513	0.9982401271460356	0.0015706059439156705
0.05	0.9998184930960937	0.9983978876821678	0.0014206054139259683
0.055	0.9997941912950137	0.9982327047196987	0.0015614865753149632
0.06	0.9997753534695168	0.9981779852585082	0.001597368211008643
0.065	0.9997453595030406	0.9983979318352396	0.0013474276678009378
0.07	0.9997416030780675	0.9984489983925967	0.0012926046854707662
0.075	0.999737955824529	0.9981110699179497	0.001626885906579223
0.08	0.9997280140381004	0.9982454869193887	0.0014825271187116629
0.085	0.9996811926163225	0.9983680156843625	0.0013131769319599806
0.09	0.9996696190046639	0.998270388364001	0.0013992306406629407
0.095	0.9996607691902604	0.9983122305718395	0.0013485386184208803


==> plotdata/syn_error_copy_g1_prime.dat <==
error	fd	random	difference
0.0	0.9999936295499032	0.9982424935475807	0.001751136002322573
0.005	0.9999763005703718	0.998316029652224	0.0016602709181477993
0.01	0.9999621104002939	0.9983755264373843	0.0015865839629096712
0.015	0.9999280461627921	0.9982464331300878	0.00168161303270431
0.02	0.9999073476763382	0.9982506544090274	0.0016566932673107715
0.025	0.9998918723584415	0.9983747899679007	0.0015170823905407138
0.03	0.9998743705430098	0.9982191687772416	0.0016552017657681661
0.035	0.9998642232965689	0.998363312670487	0.0015009106260819305
0.04	0.9998501769305463	0.9984255683500897	0.0014246085804566766
0.045	0.9998089852803558	0.9982363030616103	0.0015726822187455136
0.05	0.9998169522291922	0.9983947857197896	0.0014221665094026337
0.055	0.9997925715906048	0.9982288904890173	0.0015636811015874441
0.06	0.999773549894458	0.9981739671127666	0.0015995827816913666
0.065	0.9997432409100139	0.9983948209306156	0.0013484199793982743
0.07	0.9997397917278199	0.9984460417684726	0.001293749959347279
0.075	0.9997359752029996	0.9981068249826072	0.0016291502203924502
0.08	0.9997258844033885	0.9982418459308218	0.0014840384725667288
0.085	0.9996787733536163	0.9983647435206084	0.0013140298330078792
0.09	0.9996669962931931	0.9982667194208013	0.001400276872391859
0.095	0.9996583673133314	0.9983086781747357	0.0013496891385956777


==> plotdata/syn_error_copy_g2.dat <==
error	fd	random	difference
0.0	0.9896915288325456	0.12498967373778429	0.8647018550947614
0.005	0.9655900065941843	0.13030707505114775	0.8352829315430366
0.01	0.9442011526227002	0.13026622235021876	0.8139349302724814
0.015	0.9195075465966364	0.12387273097869005	0.7956348156179464
0.02	0.8986084271850153	0.12896031049399334	0.769648116691022
0.025	0.8779538403862094	0.12468955646658586	0.7532642839196235
0.03	0.8560812311660247	0.12845658143408287	0.7276246497319419
0.035	0.84145463995487	0.12535615335603492	0.7160984865988351
0.04	0.8206833489909605	0.12730516675534026	0.6933781822356202
0.045	0.7995931130842477	0.1264730483243745	0.6731200647598732
0.05	0.7816132120077098	0.12564819784815295	0.6559650141595569
0.055	0.7672088014448083	0.1278281703576062	0.6393806310872021
0.06	0.7461929202888586	0.12659950445362797	0.6195934158352306
0.065	0.7330979602732949	0.12799416045420312	0.6051037998190918
0.07	0.7142746618091615	0.13062561391762706	0.5836490478915345
0.075	0.7009193037871728	0.12357219079174964	0.5773471129954232
0.08	0.6857672131918191	0.1299105963573681	0.555856616834451
0.085	0.6665463701572879	0.12504876667708598	0.5414976034802019
0.09	0.6550392886396224	0.12740368283692485	0.5276356058026975
0.095	0.6357889189469226	0.12722152707954124	0.5085673918673813


==> plotdata/syn_error_copy_g3.dat <==
error	fd	random	difference
0.0	0.9977821523392101	0.38799346639400506	0.6097886859452051
0.005	0.9928181870985048	0.3943188496532243	0.5984993374452805
0.01	0.9880094825486655	0.395100107421616	0.5929093751270496
0.015	0.9831237065456824	0.38752360085530446	0.5956001056903779
0.02	0.9780053121765819	0.3949104612512395	0.5830948509253424
0.025	0.9730730613472536	0.38763828304441494	0.5854347783028386
0.03	0.9681299731892786	0.39240352364991543	0.5757264495393632
0.035	0.9632271388148462	0.38924173545981383	0.5739854033550325
0.04	0.9583841892030432	0.39134523970340723	0.567038949499636
0.045	0.9534128732966838	0.3901498397583114	0.5632630335383724
0.05	0.9486298705153767	0.38990081190677	0.5587290586086067
0.055	0.9436235527874524	0.39191477894896876	0.5517087738384836
0.06	0.9387384706672547	0.3908840529802129	0.5478544176870418
0.065	0.9338078354903047	0.39052740170244155	0.5432804337878632
0.07	0.9290228135733765	0.3950021736858354	0.5340206398875411
0.075	0.9240070178104995	0.38741183396633294	0.5365951838441666
0.08	0.919116316352655	0.39436046416220427	0.5247558521904507
0.085	0.9141411488200462	0.3887630618836003	0.5253780869364458
0.09	0.9092027452588578	0.3918158135678552	0.5173869316910026
0.095	0.9042424323249161	0.39161323938376424	0.5126291929411518


==> plotdata/syn_error_copy_g3_prime.dat <==
error	fd	random	difference
0.0	0.9963629751387356	0.025402939111069025	0.9709600360276666
0.005	0.9882487135968826	0.025335284604999356	0.9629134289918833
0.01	0.9803520926500909	0.02455827501802191	0.955793817632069
0.015	0.972485843652158	0.025764202084318042	0.9467216415678399
0.02	0.9640480384883022	0.027702450853394144	0.936345587634908
0.025	0.9559384298229704	0.024517946734655172	0.9314204830883153
0.03	0.9482236671186336	0.0248304416784094	0.9233932254402242
0.035	0.9395854071356426	0.025994777685280503	0.9135906294503622
0.04	0.9317852267421349	0.025075011245840894	0.906710215496294
0.045	0.9239979901302255	0.02536243650935958	0.898635553620866
0.05	0.9161319893067886	0.02578429277252401	0.8903476965342646
0.055	0.907748074691271	0.025226211381101774	0.8825218633101691
0.06	0.900224044071417	0.026688943109137768	0.8735351009622793
0.065	0.8913381673662681	0.0230282503348233	0.8683099170314449
0.07	0.8840939291667259	0.024875046613193938	0.859218882553532
0.075	0.8754018531080511	0.026625145577354216	0.8487767075306969
0.08	0.8678865557033839	0.024723823570368487	0.8431627321330154
0.085	0.8595372645991712	0.02659991126783511	0.8329373533313361
0.09	0.8505395855369023	0.026011762081578807	0.8245278234553235
0.095	0.8447949222316204	0.026230520376703034	0.8185644018549174


==> plotdata/syn_error_copy_mu_prime.dat <==
error	fd	random	difference
0.0	0.9948700623259582	0.0007385108297386708	0.9941315514962196
0.005	0.9834090820953544	0.0004683054583685768	0.9829407766369858
0.01	0.972289641536727	0.0005976898098628333	0.9716919517268642
0.015	0.9607996355348434	0.00037815095391188205	0.9604214845809315
0.02	0.9490295608876682	0.0008130212094900373	0.9482165396781782
0.025	0.9377405215153187	0.0009320229896105157	0.9368084985257082
0.03	0.9265037288484398	0.0005860817305031603	0.9259176471179367
0.035	0.915265633454748	0.0007235958885750527	0.9145420375661729
0.04	0.9039934659490912	0.000523955198713098	0.9034695107503782
0.045	0.8930901309375564	0.0005427445269951321	0.8925473864105613
0.05	0.8821762915934288	0.00046646241501397355	0.8817098291784148
0.055	0.8711494270656055	0.0008466864254623517	0.8703027406401431
0.06	0.8600267242029297	0.0005656411857596007	0.8594610830171701
0.065	0.8484580162393928	0.000396984799046458	0.8480610314403463
0.07	0.8377433049261841	0.0004491687470833909	0.8372941361791008
0.075	0.826883586931902	0.000882862501870056	0.8260007244300319
0.08	0.8164796477553505	0.0008182522314842151	0.8156613955238663
0.085	0.8046797449447921	0.0008538174405214161	0.8038259275042707
0.09	0.7935588081152303	0.0008070906526888959	0.7927517174625414
0.095	0.7840962314063722	0.0009459431072360224	0.7831502882991361


==> plotdata/syn_error_copy_pdep.dat <==
error	fd	random	difference
0.0	0.9968784000614761	0.3787188504493619	0.6181595496121142
0.005	0.9898556474494201	0.3853729629534318	0.6044826844959883
0.01	0.9830977732614508	0.38639070470761555	0.5967070685538352
0.015	0.9760157885699977	0.37814693636475616	0.5978688522052416
0.02	0.9688880653774719	0.38516750527123994	0.5837205601062319
0.025	0.9620039116407842	0.3785916652622849	0.5834122463784994
0.03	0.9548634828612245	0.38342975311073935	0.5714337297504851
0.035	0.948532793124484	0.3801058893664557	0.5684269037580283
0.04	0.9416014509495362	0.3823127085726677	0.5592887423768684
0.045	0.934569964784288	0.3810513814550616	0.5535185833292264
0.05	0.9280492656638877	0.3808428067162295	0.5472064589476582
0.055	0.92141871032337	0.38264148432150535	0.5387772260018646
0.06	0.9142977743259957	0.381320700323175	0.5329770740028207
0.065	0.9078632269102802	0.3822652211424231	0.5255980057678571
0.07	0.9009214923756095	0.38616953134331067	0.5147519610322988
0.075	0.8946119916230494	0.3776301856724141	0.5169818059506353
0.08	0.8880404680540772	0.3855436861708357	0.5024967818832415
0.085	0.8808730870128811	0.3794299936717848	0.5014430933410963
0.09	0.8747802394969499	0.3824075342104985	0.49237270528645144
0.095	0.8672544175611994	0.38254460530782053	0.48470981225337884


==> plotdata/syn_error_copy_reliable_fraction_of_information_prime.dat <==
error	fd	random	difference
0.0	0.2445930640373467	0.00039921049028412146	0.24419385354706258
0.005	0.23939088454439228	0.0003395413442270126	0.23905134320016527
0.01	0.232457254780438	0.0004754409269440892	0.2319818138534939
0.015	0.24175460169965834	0.000197787309369093	0.24155681439028925
0.02	0.23588827727110417	0.0005423855343605406	0.23534589173674364
0.025	0.2305318082144874	0.0006171431269393027	0.2299146650875481
0.03	0.2338788490679612	0.00033881362547119587	0.23354003544249
0.035	0.22383425165448054	0.00032502756842647763	0.22350922408605406
0.04	0.22540657971439018	0.000270456406573655	0.22513612330781652
0.045	0.22352341743009993	0.0003877191995768179	0.22313569823052312
0.05	0.2248413534701051	0.00029198927050769034	0.2245493641995974
0.055	0.21608759642242054	0.0006292132406653511	0.2154583831817552
0.06	0.21739623485840526	0.00037637062760725653	0.217019864230798
0.065	0.21486482069887414	0.00016423269633235004	0.2147005880025418
0.07	0.21521241446310038	0.0002566177689102155	0.21495579669419015
0.075	0.20712706981738813	0.0005012380343791486	0.20662583178300897
0.08	0.20818114156233825	0.00044407222893199435	0.20773706933340624
0.085	0.2063514010068513	0.0004923522629738575	0.20585904874387742
0.09	0.20139291805304754	0.00047855609146749963	0.20091436196158005
0.095	0.20423845384395786	0.00047206552142119753	0.20376638832253666


==> plotdata/syn_error_copy_rho.dat <==
error	fd	random	difference
0.0	0.993724486953734	0.3778190234371174	0.6159054635166167
0.005	0.9797242696905851	0.3845740236533158	0.5951502460372693
0.01	0.9669608098396365	0.3856409777760727	0.5813198320635637
0.015	0.9533163220007749	0.3772765509234914	0.5760397710772835
0.02	0.9406089027538242	0.3841672268624176	0.5564416758914066
0.025	0.9286041576415892	0.37779816569572733	0.5508059919458619
0.03	0.915262857814912	0.38270285882462746	0.5325599989902845
0.035	0.9060327021834437	0.37915957825023583	0.5268731239332078
0.04	0.8942559734719732	0.38144188994105765	0.5128140835309155
0.045	0.8820383739099831	0.38020120807786206	0.501837165832121
0.05	0.8714562628496008	0.3799574499210981	0.49149881292850267
0.055	0.8622471603696041	0.38189323381905566	0.4803539265505485
0.06	0.8512035300541178	0.38050987084282306	0.4706936592112947
0.065	0.8419511597399282	0.3813906985209657	0.4605604612189625
0.07	0.8316425875483688	0.385418826419705	0.44622376112866385
0.075	0.8238435283279937	0.3767617092012841	0.4470818191267096
0.08	0.8135447161709414	0.3846212220056325	0.4289234941653089
0.085	0.8042698529493043	0.37858404678713253	0.4256858061621718
0.09	0.7971258673971992	0.38138805493047173	0.4157378124667274
0.095	0.7849064721963325	0.381799316956453	0.40310715523987944


==> plotdata/syn_error_copy_shannon_g1_prime.dat <==
error	fd	random	difference
0.0	0.9930043176518896	0.0	0.9930043176518896
0.005	0.977069849730288	0.0	0.977069849730288
0.01	0.9618878662567905	0.0	0.9618878662567905
0.015	0.9455138851024726	0.0	0.9455138851024726
0.02	0.9293948283976489	0.0	0.9293948283976489
0.025	0.9139480831953712	0.0	0.9139480831953712
0.03	0.8971806772075508	0.0	0.8971806772075508
0.035	0.8833725929722129	0.0	0.8833725929722129
0.04	0.867192143378465	0.0	0.867192143378465
0.045	0.8507731278608609	0.0	0.8507731278608609
0.05	0.8362841797424025	0.0	0.8362841797424025
0.055	0.8214236795338802	0.0	0.8214236795338802
0.06	0.8041536720119091	0.0	0.8041536720119091
0.065	0.7899079399035186	0.0	0.7899079399035186
0.07	0.7734526426021127	0.0	0.7734526426021127
0.075	0.7594858671447731	0.0	0.7594858671447731
0.08	0.7444916677806325	0.0	0.7444916677806325
0.085	0.7270950104439201	0.0	0.7270950104439201
0.09	0.7136919862693325	0.0	0.7136919862693325
0.095	0.695043819216746	0.0	0.695043819216746


==> plotdata/syn_error_copy_smoothed_fraction_of_information.dat <==
error	fd	random	difference
0.0	0.029035935491525874	0.009506416569382465	0.01952951892214341
0.005	0.02682053931807111	0.009405326062787956	0.017415213255283155
0.01	0.024508425898472994	0.00907889905275358	0.015429526845719414
0.015	0.02997730657706675	0.00986808504545572	0.02010922153161103
0.02	0.028676638660013194	0.010340239470068398	0.018336399189944796
0.025	0.025827581291972698	0.008788510587198846	0.017039070704773854
0.03	0.02806641304884009	0.009389518968138737	0.018676894080701355
0.035	0.025470694999904064	0.009512904908012468	0.015957790091891598
0.04	0.027653437207811108	0.009159254672657258	0.01849418253515385
0.045	0.025455980497301665	0.009800298708828046	0.015655681788473617
0.05	0.02888828624013655	0.009738595882293453	0.019149690357843096
0.055	0.023770869581724276	0.009382391962026294	0.014388477619697982
0.06	0.02608411749786749	0.010200677634529916	0.015883439863337574
0.065	0.025958034451174478	0.008738000777524842	0.017220033673649635
0.07	0.027367471315363632	0.009202690192996403	0.01816478112236723
0.075	0.02353285286557757	0.009767009453760658	0.013765843411816914
0.08	0.02517231585789233	0.009287292044467339	0.015885023813424992
0.085	0.025199021912912564	0.009727692818258542	0.015471329094654021
0.09	0.024725075225475242	0.009603739738750186	0.015121335486725056
0.095	0.025146681420245905	0.009399146828977774	0.015747534591268132


==> plotdata/syn_error_copy_tau.dat <==
error	fd	random	difference
0.0	0.9968345797275587	0.36937881695283276	0.6274557627747259
0.005	0.9897040105698459	0.37593270402881873	0.6137713065410272
0.01	0.9828569391920142	0.37741678025312303	0.6054401589388911
0.015	0.9756035209370559	0.3684381509991005	0.6071653699379554
0.02	0.9683670723712537	0.3749044912126315	0.5934625811586223
0.025	0.9614311204679249	0.3701863987284554	0.5912447217394695
0.03	0.9541018237802364	0.3741576985384295	0.5799441252418069
0.035	0.9477331971675272	0.3705985710156749	0.5771346261518524
0.04	0.9406363146745177	0.373157437530717	0.5674788771438006
0.045	0.933545489659342	0.3714328446757444	0.5621126449835976
0.05	0.9267858189860365	0.3710603335628477	0.5557254854231888
0.055	0.920213418052507	0.3737004999936978	0.5465129180588092
0.06	0.9129003194409808	0.37117719550399086	0.54172312393699
0.065	0.9063608737642916	0.3737460672261383	0.5326148065381533
0.07	0.8992490233730367	0.3767769592324269	0.5224720641406098
0.075	0.893052064041497	0.3682344738826439	0.524817590158853
0.08	0.8861885542669266	0.376504414315388	0.5096841399515386
0.085	0.8789652427641574	0.3697769706523536	0.5091882721118038
0.09	0.8728333073810453	0.3730291332194115	0.49980417416163375
0.095	0.8650639450155921	0.3732238353103206	0.49184010970527153


==> plotdata/syn_keylike_fraction_of_information.dat <==
lhs_uniq	fd	random	difference
0.1	0.9897441088663805	0.5204531077688767	0.4692910010975039
0.2	0.993010527240039	0.6812457096185045	0.3117648176215345
0.30000000000000004	0.9938947631667212	0.7334865863755904	0.2604081767911308
0.4	0.994642047586684	0.8113918758246572	0.18325017176202674
0.5	0.9956409379579912	0.8654146074783966	0.13022633047959464
0.6000000000000001	0.9962771306773343	0.9097484118873116	0.08652871879002266
0.7000000000000001	0.9966541007706183	0.9411800333764044	0.0554740673942139
0.8	0.9971799757821254	0.9701240164738029	0.027055959308322497
0.9	0.9973579832033358	0.9839872971859402	0.01337068601739555


==> plotdata/syn_keylike_fraction_of_information_prime.dat <==
lhs_uniq	fd	random	difference
0.1	0.9789413568056431	0.0014206599009595746	0.9775206969046836
0.2	0.9792652391996477	0.00083100255885334	0.9784342366407943
0.30000000000000004	0.9763926884230336	0.0008445056529163897	0.9755481827701172
0.4	0.9715429389954816	0.001136679725142707	0.9704062592703389
0.5	0.967338441212081	0.0012811445343240257	0.966057296677757
0.6000000000000001	0.9590720404623652	0.0007854956162917309	0.9582865448460735
0.7000000000000001	0.9423954165047534	0.0009615117772370526	0.9414339047275164
0.8	0.9014009424080401	0.0008507105593054384	0.9005502318487347
0.9	0.8312659520556801	0.0006550352572860203	0.830610916798394


==> plotdata/syn_keylike_g1.dat <==
lhs_uniq	fd	random	difference
0.1	0.9999023359180059	0.995978343851109	0.003923992066896975
0.2	0.9999502691678894	0.9978163796706555	0.0021338894972339206
0.30000000000000004	0.9999543404191664	0.9978923824543615	0.002061957964804906
0.4	0.9999692274055538	0.9988444851131195	0.001124742292434311
0.5	0.9999733361176117	0.9990196149286898	0.0009537211889218966
0.6000000000000001	0.9999787409862433	0.9995126186215266	0.000466122364716659
0.7000000000000001	0.9999812434233211	0.9996330841185223	0.00034815930479881185
0.8	0.9999850496653356	0.9998207208258081	0.00016432883952754995
0.9	0.9999868985673509	0.9999084192507814	7.84793165694575e-05


==> plotdata/syn_keylike_g1_prime.dat <==
lhs_uniq	fd	random	difference
0.1	0.9999006810941161	0.9959659231209127	0.003934757973203418
0.2	0.9999498512395181	0.9978057521825267	0.002144099056991422
0.30000000000000004	0.9999540817007606	0.9978872457599455	0.002066835940815137
0.4	0.9999691036741604	0.9988421292968739	0.0011269743772864826
0.5	0.9999732491805465	0.9990176579311076	0.0009555912494388918
0.6000000000000001	0.9999786808950235	0.9995119330997816	0.00046674779524191745
0.7000000000000001	0.9999812007293503	0.9996323752112138	0.0003488255181364197
0.8	0.9999850211420238	0.9998203974676736	0.00016462367435021719
0.9	0.9999868780691747	0.9999082581968304	7.86198723443654e-05


==> plotdata/syn_keylike_g2.dat <==
lhs_uniq	fd	random	difference
0.1	0.8908978681458416	0.02390323738969504	0.8669946307561466
0.2	0.932534760775928	0.07438352002314241	0.8581512407527856
0.30000000000000004	0.9354199303029626	0.10711313862265914	0.8283067916803034
0.4	0.948540585869049	0.19262474047948044	0.7559158453895686
0.5	0.9571602253907655	0.30390968890282827	0.6532505364879373
0.6000000000000001	0.9621371448299934	0.43130076556984276	0.5308363792601506
0.7000000000000001	0.9653291322735326	0.5767669863650136	0.388562145908519
0.8	0.9703931952169036	0.742697243761223	0.22769595145568056
0.9	0.9725117465824832	0.8444269439085352	0.12808480267394795


==> plotdata/syn_keylike_g3.dat <==
lhs_uniq	fd	random	difference
0.1	0.9872219717840217	0.25158681248231796	0.7356351593017038
0.2	0.9880499798538817	0.3186684416389988	0.6693815382148829
0.30000000000000004	0.9868810958377561	0.36328289416093296	0.6235982016768231
0.4	0.9863317717616449	0.4636982641513239	0.522633507610321
0.5	0.9869671170901535	0.5619447071456597	0.4250224099444938
0.6000000000000001	0.9868051333098323	0.6595081420366262	0.3272969912732061
0.7000000000000001	0.9868247996483859	0.7592910739711957	0.2275337256771902
0.8	0.987065212934177	0.8607942888182984	0.1262709241158786
0.9	0.9868390078290528	0.919203709934974	0.06763529789407874


==> plotdata/syn_keylike_g3_prime.dat <==
lhs_uniq	fd	random	difference
0.1	0.984493739799552	0.09171942995847238	0.8927743098410796
0.2	0.9835063376788223	0.05463616610411619	0.9288701715747062
0.30000000000000004	0.980083031231098	0.03384574912766814	0.9462372821034298
0.4	0.9748798437611179	0.022458781434497053	0.9524210623266208
0.5	0.9704708488655712	0.012894605417967485	0.9575762434476037
0.6000000000000001	0.9615501008361627	0.006395259772854518	0.9551548410633082
0.7000000000000001	0.9450332520738699	0.005484720348898974	0.9395485317249709
0.8	0.9037429381754142	0.0025957920820756084	0.9011471460933386
0.9	0.8334451412432466	0.001798134701916312	0.8316470065413303


==> plotdata/syn_keylike_mu_prime.dat <==
lhs_uniq	fd	random	difference
0.1	0.9729184402390283	0.0007839825797334964	0.9721344576592948
0.2	0.973737088747675	0.0004954790308830667	0.9732416097167919
0.30000000000000004	0.970639617485574	0.0005710932921081247	0.9700685241934659
0.4	0.9661059835684653	0.0007201231646697845	0.9653858604037956
0.5	0.9624574007992951	0.0008594204707582791	0.9615979803285368
0.6000000000000001	0.954207153955859	0.0007739420336208403	0.9534332119222382
0.7000000000000001	0.9376013412130437	0.0008372229386025738	0.9367641182744412
0.8	0.8971153119107271	0.0007462698663725408	0.8963690420443546
0.9	0.8280282010538919	0.0005914202575540997	0.8274367807963378


==> plotdata/syn_keylike_pdep.dat <==
lhs_uniq	fd	random	difference
0.1	0.9786387405127974	0.21170056703956067	0.7669381734732368
0.2	0.9815589396355343	0.3014565132896425	0.6801024263458918
0.30000000000000004	0.9809357150231399	0.3529162739956429	0.6280194410274971
0.4	0.9817596759584497	0.4581741412542806	0.5235855347041691
0.5	0.9835476871499826	0.5597163478421041	0.42383133930787853
0.6000000000000001	0.9843334237949736	0.6587716424545674	0.32556178134040614
0.7000000000000001	0.9850696235847665	0.7589495528290237	0.2261200707557428
0.8	0.9861514587344121	0.8607287817447364	0.12542267698967569
0.9	0.9864224927948798	0.9191937247162106	0.06722876807866918


==> plotdata/syn_keylike_reliable_fraction_of_information_prime.dat <==
lhs_uniq	fd	random	difference
0.1	0.47872609230233826	0.0007904317488690429	0.4779356605534692
0.2	0.3358565800697852	0.0004453623650439752	0.3354112177047412
0.30000000000000004	0.26143657546718974	0.00030491850674438587	0.2611316569604453
0.4	0.18732162636158936	0.0003195785851302978	0.18700204777645907
0.5	0.13289518249308496	0.00023103788252500825	0.13266414461055995
0.6000000000000001	0.08942259716895848	8.550261861003075e-05	0.08933709455034845
0.7000000000000001	0.0567840773346375	7.640954283498263e-05	0.056707667791802516
0.8	0.02765588801664007	3.392418798833932e-05	0.027621963828651733
0.9	0.013542932669420785	1.4082882409253785e-05	0.013528849787011531


==> plotdata/syn_keylike_rho.dat <==
lhs_uniq	fd	random	difference
0.1	0.9323732967450108	0.2066713724956764	0.7257019242493343
0.2	0.958548239103869	0.29941828502709084	0.6591299540767781
0.30000000000000004	0.9627538927330106	0.3518107472808908	0.6109431454521198
0.4	0.9707308240368879	0.4581805611966019	0.512550262840286
0.5	0.9771484769417794	0.5599711009145645	0.41717737602721494
0.6000000000000001	0.9802455604061632	0.658865242558147	0.32138031784801613
0.7000000000000001	0.9829041980367225	0.7590408262054272	0.22386337183129523
0.8	0.9851961077622062	0.8607626777656062	0.12443342999660001
0.9	0.9858993571845482	0.9191945153433091	0.06670484184123915


==> plotdata/syn_keylike_shannon_g1_prime.dat <==
lhs_uniq	fd	random	difference
0.1	0.9457504972321525	0.0	0.9457504972321525
0.2	0.9566961456536993	0.0	0.9566961456536993
0.30000000000000004	0.9563805545915881	0.0	0.9563805545915881
0.4	0.9602208296224449	0.0	0.9602208296224449
0.5	0.964831821423591	0.010560555044462346	0.9542712663791287
0.6000000000000001	0.9671575420669591	0.19516956618358744	0.7719879758833716
0.7000000000000001	0.9689440551678115	0.45438315657825795	0.5145608985895536
0.8	0.9717032756299306	0.6991704865977793	0.2725327890321514
0.9	0.9726055500208532	0.8334633668618939	0.13914218315895932


==> plotdata/syn_keylike_smoothed_fraction_of_information.dat <==
lhs_uniq	fd	random	difference
0.1	0.10250844059933653	0.02517953965997312	0.07732890093936341
0.2	0.04650029854877144	0.013010248257584721	0.03349005029118672
0.30000000000000004	0.019443283491373007	0.00807890102797264	0.011364382463400368
0.4	0.01019261885217189	0.004760505018144296	0.005432113834027595
0.5	0.0046416796831839895	0.0025646627989725883	0.0020770168842114013
0.6000000000000001	0.0018890885692147853	0.0013129066339751545	0.0005761819352396308
0.7000000000000001	0.0015740946436640802	0.0011225932013954562	0.00045150144226862405
0.8	0.0006636250383891112	0.0005314951409965362	0.000132129897392575
0.9	0.0004808163202740432	0.00041131069477959786	6.950562549444533e-05


==> plotdata/syn_keylike_tau.dat <==
lhs_uniq	fd	random	difference
0.1	0.9776664239623364	0.17544583596783636	0.8022205879945
0.2	0.980955110697708	0.2781142471791658	0.7028408635185422
0.30000000000000004	0.980637292058323	0.34024300331770285	0.6403942887406201
0.4	0.9815159510236665	0.45089592291374053	0.530620028109926
0.5	0.9834082788451696	0.5561431462228956	0.42726513262227395
0.6000000000000001	0.984260982634323	0.6570480489439722	0.32721293369035087
0.7000000000000001	0.9850086567196729	0.757799801649604	0.22720885507006883
0.8	0.9861148771512476	0.8603661878601921	0.12574868929105543
0.9	0.9863911000351936	0.9190214122754482	0.06736968775974539


==> plotdata/syn_rhsskew_fraction_of_information.dat <==
rhs_skew	fd	random	difference
0.0	0.9951939366444772	0.8026739820636801	0.19251995458079707
1.0	0.9940216652320131	0.7590690891080485	0.23495257612396458
2.0	0.9928273058877701	0.7248389620955057	0.26798834379226444
3.0	0.9921451904927914	0.7247710856596189	0.2673741048331725
4.0	0.992252166548729	0.7241995776867761	0.26805258886195293
5.0	0.9918888100581498	0.7369092342531178	0.25497957580503194
6.0	0.9920146889338006	0.7288144610400936	0.263200227893707
7.0	0.9895221788806984	0.7068367682148046	0.2826854106658938
8.0	0.9892028984485545	0.690370762922878	0.29883213552567645
9.0	0.9921454395186409	0.6335831453297925	0.35856229418884833


==> plotdata/syn_rhsskew_fraction_of_information_prime.dat <==
rhs_skew	fd	random	difference
0.0	0.9756272784927378	0.0008322321493864676	0.9747950463433513
1.0	0.9754579086749322	0.0017137391767731716	0.973744169498159
2.0	0.9742066753837951	0.0037646652327938007	0.9704420101510013
3.0	0.9721027747972494	0.005659904696389889	0.9664428701008595
4.0	0.97231263606993	0.007698591359059969	0.9646140447108701
5.0	0.9696485728222867	0.00821283828068588	0.9614357345416008
6.0	0.9710512762486303	0.010972230211530652	0.9600790460370997
7.0	0.967437028937289	0.010556517145977285	0.9568805117913117
8.0	0.9653504869732582	0.033866035767342345	0.9314844512059158
9.0	0.9739418362599498	0.00455562813954422	0.9693862081204055


==> plotdata/syn_rhsskew_g1.dat <==
rhs_skew	fd	random	difference
0.0	0.999975055150549	0.9989834249067986	0.0009916302437503743
1.0	0.9999774288190405	0.9990848171578985	0.0008926116611419621
2.0	0.9999845753344554	0.9992874203198819	0.0006971550145734584
3.0	0.9999878437139776	0.9995456514947313	0.0004421922192463512
4.0	0.9999921463661426	0.9996454228782986	0.00034672348784403617
5.0	0.9999935043357935	0.9997998083825907	0.0001936959532027327
6.0	0.9999959645787312	0.9998191637205106	0.00017680085822058267
7.0	0.9999922108094834	0.9998615860736905	0.0001306247357929502
8.0	0.9999947098497926	0.9997747057313763	0.00022000411841627265
9.0	0.9999987500293033	0.9999166384339839	8.21115953193452e-05


==> plotdata/syn_rhsskew_g1_prime.dat <==
rhs_skew	fd	random	difference
0.0	0.9999749304479085	0.9989813874952613	0.0009935429526471973
1.0	0.9999773230492115	0.9990827105994277	0.0008946124497838381
2.0	0.9999845320218221	0.9992852266451067	0.0006993053767154755
3.0	0.9999877854579162	0.9995438448610768	0.00044394059683938725
4.0	0.9999921193951415	0.9996436040316502	0.0003485153634913418
5.0	0.9999934680516883	0.9997992636312879	0.0001942044204004123
6.0	0.9999959530373437	0.9998183622909187	0.00017759074642498263
7.0	0.9999921416546432	0.999860838674228	0.00013130298041519328
8.0	0.9999946902601105	0.9997720665690695	0.00022262369104097957
9.0	0.9999987490997695	0.9999164343821757	8.231471759378994e-05


==> plotdata/syn_rhsskew_g2.dat <==
rhs_skew	fd	random	difference
0.0	0.9528504107902614	0.13825482300976785	0.8145955877804936
1.0	0.9551707199532091	0.14366630014566797	0.8115044198075412
2.0	0.9639571076651815	0.20630536720798112	0.7576517404572004
3.0	0.9743274071897782	0.35019435584732334	0.6241330513424548
4.0	0.9831164533731459	0.5006852914130739	0.48243116196007196
5.0	0.9878500292481662	0.6243915845071238	0.3634584447410424
6.0	0.9914692154059924	0.6982340067886783	0.2932352086173141
7.0	0.9934625668843748	0.7673370281574222	0.22612553872695262
8.0	0.9950022655268804	0.8386681063528766	0.15633415917400384
9.0	0.9969522904175226	0.8260271473190235	0.17092514309849915


==> plotdata/syn_rhsskew_g3.dat <==
rhs_skew	fd	random	difference
0.0	0.9875427981751165	0.42008164088618877	0.5674611572889277
1.0	0.9881731065485762	0.4458966407499471	0.542276465798629
2.0	0.9905503944135848	0.5673536529748956	0.42319674143868924
3.0	0.9933258879172004	0.7140131488501215	0.279312739067079
4.0	0.9957344323574896	0.8162600956492125	0.17947433670827706
5.0	0.9969073602597667	0.8753999021505147	0.12150745810925201
6.0	0.9977908893897246	0.9083108497723501	0.0894800396173745
7.0	0.998537483322737	0.9348445658108862	0.0636929175118508
8.0	0.9986983190523875	0.9571028813141761	0.041595437738211394
9.0	0.9993539269138768	0.9604744985770897	0.03887942833678715


==> plotdata/syn_rhsskew_g3_prime.dat <==
rhs_skew	fd	random	difference
0.0	0.9786108390708935	0.016008944563935406	0.9626018945069581
1.0	0.9796923798725657	0.06813721813516425	0.9115551617374015
2.0	0.9837851285051689	0.2672553130357432	0.7165298154694257
3.0	0.9885370074532569	0.5145027776362163	0.4740342298170406
4.0	0.992752023872399	0.6894350455541995	0.3033169783181995
5.0	0.9946474596423721	0.7886082146833409	0.20603924495903125
6.0	0.9962293615965606	0.8479788277265116	0.14825053387004905
7.0	0.9975424077518421	0.893299889754913	0.10424251799692907
8.0	0.997846647442411	0.9312183543852313	0.06662829305717977
9.0	0.998911746873023	0.9426788142177667	0.05623293265525631


==> plotdata/syn_rhsskew_mu_prime.dat <==
rhs_skew	fd	random	difference
0.0	0.9710858045636185	0.000701035396775414	0.970384769166843
1.0	0.9713680090557606	0.0013567273390038194	0.9700112817167568
2.0	0.9714523029822965	0.003263935244690973	0.9681883677376055
3.0	0.9704366217863284	0.005332641606644698	0.9651039801796837
4.0	0.971379712730531	0.007019115343028612	0.9643605973875025
5.0	0.9691670888999044	0.0075148380306496515	0.9616522508692548
6.0	0.9706725112250131	0.009768255786604254	0.9609042554384088
7.0	0.9679275462617327	0.009863123063775793	0.9580644231979569
8.0	0.965961836816488	0.029800303106264168	0.9361615337102238
9.0	0.9747942462017496	0.0056006214264020795	0.9691936247753475


==> plotdata/syn_rhsskew_pdep.dat <==
rhs_skew	fd	random	difference
0.0	0.9831462521815219	0.4151969462703183	0.5679493059112035
1.0	0.9840260634071449	0.4290180080617581	0.5550080553453869
2.0	0.9872067019651388	0.5219506275303	0.46525607443483885
3.0	0.9909454139576919	0.6594631327092564	0.3314822812484355
4.0	0.9941831407710229	0.7689555665824197	0.22522757418860317
5.0	0.9958068753474539	0.8389719299973163	0.15683494535013764
6.0	0.9970009848764357	0.878311710078803	0.1186892747976327
7.0	0.9979528215073759	0.9118772669196491	0.08607555458772675
8.0	0.9982515973997743	0.9410826420263645	0.057168955373409824
9.0	0.9990891660078539	0.9425961563095715	0.056493009698282415


==> plotdata/syn_rhsskew_reliable_fraction_of_information_prime.dat <==
rhs_skew	fd	random	difference
0.0	0.19822750364128092	0.00020384763403569946	0.19802365600724522
1.0	0.24507232540954732	0.00048818936164376413	0.24458413604790355
2.0	0.2745472075970737	0.0011328163674688746	0.2734143912296048
3.0	0.27840466295706773	0.0016698272765889965	0.27673483568047874
4.0	0.2766915353965161	0.0021274471059090348	0.2745640882906071
5.0	0.2621585569694568	0.0022320378554587916	0.259926519113998
6.0	0.271951399249104	0.0030276333420791827	0.2689237659070248
7.0	0.2955973342469219	0.0029485764695397617	0.29264875777738214
8.0	0.30407200136531387	0.010916560311348597	0.2931554410539653
9.0	0.30768637862245213	0.0017851840029132198	0.3059011946195389


==> plotdata/syn_rhsskew_rho.dat <==
rhs_skew	fd	random	difference
0.0	0.9687517220529371	0.41408696739823386	0.5546647546547032
1.0	0.9702681237182608	0.422783123459492	0.5474850002587688
2.0	0.9761465025374678	0.48766206913327564	0.4884844334041922
3.0	0.9830335208499115	0.5911240201775759	0.39190950067233554
4.0	0.9889872130126587	0.6862414743649687	0.30274573864768994
5.0	0.9921859403485966	0.7616197209642975	0.2305662193842991
6.0	0.9942959423173453	0.8050459637193205	0.18924997859802484
7.0	0.9959754239978756	0.848956814458994	0.14701860953888168
8.0	0.9965052298271263	0.891902928836834	0.10460230099029233
9.0	0.9984305317864806	0.8820479594181372	0.11638257236834337


==> plotdata/syn_rhsskew_shannon_g1_prime.dat <==
rhs_skew	fd	random	difference
0.0	0.9632740027173111	0.0	0.9632740027173111
1.0	0.96518389554041	0.0009247036288292454	0.9642591919115807
2.0	0.9721138447154494	0.03641498350449031	0.935698861210959
3.0	0.9802464067182792	0.22408195830280375	0.7561644484154755
4.0	0.9872818013200232	0.4728267572274729	0.5144550440925503
5.0	0.9908487419032267	0.6383769170750593	0.3524718248281674
6.0	0.9934567412281421	0.7278147489677823	0.2656419922603598
7.0	0.995419194013589	0.8032247697644374	0.19219442424915167
8.0	0.9961130607536351	0.8699322511348436	0.12618080961879152
9.0	0.9979180447480951	0.8692605353282555	0.12865750941983956


==> plotdata/syn_rhsskew_smoothed_fraction_of_information.dat <==
rhs_skew	fd	random	difference
0.0	0.009593701336908598	0.004131337815364452	0.005462363521544146
1.0	0.014385085112905613	0.005065140219150423	0.00931994489375519
2.0	0.01427044635542254	0.005562327131198426	0.008708119224224114
3.0	0.012297220103686555	0.004305313895021644	0.007991906208664912
4.0	0.012658001483039144	0.004707664576945896	0.007950336906093248
5.0	0.011102667281232579	0.0038367755058691614	0.007265891775363418
6.0	0.013976173810603646	0.004985902108377217	0.008990271702226429
7.0	0.02819138227820557	0.009076004565182046	0.019115377713023525
8.0	0.03050916617639784	0.016978101522924928	0.013531064653472914
9.0	0.04012927033834962	0.01566246552232876	0.02446680481602086


==> plotdata/syn_rhsskew_tau.dat <==
rhs_skew	fd	random	difference
0.0	0.98298987325968	0.4098331566532564	0.5731567166064235
1.0	0.9831411413530621	0.40382352140073086	0.5793176199523312
2.0	0.9831651214062952	0.40660675666440693	0.5765583647418883
3.0	0.9825472882680611	0.40997684003498	0.5725704482330811
4.0	0.9829255524218188	0.40503450221805976	0.5778910502037591
5.0	0.9819840620835357	0.4091573039977436	0.5728267580857922
6.0	0.9826379979396036	0.3929374790793936	0.58970051886021
7.0	0.9804456367597213	0.3813987557248549	0.5990468810348664
8.0	0.9793128000287933	0.3775691696965685	0.6017436303322248
9.0	0.9851663562093229	0.298759713926961	0.6864066422823619


==> tables/SYN_lhs_uniqueness_differences.csv <==
,mean,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9
$\rho$,0.186,0.726,0.657,0.61,0.509,0.417,0.324,0.225,0.125,0.068
$g_2$,0.308,0.867,0.855,0.828,0.752,0.654,0.535,0.389,0.228,0.13
$g_3$,0.189,0.736,0.664,0.623,0.52,0.425,0.33,0.228,0.127,0.069
$g'_3$,0.896,0.893,0.923,0.948,0.953,0.957,\textbf{0.955},\textbf{0.94},\textbf{0.901},\textbf{0.832}
$g_1$,0.0,0.004,0.003,0.002,0.001,0.001,0.001,0.0,0.0,0.0
$g'_1$,0.0,0.004,0.003,0.002,0.001,0.001,0.001,0.0,0.0,0.0
$\pdep$,0.189,0.767,0.678,0.627,0.52,0.424,0.328,0.227,0.126,0.068
$\tau$,0.191,0.802,0.702,0.638,0.527,0.427,0.329,0.228,0.126,0.068
$\mu$,\textbf{0.896},\textbf{0.972},\textbf{0.973},\textbf{0.97},\textbf{0.965},\textbf{0.962},0.953,0.937,0.896,0.827
\FI,0.056,0.469,0.329,0.254,0.182,0.13,0.087,0.056,0.027,0.014
\RFI,0.062,0.479,0.336,0.261,0.187,0.133,0.09,0.058,0.028,0.014
\SFI,0.001,0.04,0.016,0.005,0.002,0.001,0.0,0.0,0.0,0.0


==> tables/SYN_noise_bogus_differences.csv <==
measure,mean,0.0,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09
$\rho$,0.509,0.62,0.592,0.565,0.54,0.515,0.493,0.472,0.452,0.433,0.413
$g_2$,0.676,0.861,0.814,0.769,0.727,0.688,0.647,0.613,0.579,0.548,0.517
$g_3$,0.573,0.618,0.608,0.598,0.588,0.577,0.567,0.558,0.548,0.538,0.527
$g'_3$,\textbf{0.891},0.962,0.947,0.931,0.915,\textbf{0.899},\textbf{0.884},\textbf{0.868},\textbf{0.851},\textbf{0.836},\textbf{0.82}
$g_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$g'_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$\pdep$,0.563,0.626,0.613,0.598,0.584,0.569,0.555,0.542,0.528,0.514,0.5
$\tau$,0.573,0.637,0.623,0.609,0.594,0.579,0.565,0.551,0.537,0.523,0.509
$\mu$,0.887,\textbf{0.988},\textbf{0.966},\textbf{0.943},\textbf{0.92},0.898,0.876,0.854,0.831,0.81,0.788
\FI,0.236,0.257,0.252,0.247,0.243,0.237,0.233,0.229,0.225,0.221,0.217
\RFI,0.229,0.261,0.253,0.246,0.238,0.232,0.226,0.219,0.213,0.206,0.2
\SFI,0.003,0.007,0.004,0.003,0.003,0.002,0.002,0.002,0.002,0.002,0.003


==> tables/SYN_noise_copy-lhs_differences.csv <==
measure,mean,0.0,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09
$\rho$,0.51,0.62,0.592,0.565,0.54,0.517,0.494,0.473,0.453,0.433,0.415
$g_2$,0.664,0.859,0.807,0.759,0.715,0.674,0.636,0.597,0.564,0.531,0.501
$g_3$,0.573,0.617,0.608,0.597,0.588,0.578,0.568,0.558,0.548,0.537,0.527
$g'_3$,\textbf{0.891},0.962,0.947,0.93,0.915,\textbf{0.899},\textbf{0.883},\textbf{0.867},\textbf{0.851},\textbf{0.835},\textbf{0.82}
$g_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$g'_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$\pdep$,0.56,0.626,0.611,0.596,0.581,0.567,0.553,0.539,0.524,0.51,0.496
$\tau$,0.57,0.637,0.622,0.606,0.591,0.577,0.562,0.548,0.533,0.518,0.504
$\mu$,0.882,\textbf{0.988},\textbf{0.964},\textbf{0.94},\textbf{0.916},0.893,0.87,0.847,0.825,0.802,0.78
\FI,0.233,0.256,0.251,0.246,0.241,0.236,0.231,0.226,0.22,0.215,0.21
\RFI,0.24,0.262,0.257,0.252,0.247,0.242,0.236,0.232,0.228,0.222,0.218
\SFI,0.01,0.011,0.01,0.01,0.01,0.01,0.009,0.009,0.009,0.009,0.009


==> tables/SYN_noise_copy_differences.csv <==
measure,mean,0.0,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09
$\rho$,0.512,0.621,0.592,0.567,0.542,0.519,0.496,0.476,0.456,0.436,0.418
$g_2$,0.68,0.862,0.814,0.771,0.73,0.691,0.654,0.617,0.586,0.553,0.521
$g_3$,0.574,0.618,0.608,0.598,0.589,0.579,0.569,0.56,0.549,0.539,0.529
$g'_3$,\textbf{0.892},0.963,0.947,0.931,0.916,\textbf{0.901},\textbf{0.885},\textbf{0.87},\textbf{0.853},\textbf{0.838},\textbf{0.822}
$g_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$g'_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$\pdep$,0.564,0.627,0.612,0.599,0.585,0.571,0.558,0.544,0.53,0.516,0.503
$\tau$,0.574,0.638,0.623,0.609,0.595,0.581,0.567,0.553,0.54,0.525,0.511
$\mu$,0.889,\textbf{0.989},\textbf{0.966},\textbf{0.943},\textbf{0.921},0.9,0.878,0.856,0.834,0.812,0.791
\FI,0.235,0.257,0.252,0.247,0.243,0.238,0.233,0.229,0.224,0.219,0.214
\RFI,0.241,0.262,0.257,0.252,0.248,0.243,0.239,0.234,0.229,0.224,0.22
\SFI,0.01,0.011,0.01,0.01,0.01,0.01,0.01,0.01,0.009,0.009,0.009


==> tables/SYN_noise_typo_differences.csv <==
measure,mean,0.0,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09
$\rho$,0.513,0.62,0.592,0.566,0.541,0.52,0.497,0.477,0.458,0.44,0.424
$g_2$,0.677,0.861,0.814,0.769,0.727,0.688,0.65,0.614,0.58,0.547,0.516
$g_3$,0.573,0.618,0.608,0.597,0.587,0.579,0.568,0.558,0.548,0.537,0.528
$g'_3$,\textbf{0.891},0.963,0.946,0.93,0.914,\textbf{0.9},\textbf{0.883},\textbf{0.867},\textbf{0.852},\textbf{0.836},\textbf{0.82}
$g_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$g'_1$,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002
$\pdep$,0.563,0.626,0.612,0.598,0.584,0.571,0.556,0.542,0.529,0.515,0.502
$\tau$,0.573,0.637,0.623,0.608,0.594,0.581,0.566,0.552,0.538,0.524,0.511
$\mu$,0.888,\textbf{0.989},\textbf{0.966},\textbf{0.943},\textbf{0.92},0.898,0.876,0.855,0.833,0.811,0.79
\FI,0.237,0.257,0.252,0.247,0.242,0.239,0.234,0.23,0.226,0.221,0.218
\RFI,0.231,0.261,0.254,0.246,0.24,0.233,0.227,0.221,0.216,0.211,0.205
\SFI,0.002,0.006,0.004,0.003,0.002,0.002,0.001,0.001,0.001,0.001,0.001


==> tables/SYN_rhs_skewness_differences.csv <==
measure,mean,0.0,1.0,2.0,3.0,4.0,5.0,6.0,7.0,8.0,9.0
$\rho$,0.364,0.559,0.54,0.47,0.367,0.274,0.204,0.162,0.129,0.102,0.094
$g_2$,0.56,0.818,0.805,0.734,0.586,0.435,0.321,0.253,0.195,0.153,0.157
$g_3$,0.29,0.571,0.528,0.39,0.245,0.153,0.104,0.077,0.057,0.043,0.041
$g'_3$,0.489,0.963,0.891,0.66,0.416,0.259,0.178,0.129,0.095,0.07,0.068
$g_1$,0.0,0.001,0.001,0.001,0.0,0.0,0.0,0.0,0.0,0.0,0.001
$g'_1$,0.0,0.001,0.001,0.001,0.0,0.0,0.0,0.0,0.0,0.0,0.001
$\pdep$,0.321,0.572,0.545,0.437,0.297,0.195,0.135,0.101,0.076,0.058,0.057
$\tau$,0.579,0.577,0.578,0.578,0.578,0.582,0.572,0.581,0.581,0.601,0.619
$\mu$,\textbf{0.965},\textbf{0.97},\textbf{0.969},\textbf{0.968},\textbf{0.965},\textbf{0.964},\textbf{0.96},\textbf{0.961},\textbf{0.947},\textbf{0.952},\textbf{0.948}
\FI,0.254,0.194,0.241,0.27,0.271,0.267,0.253,0.261,0.283,0.299,0.33
\RFI,0.261,0.198,0.245,0.274,0.278,0.276,0.261,0.271,0.291,0.304,0.301
\SFI,0.005,0.002,0.004,0.004,0.003,0.004,0.003,0.004,0.008,0.007,0.009


==> tables/auc.csv <==
measure,RWD,copy $1$,copy $2$,copy $5$,copy $10$,bogus $1$,bogus $2$,bogus $5$,bogus $10$,typo $1$,typo $2$,typo $5$,typo $10$
$\rho$,0.411,0.393,0.264,0.181,0.093,0.27,0.187,0.111,0.064,0.31,0.226,0.145,0.083
$g_2$,0.497,0.358,0.275,0.21,0.13,0.267,0.234,0.168,0.113,0.271,0.24,0.168,0.113
$g_3$,0.669,0.63,0.466,0.334,0.226,0.538,0.375,0.259,0.197,0.54,0.377,0.259,0.197
$g'_3$,\textbf{0.901},0.601,0.483,0.357,0.276,\textbf{0.598},\textbf{0.441},\textbf{0.283},\textbf{0.242},\textbf{0.581},0.458,0.285,0.242
$g_1$,0.401,0.367,0.316,0.251,0.177,0.328,0.298,0.218,0.151,0.323,0.299,0.221,0.152
$g'_1$,0.401,0.367,0.316,0.251,0.177,0.328,0.298,0.218,0.151,0.323,0.299,0.221,0.152
$\pdep$,0.642,0.548,0.414,0.294,0.198,0.463,0.355,0.237,0.171,0.461,0.36,0.239,0.172
$\tau$,0.623,\textbf{0.662},\textbf{0.504},0.342,0.216,0.503,0.385,0.253,0.19,0.506,0.392,0.255,0.189
$\mu'$,\underline{\textbf{0.946}},\underline{\textbf{0.78}},\underline{\textbf{0.653}},\underline{\textbf{0.555}},\textbf{0.382},\underline{\textbf{0.661}},\underline{\textbf{0.524}},\underline{\textbf{0.402}},\underline{\textbf{0.31}},\underline{\textbf{0.662}},\underline{\textbf{0.542}},\underline{\textbf{0.404}},\textbf{0.311}
\FI,0.397,0.49,0.381,0.278,0.184,0.408,0.337,0.224,0.164,0.414,0.346,0.228,0.165
\RFI',0.592,0.475,0.471,\textbf{0.463},\underline{\textbf{0.509}},0.358,0.24,0.208,0.204,0.476,\textbf{0.474},\textbf{0.378},\underline{\textbf{0.379}}
\SFI,0.287,0.221,0.218,0.2,0.208,0.078,0.074,0.068,0.074,0.157,0.153,0.144,0.156


==> tables/recall_results_10_rwdnoise_pessimistic_t.csv <==
Relation $R$,{\adultData},{\claimsData},{\dblpData},{\hospitalData},{\taxData},{\gathAgentData},{\gathAreaData},{\identData},{min}
{\char"0023}$\designAFD(R)$,1|1|1|1,3|3|3|3,12|12|12|6,9|9|9|9,2|2|2|2,3|3|3|3,3|3|3|3,6|6|6|6,
$\rho$,91|104|116|120,44|45|53|55,133|190|273|283,76|74|71|75,78|95|98|101,5|13|17|19,7|8|8|8,29|31|41|43,1
$g_2$,44|210|210|210,100|100|100|100,172|240|278|299,203|203|203|203,40|48|48|56,4|6|16|19,8|12|12|12,31|35|40|44,1
$g_3$,2|4|5|20,4|4|4|4,61|110|146|152,23|24|26|29,3|3|6|7,6|7|19|23,8|8|8|9,17|21|30|35,7
$g'_3$,2|2|4|18,4|4|4|4,67|107|178|213,23|24|26|30,3|3|6|7,14|19|18|21,8|8|8|9,16|18|21|26,8
$g_1$,17|20|25|38,4|4|5|10,291|331|390|442,66|77|95|96,53|57|65|65,10|15|19|22,11|11|12|12,26|38|48|51,2
$g'_1$,18|21|27|39,4|4|5|10,291|331|391|481,67|78|95|96,53|57|65|65,10|15|20|22,11|11|12|12,26|38|48|50,2
$\pdep$,4|4|7|23,4|4|4|4,102|130|174|231,23|25|28|31,3|3|6|7,5|7|17|21,8|8|8|7,19|24|31|38,7
$\tau$,2|3|4|4,4|4|4|4,75|113|156|230,22|22|24|24,3|3|3|7,4|4|10|12,7|7|7|8,16|18|25|32,17
$\mu'$,2|2|2|4,4|4|4|4,60|72|107|144,22|22|24|24,3|3|3|7,8|17|7|8,7|7|7|7,13|13|16|21,28
$\FI$,2|4|6|15,4|4|4|4,103|174|206|321,30|31|36|39,3|3|3|5,5|8|11|12,8|9|10|10,21|21|21|29,9
$\RFI'$,2|2|2|2,100|100|100|100,663|662|665|638,203|203|203|203,181|181|181|181,58|58|58|58,48|48|48|48,109|109|110|110,4
$\SFI$,2|2|2|2,5|5|5|5,663|662|665|638,129|132|136|142,181|181|181|181,25|26|25|25,13|13|13|13,109|109|110|110,4


==> tables/rwd_lhsunique_rhsskew.csv <==
myrwd,mylhsuniqueness,myrhsskewness
$\afd(R)$,0.074,1.431
non-\fds,0.207,1.434


==> tables/rwdnoise_measure_sum.csv <==
,rho,g2,g3,g'3,g1,g'1,pdep,tau,mu',FI,RFI',SFI
{\copykind},1,1,7,8,2,2,7,17,28,9,4,4
{\boguskind},0,0,13,14,2,2,10,11,21,8,0,1
{\typokind},0,1,15,13,2,2,10,10,19,9,4,4

